Lattice Boltzmann simulation of non-equilibrium flows using spectral multiple-relaxation-time collision model

Prediction of non-equilibrium flows is critical to space flight. In the present work we demonstrate that the recently developed spectral multiple-relaxation-time (SMRT) lattice Boltzmann (LB) model is theoretically equivalent to Grad's eigen-system [Grad, H., In Thermodynamics of Gases (1958)] where the eigen-functions obtained by tensor decomposition of the Hermite polynomials are also those of the linearized Boltzmann equation. Numerical results of shock structure simulation using Maxwell molecular model agree very well with those of a high-resolution fast spectral method code up to Mach 7 provided that the relaxation times of the irreducible tensor components match their theoretical values. If a reduced set of relaxation times are used such as in the Shakhov model and lumped-sum relaxation of Hermite modes, non-negligible discrepancies starts to occur as Mach number is raised, indicating the necessity of the fine-grained relaxation model. Together with the proven advantages of LB, the LB-SMRT scheme offers a competitive alternative for non-equilibrium flow simulation.

==> Fig/Convergence_Hermite/U=0_T=0.1/0-th/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0
-2.8	0
-2.7	0
-2.6	0.000001
-2.5	0.000003
-2.4	0.000008
-2.3	0.00002
-2.2	0.00005
-2.1	0.000118
-2	0.000268
-1.9	0.000584
-1.8	0.001224
-1.7	0.002464
-1.6	0.004768
-1.5	0.008864
-1.4	0.015831
-1.3	0.027166
-1.2	0.044789
-1.1	0.070949
-1	0.107982
-0.9	0.1579
-0.8	0.221842
-0.7	0.299455
-0.6	0.388372
-0.5	0.483941
-0.4	0.579383
-0.3	0.666449
-0.2	0.73654
-0.1	0.782085
0	0.797885
0.1	0.782085
0.2	0.73654
0.3	0.666449
0.4	0.579383
0.5	0.483941
0.6	0.388372
0.7	0.299455
0.8	0.221842
0.9	0.1579
1	0.107982
1.1	0.070949
1.2	0.044789
1.3	0.027166
1.4	0.015831
1.5	0.008864
1.6	0.004768
1.7	0.002464
1.8	0.001224
1.9	0.000584
2	0.000268
2.1	0.000118
2.2	0.00005
2.3	0.00002
2.4	0.000008
2.5	0.000003
2.6	0.000001
2.7	0
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/0-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/100-th/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0
-2.8	0
-2.7	0
-2.6	0
-2.5	0
-2.4	0
-2.3	0
-2.2	0
-2.1	0
-2	0
-1.9	0
-1.8	0
-1.7	0.000001
-1.6	0.000003
-1.5	0.000016
-1.4	0.00007
-1.3	0.00027
-1.2	0.000942
-1.1	0.002975
-1	0.0085
-0.9	0.021979
-0.8	0.051424
-0.7	0.108865
-0.6	0.208536
-0.5	0.361445
-0.4	0.566858
-0.3	0.80441
-0.2	1.032883
-0.1	1.200039
0	1.261566
0.1	1.200039
0.2	1.032883
0.3	0.80441
0.4	0.566858
0.5	0.361445
0.6	0.208536
0.7	0.108865
0.8	0.051424
0.9	0.021979
1	0.0085
1.1	0.002975
1.2	0.000942
1.3	0.00027
1.4	0.00007
1.5	0.000016
1.6	0.000003
1.7	0.000001
1.8	0
1.9	0
2	0
2.1	0
2.2	0
2.3	0
2.4	0
2.5	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/100-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0.000001
-8.4	0
-8.3	-0.000002
-8.2	0
-8.1	0
-8	0.000001
-7.9	-0.000005
-7.8	-0.000002
-7.7	0
-7.6	-0.000004
-7.5	0.000003
-7.4	-0.000001
-7.3	-0.000006
-7.2	-0.000004
-7.1	0.000001
-7	0.000003
-6.9	-0.000009
-6.8	-0.000008
-6.7	0.000001
-6.6	0.000001
-6.5	0
-6.4	0.000001
-6.3	-0.000008
-6.2	0.000003
-6.1	0.000001
-6	-0.000003
-5.9	0.000003
-5.8	0
-5.7	-0.000002
-5.6	-0.000002
-5.5	0
-5.4	-0.000001
-5.3	0.000001
-5.2	0.000001
-5.1	0
-5	0
-4.9	-0.000001
-4.8	-0.000001
-4.7	0
-4.6	0.000002
-4.5	0.000001
-4.4	-0.000001
-4.3	-0.000003
-4.2	-0.000004
-4.1	0
-4	0.000006
-3.9	0.000008
-3.8	0.000001
-3.7	-0.000011
-3.6	-0.000016
-3.5	-0.000005
-3.4	0.000017
-3.3	0.000029
-3.2	0.000013
-3.1	-0.000026
-3	-0.000052
-2.9	-0.000029
-2.8	0.000037
-2.7	0.000088
-2.6	0.000058
-2.5	-0.00005
-2.4	-0.000141
-2.3	-0.000105
-2.2	0.000063
-2.1	0.000217
-2	0.000177
-1.9	-0.000076
-1.8	-0.000322
-1.7	-0.000278
-1.6	0.000096
-1.5	0.000479
-1.4	0.000479
-1.3	0.000149
-1.2	0.000298
-1.1	0.002415
-1	0.008677
-0.9	0.022841
-0.8	0.052123
-0.7	0.108583
-0.6	0.207442
-0.5	0.360664
-0.4	0.567301
-0.3	0.805691
-0.2	1.033639
-0.1	1.199414
0	1.260211
0.1	1.199414
0.2	1.033639
0.3	0.805691
0.4	0.567301
0.5	0.360664
0.6	0.207442
0.7	0.108583
0.8	0.052123
0.9	0.022841
1	0.008677
1.1	0.002415
1.2	0.000298
1.3	0.000149
1.4	0.000479
1.5	0.000479
1.6	0.000096
1.7	-0.000278
1.8	-0.000322
1.9	-0.000076
2	0.000177
2.1	0.000217
2.2	0.000063
2.3	-0.000105
2.4	-0.000141
2.5	-0.00005
2.6	0.000058
2.7	0.000088
2.8	0.000037
2.9	-0.000029
3	-0.000052
3.1	-0.000026
3.2	0.000013
3.3	0.000029
3.4	0.000017
3.5	-0.000005
3.6	-0.000016
3.7	-0.000011
3.8	0.000001
3.9	0.000008
4	0.000006
4.1	0
4.2	-0.000004
4.3	-0.000003
4.4	-0.000001
4.5	0.000001
4.6	0.000002
4.7	0
4.8	0
4.9	-0.000001
5	0
5.1	0
5.2	0
5.3	0.000001
5.4	-0.000001
5.5	0
5.6	-0.000002
5.7	0
5.8	-0.000002
5.9	-0.000001
6	-0.000003
6.1	-0.000002
6.2	0.000003
6.3	-0.000006
6.4	-0.000008
6.5	0
6.6	0
6.7	0.000001
6.8	0
6.9	0.000002
7	0.000003
7.1	0.000004
7.2	-0.000004
7.3	-0.000008
7.4	0.000004
7.5	0.000003
7.6	-0.000005
7.7	0
7.8	-0.000001
7.9	0
8	0.000001
8.1	-0.000001
8.2	0
8.3	-0.000002
8.4	-0.000001
8.5	0.000001
8.6	-0.000001
8.7	0
8.8	0
8.9	0.000001
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/16-th/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0
-2.8	0
-2.7	0.000001
-2.6	0.000002
-2.5	0.000001
-2.4	-0.000002
-2.3	-0.000008
-2.2	-0.000014
-2.1	-0.000014
-2	0.000003
-1.9	0.000041
-1.8	0.000082
-1.7	0.00008
-1.6	-0.000012
-1.5	-0.000177
-1.4	-0.000267
-1.3	0.000016
-1.2	0.001105
-1.1	0.003703
-1	0.009448
-0.9	0.022341
-0.8	0.050528
-0.7	0.106965
-0.6	0.206999
-0.5	0.361811
-0.4	0.569341
-0.3	0.807295
-0.2	1.033751
-0.1	1.197944
0	1.258073
0.1	1.197944
0.2	1.033751
0.3	0.807295
0.4	0.569341
0.5	0.361811
0.6	0.206999
0.7	0.106965
0.8	0.050528
0.9	0.022341
1	0.009448
1.1	0.003703
1.2	0.001105
1.3	0.000016
1.4	-0.000267
1.5	-0.000177
1.6	-0.000012
1.7	0.00008
1.8	0.000082
1.9	0.000041
2	0.000003
2.1	-0.000014
2.2	-0.000014
2.3	-0.000008
2.4	-0.000002
2.5	0.000001
2.6	0.000002
2.7	0.000001
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/16-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	-0.000001
-6.4	-0.000001
-6.3	-0.000001
-6.2	-0.000002
-6.1	-0.000002
-6	-0.000002
-5.9	-0.000002
-5.8	-0.000001
-5.7	0.000002
-5.6	0.000005
-5.5	0.00001
-5.4	0.000017
-5.3	0.000025
-5.2	0.000032
-5.1	0.000036
-5	0.000035
-4.9	0.000024
-4.8	0
-4.7	-0.000042
-4.6	-0.0001
-4.5	-0.000173
-4.4	-0.00025
-4.3	-0.000314
-4.2	-0.000342
-4.1	-0.000303
-4	-0.00017
-3.9	0.00008
-3.8	0.000449
-3.7	0.000912
-3.6	0.001404
-3.5	0.00182
-3.4	0.002018
-3.3	0.001841
-3.2	0.001151
-3.1	-0.000127
-3	-0.001959
-2.9	-0.00415
-2.8	-0.006334
-2.7	-0.007984
-2.6	-0.008481
-2.5	-0.007233
-2.4	-0.003839
-2.3	0.001737
-2.2	0.009007
-2.1	0.016881
-2	0.023708
-1.9	0.027481
-1.8	0.026198
-1.7	0.018371
-1.6	0.003583
-1.5	-0.016999
-1.4	-0.040289
-1.3	-0.061261
-1.2	-0.073307
-1.1	-0.069015
-1	-0.041286
-0.9	0.015355
-0.8	0.103473
-0.7	0.221724
-0.6	0.364365
-0.5	0.52145
-0.4	0.679748
-0.3	0.824295
-0.2	0.940369
-0.1	1.015562
0	1.041595
0.1	1.015562
0.2	0.940369
0.3	0.824295
0.4	0.679748
0.5	0.52145
0.6	0.364365
0.7	0.221724
0.8	0.103473
0.9	0.015355
1	-0.041286
1.1	-0.069015
1.2	-0.073307
1.3	-0.061261
1.4	-0.040289
1.5	-0.016999
1.6	0.003583
1.7	0.018371
1.8	0.026198
1.9	0.027481
2	0.023708
2.1	0.016881
2.2	0.009007
2.3	0.001737
2.4	-0.003839
2.5	-0.007233
2.6	-0.008481
2.7	-0.007984
2.8	-0.006334
2.9	-0.00415
3	-0.001959
3.1	-0.000127
3.2	0.001151
3.3	0.001841
3.4	0.002018
3.5	0.00182
3.6	0.001404
3.7	0.000912
3.8	0.000449
3.9	0.00008
4	-0.00017
4.1	-0.000303
4.2	-0.000342
4.3	-0.000314
4.4	-0.00025
4.5	-0.000173
4.6	-0.0001
4.7	-0.000042
4.8	0
4.9	0.000024
5	0.000035
5.1	0.000036
5.2	0.000032
5.3	0.000025
5.4	0.000017
5.5	0.00001
5.6	0.000005
5.7	0.000002
5.8	-0.000001
5.9	-0.000002
6	-0.000002
6.1	-0.000002
6.2	-0.000002
6.3	-0.000001
6.4	-0.000001
6.5	-0.000001
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/4-th/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0.000001
-2.8	0.000003
-2.7	0.000009
-2.6	0.00002
-2.5	0.000046
-2.4	0.000097
-2.3	0.000193
-2.2	0.000362
-2.1	0.000635
-2	0.001026
-1.9	0.001511
-1.8	0.001966
-1.7	0.002118
-1.6	0.001511
-1.5	-0.000443
-1.4	-0.00424
-1.3	-0.009829
-1.2	-0.015909
-1.1	-0.019131
-1	-0.013498
-0.9	0.009567
-0.8	0.060055
-0.7	0.146934
-0.6	0.274778
-0.5	0.440387
-0.4	0.630735
-0.3	0.823486
-0.2	0.990611
-0.1	1.104517
0	1.144964
0.1	1.104517
0.2	0.990611
0.3	0.823486
0.4	0.630735
0.5	0.440387
0.6	0.274778
0.7	0.146934
0.8	0.060055
0.9	0.009567
1	-0.013498
1.1	-0.019131
1.2	-0.015909
1.3	-0.009829
1.4	-0.00424
1.5	-0.000443
1.6	0.001511
1.7	0.002118
1.8	0.001966
1.9	0.001511
2	0.001026
2.1	0.000635
2.2	0.000362
2.3	0.000193
2.4	0.000097
2.5	0.000046
2.6	0.00002
2.7	0.000009
2.8	0.000003
2.9	0.000001
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/4-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0.000001
-5.9	0.000001
-5.8	0.000002
-5.7	0.000003
-5.6	0.000004
-5.5	0.000007
-5.4	0.000011
-5.3	0.000016
-5.2	0.000025
-5.1	0.000038
-5	0.000057
-4.9	0.000085
-4.8	0.000123
-4.7	0.000177
-4.6	0.000251
-4.5	0.000349
-4.4	0.00048
-4.3	0.000648
-4.2	0.000861
-4.1	0.001124
-4	0.001439
-3.9	0.001806
-3.8	0.002217
-3.7	0.002656
-3.6	0.003093
-3.5	0.003485
-3.4	0.00377
-3.3	0.003867
-3.2	0.003676
-3.1	0.003077
-3	0.001939
-2.9	0.000127
-2.8	-0.002483
-2.7	-0.005988
-2.6	-0.010433
-2.5	-0.015785
-2.4	-0.021907
-2.3	-0.028526
-2.2	-0.035216
-2.1	-0.041376
-2	-0.04623
-1.9	-0.048839
-1.8	-0.048133
-1.7	-0.042959
-1.6	-0.032156
-1.5	-0.014642
-1.4	0.010483
-1.3	0.043828
-1.2	0.085617
-1.1	0.135594
-1	0.192972
-0.9	0.256401
-0.8	0.323997
-0.7	0.393404
-0.6	0.461907
-0.5	0.526585
-0.4	0.584497
-0.3	0.632873
-0.2	0.669313
-0.1	0.691962
0	0.699645
0.1	0.691962
0.2	0.669313
0.3	0.632873
0.4	0.584497
0.5	0.526585
0.6	0.461907
0.7	0.393404
0.8	0.323997
0.9	0.256401
1	0.192972
1.1	0.135594
1.2	0.085617
1.3	0.043828
1.4	0.010483
1.5	-0.014642
1.6	-0.032156
1.7	-0.042959
1.8	-0.048133
1.9	-0.048839
2	-0.04623
2.1	-0.041376
2.2	-0.035216
2.3	-0.028526
2.4	-0.021907
2.5	-0.015785
2.6	-0.010433
2.7	-0.005988
2.8	-0.002483
2.9	0.000127
3	0.001939
3.1	0.003077
3.2	0.003676
3.3	0.003867
3.4	0.00377
3.5	0.003485
3.6	0.003093
3.7	0.002656
3.8	0.002217
3.9	0.001806
4	0.001439
4.1	0.001124
4.2	0.000861
4.3	0.000648
4.4	0.00048
4.5	0.000349
4.6	0.000251
4.7	0.000177
4.8	0.000123
4.9	0.000085
5	0.000057
5.1	0.000038
5.2	0.000025
5.3	0.000016
5.4	0.000011
5.5	0.000007
5.6	0.000004
5.7	0.000003
5.8	0.000002
5.9	0.000001
6	0.000001
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/8-th/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0.000001
-3	0.000001
-2.9	0.000003
-2.8	0.000006
-2.7	0.000011
-2.6	0.000017
-2.5	0.000021
-2.4	0.000018
-2.3	-0.000004
-2.2	-0.000062
-2.1	-0.000168
-2	-0.000312
-1.9	-0.000442
-1.8	-0.000435
-1.7	-0.00012
-1.6	0.000651
-1.5	0.001842
-1.4	0.003074
-1.3	0.003608
-1.2	0.002751
-1.1	0.000865
-1	0.000922
-0.9	0.010025
-0.8	0.03986
-0.7	0.10493
-0.6	0.218056
-0.5	0.383983
-0.4	0.593478
-0.3	0.821017
-0.2	1.028427
-0.1	1.174426
0	1.227097
0.1	1.174426
0.2	1.028427
0.3	0.821017
0.4	0.593478
0.5	0.383983
0.6	0.218056
0.7	0.10493
0.8	0.03986
0.9	0.010025
1	0.000922
1.1	0.000865
1.2	0.002751
1.3	0.003608
1.4	0.003074
1.5	0.001842
1.6	0.000651
1.7	-0.00012
1.8	-0.000435
1.9	-0.000442
2	-0.000312
2.1	-0.000168
2.2	-0.000062
2.3	-0.000004
2.4	0.000018
2.5	0.000021
2.6	0.000017
2.7	0.000011
2.8	0.000006
2.9	0.000003
3	0.000001
3.1	0.000001
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/8-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0.000001
-6.3	0.000001
-6.2	0.000002
-6.1	0.000003
-6	0.000004
-5.9	0.000007
-5.8	0.00001
-5.7	0.000014
-5.6	0.000019
-5.5	0.000026
-5.4	0.000035
-5.3	0.000045
-5.2	0.000057
-5.1	0.000069
-5	0.000079
-4.9	0.000086
-4.8	0.000084
-4.7	0.00007
-4.6	0.000036
-4.5	-0.000026
-4.4	-0.000123
-4.3	-0.000264
-4.2	-0.000453
-4.1	-0.000692
-4	-0.000973
-3.9	-0.001278
-3.8	-0.001576
-3.7	-0.001817
-3.6	-0.001936
-3.5	-0.00185
-3.4	-0.001469
-3.3	-0.000699
-3.2	0.000534
-3.1	0.002271
-3	0.004493
-2.9	0.0071
-2.8	0.009883
-2.7	0.01252
-2.6	0.01457
-2.5	0.015499
-2.4	0.014722
-2.3	0.011676
-2.2	0.005917
-2.1	-0.002769
-2	-0.01424
-1.9	-0.027891
-1.8	-0.042571
-1.7	-0.056548
-1.6	-0.067547
-1.5	-0.072864
-1.4	-0.069568
-1.3	-0.054778
-1.2	-0.025989
-1.1	0.018568
-1	0.0796
-0.9	0.156482
-0.8	0.24711
-0.7	0.347887
-0.6	0.453893
-0.5	0.5592
-0.4	0.657344
-0.3	0.741884
-0.2	0.807002
-0.1	0.848069
0	0.8621
0.1	0.848069
0.2	0.807002
0.3	0.741884
0.4	0.657344
0.5	0.5592
0.6	0.453893
0.7	0.347887
0.8	0.24711
0.9	0.156482
1	0.0796
1.1	0.018568
1.2	-0.025989
1.3	-0.054778
1.4	-0.069568
1.5	-0.072864
1.6	-0.067547
1.7	-0.056548
1.8	-0.042571
1.9	-0.027891
2	-0.01424
2.1	-0.002769
2.2	0.005917
2.3	0.011676
2.4	0.014722
2.5	0.015499
2.6	0.01457
2.7	0.01252
2.8	0.009883
2.9	0.0071
3	0.004493
3.1	0.002271
3.2	0.000534
3.3	-0.000699
3.4	-0.001469
3.5	-0.00185
3.6	-0.001936
3.7	-0.001817
3.8	-0.001576
3.9	-0.001278
4	-0.000973
4.1	-0.000692
4.2	-0.000453
4.3	-0.000264
4.4	-0.000123
4.5	-0.000026
4.6	0.000036
4.7	0.00007
4.8	0.000084
4.9	0.000086
5	0.000079
5.1	0.000069
5.2	0.000057
5.3	0.000045
5.4	0.000035
5.5	0.000026
5.6	0.000019
5.7	0.000014
5.8	0.00001
5.9	0.000007
6	0.000004
6.1	0.000003
6.2	0.000002
6.3	0.000001
6.4	0.000001
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/Maxwellian/Uref=0_Tref=0.25.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0
-2.8	0
-2.7	0
-2.6	0
-2.5	0
-2.4	0
-2.3	0
-2.2	0
-2.1	0
-2	0
-1.9	0
-1.8	0
-1.7	0.000001
-1.6	0.000003
-1.5	0.000016
-1.4	0.00007
-1.3	0.00027
-1.2	0.000942
-1.1	0.002975
-1	0.0085
-0.9	0.021979
-0.8	0.051424
-0.7	0.108865
-0.6	0.208536
-0.5	0.361445
-0.4	0.566858
-0.3	0.80441
-0.2	1.032883
-0.1	1.200039
0	1.261566
0.1	1.200039
0.2	1.032883
0.3	0.80441
0.4	0.566858
0.5	0.361445
0.6	0.208536
0.7	0.108865
0.8	0.051424
0.9	0.021979
1	0.0085
1.1	0.002975
1.2	0.000942
1.3	0.00027
1.4	0.00007
1.5	0.000016
1.6	0.000003
1.7	0.000001
1.8	0
1.9	0
2	0
2.1	0
2.2	0
2.3	0
2.4	0
2.5	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=0.1/Maxwellian/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0
-3.1	0
-3	0
-2.9	0
-2.8	0
-2.7	0
-2.6	0
-2.5	0
-2.4	0
-2.3	0
-2.2	0
-2.1	0
-2	0
-1.9	0
-1.8	0
-1.7	0.000001
-1.6	0.000003
-1.5	0.000016
-1.4	0.00007
-1.3	0.00027
-1.2	0.000942
-1.1	0.002975
-1	0.0085
-0.9	0.021979
-0.8	0.051424
-0.7	0.108865
-0.6	0.208536
-0.5	0.361445
-0.4	0.566858
-0.3	0.80441
-0.2	1.032883
-0.1	1.200039
0	1.261566
0.1	1.200039
0.2	1.032883
0.3	0.80441
0.4	0.566858
0.5	0.361445
0.6	0.208536
0.7	0.108865
0.8	0.051424
0.9	0.021979
1	0.0085
1.1	0.002975
1.2	0.000942
1.3	0.00027
1.4	0.00007
1.5	0.000016
1.6	0.000003
1.7	0.000001
1.8	0
1.9	0
2	0
2.1	0
2.2	0
2.3	0
2.4	0
2.5	0
2.6	0
2.7	0
2.8	0
2.9	0
3	0
3.1	0
3.2	0
3.3	0
3.4	0
3.5	0
3.6	0
3.7	0
3.8	0
3.9	0
4	0
4.1	0
4.2	0
4.3	0
4.4	0
4.5	0
4.6	0
4.7	0
4.8	0
4.9	0
5	0
5.1	0
5.2	0
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=1.0/0-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=1.0/Maxwellian/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/0-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/0-th/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0.000001
-6.8	0.000001
-6.7	0.000001
-6.6	0.000002
-6.5	0.000002
-6.4	0.000003
-6.3	0.000005
-6.2	0.000007
-6.1	0.00001
-6	0.000013
-5.9	0.000019
-5.8	0.000026
-5.7	0.000036
-5.6	0.000049
-5.5	0.000067
-5.4	0.00009
-5.3	0.000121
-5.2	0.000163
-5.1	0.000217
-5	0.000287
-4.9	0.000377
-4.8	0.000494
-4.7	0.000643
-4.6	0.000833
-4.5	0.001072
-4.4	0.001373
-4.3	0.001749
-4.2	0.002214
-4.1	0.002788
-4	0.003492
-3.9	0.004349
-3.8	0.005386
-3.7	0.006634
-3.6	0.008125
-3.5	0.009896
-3.4	0.011987
-3.3	0.014439
-3.2	0.017296
-3.1	0.020604
-3	0.024408
-2.9	0.028755
-2.8	0.033688
-2.7	0.039249
-2.6	0.045474
-2.5	0.052395
-2.4	0.060035
-2.3	0.068407
-2.2	0.077516
-2.1	0.08735
-2	0.097887
-1.9	0.109087
-1.8	0.120895
-1.7	0.133239
-1.6	0.14603
-1.5	0.159162
-1.4	0.172514
-1.3	0.18595
-1.2	0.199322
-1.1	0.212472
-1	0.225235
-0.9	0.237442
-0.8	0.248924
-0.7	0.259514
-0.6	0.269057
-0.5	0.277405
-0.4	0.284428
-0.3	0.290012
-0.2	0.294068
-0.1	0.296529
0	0.297354
0.1	0.296529
0.2	0.294068
0.3	0.290012
0.4	0.284428
0.5	0.277405
0.6	0.269057
0.7	0.259514
0.8	0.248924
0.9	0.237442
1	0.225235
1.1	0.212472
1.2	0.199322
1.3	0.18595
1.4	0.172514
1.5	0.159162
1.6	0.14603
1.7	0.133239
1.8	0.120895
1.9	0.109087
2	0.097887
2.1	0.08735
2.2	0.077516
2.3	0.068407
2.4	0.060035
2.5	0.052395
2.6	0.045474
2.7	0.039249
2.8	0.033688
2.9	0.028755
3	0.024408
3.1	0.020604
3.2	0.017296
3.3	0.014439
3.4	0.011987
3.5	0.009896
3.6	0.008125
3.7	0.006634
3.8	0.005386
3.9	0.004349
4	0.003492
4.1	0.002788
4.2	0.002214
4.3	0.001749
4.4	0.001373
4.5	0.001072
4.6	0.000833
4.7	0.000643
4.8	0.000494
4.9	0.000377
5	0.000287
5.1	0.000217
5.2	0.000163
5.3	0.000121
5.4	0.00009
5.5	0.000067
5.6	0.000049
5.7	0.000036
5.8	0.000026
5.9	0.000019
6	0.000013
6.1	0.00001
6.2	0.000007
6.3	0.000005
6.4	0.000003
6.5	0.000002
6.6	0.000002
6.7	0.000001
6.8	0.000001
6.9	0.000001
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/100-th/Uref=0_Tref=1.0.dat <==
-10	-0.000001
-9.9	0.000001
-9.8	-0.000001
-9.7	-0.000003
-9.6	-0.000007
-9.5	-0.000022
-9.4	-0.000012
-9.3	0.000018
-9.2	0.000034
-9.1	0.000009
-9	0.000009
-8.9	0.000071
-8.8	0.000058
-8.7	-0.000117
-8.6	-0.000138
-8.5	0.000089
-8.4	0.000148
-8.3	-0.000047
-8.2	0.000527
-8.1	-0.000221
-8	0.000632
-7.9	-0.000176
-7.8	0.000153
-7.7	0.000216
-7.6	0.000459
-7.5	0.000876
-7.4	-0.000082
-7.3	0.00018
-7.2	-0.000797
-7.1	0.000871
-7	0.000716
-6.9	-0.000681
-6.8	-0.000542
-6.7	0.000033
-6.6	0.00056
-6.5	-0.000156
-6.4	-0.000352
-6.3	0.00076
-6.2	-0.000016
-6.1	-0.000833
-6	-0.000332
-5.9	0.000541
-5.8	0.000027
-5.7	-0.000193
-5.6	0.000087
-5.5	0.000133
-5.4	0.000004
-5.3	0.000338
-5.2	0.0003
-5.1	0.000415
-5	0.000629
-4.9	0.000689
-4.8	0.000864
-4.7	0.001028
-4.6	0.001379
-4.5	0.001908
-4.4	0.002493
-4.3	0.002976
-4.2	0.003364
-4.1	0.003904
-4	0.004917
-3.9	0.006534
-3.8	0.00843
-3.7	0.010045
-3.6	0.011144
-3.5	0.012283
-3.4	0.014541
-3.3	0.018548
-3.2	0.023622
-3.1	0.028063
-3	0.030732
-2.9	0.032575
-2.8	0.036338
-2.7	0.04416
-2.6	0.055041
-2.5	0.06498
-2.4	0.070473
-2.3	0.072484
-2.2	0.076627
-2.1	0.088326
-2	0.106928
-1.9	0.124923
-1.8	0.134323
-1.7	0.13494
-1.6	0.136081
-1.5	0.148533
-1.4	0.17351
-1.3	0.199695
-1.2	0.212843
-1.1	0.209824
-1	0.203154
-0.9	0.210057
-0.8	0.235469
-0.7	0.265734
-0.6	0.280487
-0.5	0.272251
-0.4	0.254581
-0.3	0.249811
-0.2	0.267498
-0.1	0.294601
0	0.307502
0.1	0.294601
0.2	0.267498
0.3	0.249811
0.4	0.254581
0.5	0.272251
0.6	0.280487
0.7	0.265734
0.8	0.235469
0.9	0.210057
1	0.203154
1.1	0.209824
1.2	0.212843
1.3	0.199695
1.4	0.17351
1.5	0.148533
1.6	0.136081
1.7	0.13494
1.8	0.134323
1.9	0.124923
2	0.106928
2.1	0.088326
2.2	0.076627
2.3	0.072484
2.4	0.070473
2.5	0.06498
2.6	0.055041
2.7	0.04416
2.8	0.036338
2.9	0.032575
3	0.030732
3.1	0.028063
3.2	0.023621
3.3	0.018548
3.4	0.014541
3.5	0.012283
3.6	0.011144
3.7	0.010044
3.8	0.008429
3.9	0.006533
4	0.004917
4.1	0.003903
4.2	0.003359
4.3	0.00298
4.4	0.002497
4.5	0.001908
4.6	0.001386
4.7	0.000975
4.8	0.000855
4.9	0.000667
5	0.000629
5.1	0.000359
5.2	0.000287
5.3	0.00032
5.4	-0.000006
5.5	0.000133
5.6	-0.000319
5.7	-0.000216
5.8	-0.000328
5.9	0.000038
6	-0.000332
6.1	-0.000382
6.2	-0.000016
6.3	-0.000241
6.4	-0.000735
6.5	-0.000156
6.6	0.001274
6.7	0.000033
6.8	0.000871
6.9	0.001188
7	0.000716
7.1	0.001894
7.2	-0.000797
7.3	-0.000418
7.4	0.001347
7.5	0.000876
7.6	-0.000111
7.7	0.000216
7.8	0.00133
7.9	0.000466
8	0.000632
8.1	0.00038
8.2	0.000527
8.3	-0.000047
8.4	-0.000147
8.5	0.000089
8.6	-0.000003
8.7	-0.000117
8.8	0.000058
8.9	0.000204
9	0.000009
9.1	0.000032
9.2	-0.000017
9.3	0.000018
9.4	-0.000027
9.5	-0.000022
9.6	0.000027
9.7	-0.000006
9.8	-0.000001
9.9	0.000002
10	-0.000001


==> Fig/Convergence_Hermite/U=0_T=2.01/100-th/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000006
-6.5	0.000008
-6.4	0.000011
-6.3	0.000015
-6.2	0.00002
-6.1	0.000027
-6	0.000036
-5.9	0.000049
-5.8	0.000065
-5.7	0.000087
-5.6	0.000115
-5.5	0.000152
-5.4	0.000199
-5.3	0.00026
-5.2	0.000337
-5.1	0.000436
-5	0.00056
-4.9	0.000717
-4.8	0.000912
-4.7	0.001156
-4.6	0.001457
-4.5	0.001827
-4.4	0.002279
-4.3	0.00283
-4.2	0.003496
-4.1	0.004298
-4	0.005257
-3.9	0.006399
-3.8	0.00775
-3.7	0.00934
-3.6	0.011199
-3.5	0.013363
-3.4	0.015865
-3.3	0.018743
-3.2	0.022032
-3.1	0.02577
-3	0.029992
-2.9	0.034734
-2.8	0.040025
-2.7	0.045893
-2.6	0.052361
-2.5	0.059443
-2.4	0.067149
-2.3	0.075477
-2.2	0.084417
-2.1	0.093947
-2	0.104035
-1.9	0.114633
-1.8	0.125685
-1.7	0.137118
-1.6	0.148849
-1.5	0.160782
-1.4	0.172809
-1.3	0.184814
-1.2	0.196673
-1.1	0.208253
-1	0.219421
-0.9	0.230041
-0.8	0.239978
-0.7	0.249101
-0.6	0.257288
-0.5	0.264426
-0.4	0.270412
-0.3	0.275162
-0.2	0.278606
-0.1	0.280693
0	0.281392
0.1	0.280693
0.2	0.278606
0.3	0.275162
0.4	0.270412
0.5	0.264426
0.6	0.257288
0.7	0.249101
0.8	0.239978
0.9	0.230041
1	0.219421
1.1	0.208253
1.2	0.196673
1.3	0.184814
1.4	0.172809
1.5	0.160782
1.6	0.148849
1.7	0.137118
1.8	0.125685
1.9	0.114633
2	0.104035
2.1	0.093947
2.2	0.084417
2.3	0.075477
2.4	0.067149
2.5	0.059443
2.6	0.052361
2.7	0.045893
2.8	0.040025
2.9	0.034734
3	0.029992
3.1	0.02577
3.2	0.022032
3.3	0.018743
3.4	0.015865
3.5	0.013363
3.6	0.011199
3.7	0.00934
3.8	0.00775
3.9	0.006399
4	0.005257
4.1	0.004298
4.2	0.003496
4.3	0.00283
4.4	0.002279
4.5	0.001827
4.6	0.001457
4.7	0.001156
4.8	0.000912
4.9	0.000717
5	0.00056
5.1	0.000436
5.2	0.000337
5.3	0.00026
5.4	0.000199
5.5	0.000152
5.6	0.000115
5.7	0.000087
5.8	0.000065
5.9	0.000049
6	0.000036
6.1	0.000027
6.2	0.00002
6.3	0.000015
6.4	0.000011
6.5	0.000008
6.6	0.000006
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/16-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0.000001
-7.2	0.000001
-7.1	0.000001
-7	0.000002
-6.9	0.000003
-6.8	0.000004
-6.7	0.000005
-6.6	0.000007
-6.5	0.000009
-6.4	0.000012
-6.3	0.000015
-6.2	0.000019
-6.1	0.000024
-6	0.000031
-5.9	0.000039
-5.8	0.000051
-5.7	0.000068
-5.6	0.000092
-5.5	0.000127
-5.4	0.000177
-5.3	0.000248
-5.2	0.000345
-5.1	0.000473
-5	0.000638
-4.9	0.000842
-4.8	0.001086
-4.7	0.001368
-4.6	0.001683
-4.5	0.002026
-4.4	0.002393
-4.3	0.002789
-4.2	0.003229
-4.1	0.003751
-4	0.004411
-3.9	0.005294
-3.8	0.006503
-3.7	0.008151
-3.6	0.010346
-3.5	0.013162
-3.4	0.016621
-3.3	0.02067
-3.2	0.025171
-3.1	0.029914
-3	0.034642
-2.9	0.039108
-2.8	0.043147
-2.7	0.04674
-2.6	0.050083
-2.5	0.053604
-2.4	0.057938
-2.3	0.063843
-2.2	0.072056
-2.1	0.083121
-2	0.097211
-1.9	0.113999
-1.8	0.132615
-1.7	0.151715
-1.6	0.169681
-1.5	0.184907
-1.4	0.196147
-1.3	0.202826
-1.2	0.205244
-1.1	0.204608
-1	0.202865
-0.9	0.202337
-0.8	0.205238
-0.7	0.213158
-0.6	0.226647
-0.5	0.244996
-0.4	0.26628
-0.3	0.28768
-0.2	0.306014
-0.1	0.318378
0	0.322742
0.1	0.318378
0.2	0.306014
0.3	0.28768
0.4	0.26628
0.5	0.244996
0.6	0.226647
0.7	0.213158
0.8	0.205238
0.9	0.202337
1	0.202865
1.1	0.204608
1.2	0.205244
1.3	0.202826
1.4	0.196147
1.5	0.184907
1.6	0.169681
1.7	0.151715
1.8	0.132615
1.9	0.113999
2	0.097211
2.1	0.083121
2.2	0.072056
2.3	0.063843
2.4	0.057938
2.5	0.053604
2.6	0.050083
2.7	0.04674
2.8	0.043147
2.9	0.039108
3	0.034642
3.1	0.029914
3.2	0.025171
3.3	0.02067
3.4	0.016621
3.5	0.013162
3.6	0.010346
3.7	0.008151
3.8	0.006503
3.9	0.005294
4	0.004411
4.1	0.003751
4.2	0.003229
4.3	0.002789
4.4	0.002393
4.5	0.002026
4.6	0.001683
4.7	0.001368
4.8	0.001086
4.9	0.000842
5	0.000638
5.1	0.000473
5.2	0.000345
5.3	0.000248
5.4	0.000177
5.5	0.000127
5.6	0.000092
5.7	0.000068
5.8	0.000051
5.9	0.000039
6	0.000031
6.1	0.000024
6.2	0.000019
6.3	0.000015
6.4	0.000012
6.5	0.000009
6.6	0.000007
6.7	0.000005
6.8	0.000004
6.9	0.000003
7	0.000002
7.1	0.000001
7.2	0.000001
7.3	0.000001
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/16-th/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000006
-6.5	0.000008
-6.4	0.000011
-6.3	0.000015
-6.2	0.00002
-6.1	0.000027
-6	0.000036
-5.9	0.000049
-5.8	0.000065
-5.7	0.000087
-5.6	0.000115
-5.5	0.000152
-5.4	0.000199
-5.3	0.00026
-5.2	0.000337
-5.1	0.000436
-5	0.00056
-4.9	0.000717
-4.8	0.000912
-4.7	0.001156
-4.6	0.001457
-4.5	0.001827
-4.4	0.002279
-4.3	0.00283
-4.2	0.003496
-4.1	0.004298
-4	0.005257
-3.9	0.006399
-3.8	0.00775
-3.7	0.00934
-3.6	0.011199
-3.5	0.013363
-3.4	0.015865
-3.3	0.018743
-3.2	0.022032
-3.1	0.02577
-3	0.029992
-2.9	0.034734
-2.8	0.040025
-2.7	0.045893
-2.6	0.052361
-2.5	0.059443
-2.4	0.067149
-2.3	0.075477
-2.2	0.084417
-2.1	0.093947
-2	0.104035
-1.9	0.114633
-1.8	0.125685
-1.7	0.137118
-1.6	0.148849
-1.5	0.160782
-1.4	0.172809
-1.3	0.184814
-1.2	0.196673
-1.1	0.208253
-1	0.219421
-0.9	0.230041
-0.8	0.239978
-0.7	0.249101
-0.6	0.257288
-0.5	0.264426
-0.4	0.270412
-0.3	0.275162
-0.2	0.278606
-0.1	0.280693
0	0.281392
0.1	0.280693
0.2	0.278606
0.3	0.275162
0.4	0.270412
0.5	0.264426
0.6	0.257288
0.7	0.249101
0.8	0.239978
0.9	0.230041
1	0.219421
1.1	0.208253
1.2	0.196673
1.3	0.184814
1.4	0.172809
1.5	0.160782
1.6	0.148849
1.7	0.137118
1.8	0.125685
1.9	0.114633
2	0.104035
2.1	0.093947
2.2	0.084417
2.3	0.075477
2.4	0.067149
2.5	0.059443
2.6	0.052361
2.7	0.045893
2.8	0.040025
2.9	0.034734
3	0.029992
3.1	0.02577
3.2	0.022032
3.3	0.018743
3.4	0.015865
3.5	0.013363
3.6	0.011199
3.7	0.00934
3.8	0.00775
3.9	0.006399
4	0.005257
4.1	0.004298
4.2	0.003496
4.3	0.00283
4.4	0.002279
4.5	0.001827
4.6	0.001457
4.7	0.001156
4.8	0.000912
4.9	0.000717
5	0.00056
5.1	0.000436
5.2	0.000337
5.3	0.00026
5.4	0.000199
5.5	0.000152
5.6	0.000115
5.7	0.000087
5.8	0.000065
5.9	0.000049
6	0.000036
6.1	0.000027
6.2	0.00002
6.3	0.000015
6.4	0.000011
6.5	0.000008
6.6	0.000006
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/4-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000002
-5.8	0.000003
-5.7	0.000004
-5.6	0.000007
-5.5	0.000012
-5.4	0.000019
-5.3	0.00003
-5.2	0.000047
-5.1	0.000072
-5	0.00011
-4.9	0.000166
-4.8	0.000248
-4.7	0.000365
-4.6	0.000532
-4.5	0.000766
-4.4	0.001088
-4.3	0.001528
-4.2	0.00212
-4.1	0.002904
-4	0.003929
-3.9	0.005249
-3.8	0.006922
-3.7	0.009012
-3.6	0.01158
-3.5	0.014684
-3.4	0.018374
-3.3	0.022682
-3.2	0.02762
-3.1	0.033172
-3	0.03929
-2.9	0.045888
-2.8	0.052845
-2.7	0.060005
-2.6	0.067187
-2.5	0.074198
-2.4	0.080846
-2.3	0.086966
-2.2	0.092441
-2.1	0.097225
-2	0.101365
-1.9	0.105013
-1.8	0.108436
-1.7	0.112005
-1.6	0.11618
-1.5	0.121475
-1.4	0.128413
-1.3	0.137472
-1.2	0.149026
-1.1	0.163288
-1	0.180262
-0.9	0.199707
-0.8	0.221127
-0.7	0.243782
-0.6	0.266725
-0.5	0.288865
-0.4	0.309049
-0.3	0.326149
-0.2	0.339166
-0.1	0.347313
0	0.350087
0.1	0.347313
0.2	0.339166
0.3	0.326149
0.4	0.309049
0.5	0.288865
0.6	0.266725
0.7	0.243782
0.8	0.221127
0.9	0.199707
1	0.180262
1.1	0.163288
1.2	0.149026
1.3	0.137472
1.4	0.128413
1.5	0.121475
1.6	0.11618
1.7	0.112005
1.8	0.108436
1.9	0.105013
2	0.101365
2.1	0.097225
2.2	0.092441
2.3	0.086966
2.4	0.080846
2.5	0.074198
2.6	0.067187
2.7	0.060005
2.8	0.052845
2.9	0.045888
3	0.03929
3.1	0.033172
3.2	0.02762
3.3	0.022682
3.4	0.018374
3.5	0.014684
3.6	0.01158
3.7	0.009012
3.8	0.006922
3.9	0.005249
4	0.003929
4.1	0.002904
4.2	0.00212
4.3	0.001528
4.4	0.001088
4.5	0.000766
4.6	0.000532
4.7	0.000365
4.8	0.000248
4.9	0.000166
5	0.00011
5.1	0.000072
5.2	0.000047
5.3	0.00003
5.4	0.000019
5.5	0.000012
5.6	0.000007
5.7	0.000004
5.8	0.000003
5.9	0.000002
6	0.000001
6.1	0.000001
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/4-th/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000005
-6.5	0.000007
-6.4	0.00001
-6.3	0.000014
-6.2	0.000019
-6.1	0.000026
-6	0.000035
-5.9	0.000047
-5.8	0.000063
-5.7	0.000085
-5.6	0.000113
-5.5	0.000149
-5.4	0.000196
-5.3	0.000257
-5.2	0.000334
-5.1	0.000432
-5	0.000557
-4.9	0.000714
-4.8	0.00091
-4.7	0.001154
-4.6	0.001456
-4.5	0.001827
-4.4	0.002281
-4.3	0.002834
-4.2	0.003503
-4.1	0.004307
-4	0.005269
-3.9	0.006414
-3.8	0.007768
-3.7	0.009361
-3.6	0.011224
-3.5	0.01339
-3.4	0.015895
-3.3	0.018773
-3.2	0.022063
-3.1	0.0258
-3	0.030021
-2.9	0.034758
-2.8	0.040044
-2.7	0.045905
-2.6	0.052364
-2.5	0.059436
-2.4	0.06713
-2.3	0.075446
-2.2	0.084374
-2.1	0.093892
-2	0.103967
-1.9	0.114556
-1.8	0.125599
-1.7	0.137026
-1.6	0.148754
-1.5	0.160688
-1.4	0.17272
-1.3	0.184733
-1.2	0.196604
-1.1	0.2082
-1	0.219386
-0.9	0.230027
-0.8	0.239986
-0.7	0.249133
-0.6	0.257343
-0.5	0.264502
-0.4	0.270508
-0.3	0.275274
-0.2	0.27873
-0.1	0.280824
0	0.281526
0.1	0.280824
0.2	0.27873
0.3	0.275274
0.4	0.270508
0.5	0.264502
0.6	0.257343
0.7	0.249133
0.8	0.239986
0.9	0.230027
1	0.219386
1.1	0.2082
1.2	0.196604
1.3	0.184733
1.4	0.17272
1.5	0.160688
1.6	0.148754
1.7	0.137026
1.8	0.125599
1.9	0.114556
2	0.103967
2.1	0.093892
2.2	0.084374
2.3	0.075446
2.4	0.06713
2.5	0.059436
2.6	0.052364
2.7	0.045905
2.8	0.040044
2.9	0.034758
3	0.030021
3.1	0.0258
3.2	0.022063
3.3	0.018773
3.4	0.015895
3.5	0.01339
3.6	0.011224
3.7	0.009361
3.8	0.007768
3.9	0.006414
4	0.005269
4.1	0.004307
4.2	0.003503
4.3	0.002834
4.4	0.002281
4.5	0.001827
4.6	0.001456
4.7	0.001154
4.8	0.00091
4.9	0.000714
5	0.000557
5.1	0.000432
5.2	0.000334
5.3	0.000257
5.4	0.000196
5.5	0.000149
5.6	0.000113
5.7	0.000085
5.8	0.000063
5.9	0.000047
6	0.000035
6.1	0.000026
6.2	0.000019
6.3	0.000014
6.4	0.00001
6.5	0.000007
6.6	0.000005
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/8-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0.000001
-6.5	0.000001
-6.4	0.000002
-6.3	0.000004
-6.2	0.000006
-6.1	0.00001
-6	0.000015
-5.9	0.000023
-5.8	0.000036
-5.7	0.000054
-5.6	0.00008
-5.5	0.000118
-5.4	0.00017
-5.3	0.000243
-5.2	0.000341
-5.1	0.000472
-5	0.000643
-4.9	0.000863
-4.8	0.00114
-4.7	0.001483
-4.6	0.001898
-4.5	0.00239
-4.4	0.002962
-4.3	0.003611
-4.2	0.004332
-4.1	0.005119
-4	0.005962
-3.9	0.006854
-3.8	0.007795
-3.7	0.008797
-3.6	0.009891
-3.5	0.011135
-3.4	0.012619
-3.3	0.014469
-3.2	0.016845
-3.1	0.01994
-3	0.023961
-2.9	0.029113
-2.8	0.035574
-2.7	0.04346
-2.6	0.052797
-2.5	0.063495
-2.4	0.075324
-2.3	0.087919
-2.2	0.10079
-2.1	0.113366
-2	0.125048
-1.9	0.135292
-1.8	0.143685
-1.7	0.150029
-1.6	0.154399
-1.5	0.157177
-1.4	0.159039
-1.3	0.160898
-1.2	0.163806
-1.1	0.168812
-1	0.176808
-0.9	0.188378
-0.8	0.203669
-0.7	0.222315
-0.6	0.24343
-0.5	0.265669
-0.4	0.287363
-0.3	0.30671
-0.2	0.321989
-0.1	0.331782
0	0.335155
0.1	0.331782
0.2	0.321989
0.3	0.30671
0.4	0.287363
0.5	0.265669
0.6	0.24343
0.7	0.222315
0.8	0.203669
0.9	0.188378
1	0.176808
1.1	0.168812
1.2	0.163806
1.3	0.160898
1.4	0.159039
1.5	0.157177
1.6	0.154399
1.7	0.150029
1.8	0.143685
1.9	0.135292
2	0.125048
2.1	0.113366
2.2	0.10079
2.3	0.087919
2.4	0.075324
2.5	0.063495
2.6	0.052797
2.7	0.04346
2.8	0.035574
2.9	0.029113
3	0.023961
3.1	0.01994
3.2	0.016845
3.3	0.014469
3.4	0.012619
3.5	0.011135
3.6	0.009891
3.7	0.008797
3.8	0.007795
3.9	0.006854
4	0.005962
4.1	0.005119
4.2	0.004332
4.3	0.003611
4.4	0.002962
4.5	0.00239
4.6	0.001898
4.7	0.001483
4.8	0.00114
4.9	0.000863
5	0.000643
5.1	0.000472
5.2	0.000341
5.3	0.000243
5.4	0.00017
5.5	0.000118
5.6	0.00008
5.7	0.000054
5.8	0.000036
5.9	0.000023
6	0.000015
6.1	0.00001
6.2	0.000006
6.3	0.000004
6.4	0.000002
6.5	0.000001
6.6	0.000001
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/8-th/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000006
-6.5	0.000008
-6.4	0.000011
-6.3	0.000015
-6.2	0.00002
-6.1	0.000027
-6	0.000036
-5.9	0.000049
-5.8	0.000065
-5.7	0.000087
-5.6	0.000115
-5.5	0.000152
-5.4	0.000199
-5.3	0.00026
-5.2	0.000337
-5.1	0.000436
-5	0.00056
-4.9	0.000717
-4.8	0.000912
-4.7	0.001156
-4.6	0.001457
-4.5	0.001826
-4.4	0.002279
-4.3	0.00283
-4.2	0.003496
-4.1	0.004298
-4	0.005257
-3.9	0.006399
-3.8	0.00775
-3.7	0.00934
-3.6	0.011199
-3.5	0.013363
-3.4	0.015865
-3.3	0.018743
-3.2	0.022032
-3.1	0.02577
-3	0.029993
-2.9	0.034734
-2.8	0.040025
-2.7	0.045894
-2.6	0.052361
-2.5	0.059444
-2.4	0.06715
-2.3	0.075478
-2.2	0.084417
-2.1	0.093948
-2	0.104035
-1.9	0.114633
-1.8	0.125685
-1.7	0.137118
-1.6	0.148848
-1.5	0.160781
-1.4	0.172808
-1.3	0.184813
-1.2	0.196671
-1.1	0.208252
-1	0.21942
-0.9	0.23004
-0.8	0.239977
-0.7	0.249101
-0.6	0.257288
-0.5	0.264426
-0.4	0.270413
-0.3	0.275163
-0.2	0.278607
-0.1	0.280694
0	0.281394
0.1	0.280694
0.2	0.278607
0.3	0.275163
0.4	0.270413
0.5	0.264426
0.6	0.257288
0.7	0.249101
0.8	0.239977
0.9	0.23004
1	0.21942
1.1	0.208252
1.2	0.196671
1.3	0.184813
1.4	0.172808
1.5	0.160781
1.6	0.148848
1.7	0.137118
1.8	0.125685
1.9	0.114633
2	0.104035
2.1	0.093948
2.2	0.084417
2.3	0.075478
2.4	0.06715
2.5	0.059444
2.6	0.052361
2.7	0.045894
2.8	0.040025
2.9	0.034734
3	0.029993
3.1	0.02577
3.2	0.022032
3.3	0.018743
3.4	0.015865
3.5	0.013363
3.6	0.011199
3.7	0.00934
3.8	0.00775
3.9	0.006399
4	0.005257
4.1	0.004298
4.2	0.003496
4.3	0.00283
4.4	0.002279
4.5	0.001826
4.6	0.001457
4.7	0.001156
4.8	0.000912
4.9	0.000717
5	0.00056
5.1	0.000436
5.2	0.000337
5.3	0.00026
5.4	0.000199
5.5	0.000152
5.6	0.000115
5.7	0.000087
5.8	0.000065
5.9	0.000049
6	0.000036
6.1	0.000027
6.2	0.00002
6.3	0.000015
6.4	0.000011
6.5	0.000008
6.6	0.000006
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/Maxwellian/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000006
-6.5	0.000008
-6.4	0.000011
-6.3	0.000015
-6.2	0.00002
-6.1	0.000027
-6	0.000036
-5.9	0.000049
-5.8	0.000065
-5.7	0.000087
-5.6	0.000115
-5.5	0.000152
-5.4	0.000199
-5.3	0.00026
-5.2	0.000337
-5.1	0.000436
-5	0.00056
-4.9	0.000717
-4.8	0.000912
-4.7	0.001156
-4.6	0.001457
-4.5	0.001827
-4.4	0.002279
-4.3	0.00283
-4.2	0.003496
-4.1	0.004298
-4	0.005257
-3.9	0.006399
-3.8	0.00775
-3.7	0.00934
-3.6	0.011199
-3.5	0.013363
-3.4	0.015865
-3.3	0.018743
-3.2	0.022032
-3.1	0.02577
-3	0.029992
-2.9	0.034734
-2.8	0.040025
-2.7	0.045893
-2.6	0.052361
-2.5	0.059443
-2.4	0.067149
-2.3	0.075477
-2.2	0.084417
-2.1	0.093947
-2	0.104035
-1.9	0.114633
-1.8	0.125685
-1.7	0.137118
-1.6	0.148849
-1.5	0.160782
-1.4	0.172809
-1.3	0.184814
-1.2	0.196673
-1.1	0.208253
-1	0.219421
-0.9	0.230041
-0.8	0.239978
-0.7	0.249101
-0.6	0.257288
-0.5	0.264426
-0.4	0.270412
-0.3	0.275162
-0.2	0.278606
-0.1	0.280693
0	0.281392
0.1	0.280693
0.2	0.278606
0.3	0.275162
0.4	0.270412
0.5	0.264426
0.6	0.257288
0.7	0.249101
0.8	0.239978
0.9	0.230041
1	0.219421
1.1	0.208253
1.2	0.196673
1.3	0.184814
1.4	0.172809
1.5	0.160782
1.6	0.148849
1.7	0.137118
1.8	0.125685
1.9	0.114633
2	0.104035
2.1	0.093947
2.2	0.084417
2.3	0.075477
2.4	0.067149
2.5	0.059443
2.6	0.052361
2.7	0.045893
2.8	0.040025
2.9	0.034734
3	0.029992
3.1	0.02577
3.2	0.022032
3.3	0.018743
3.4	0.015865
3.5	0.013363
3.6	0.011199
3.7	0.00934
3.8	0.00775
3.9	0.006399
4	0.005257
4.1	0.004298
4.2	0.003496
4.3	0.00283
4.4	0.002279
4.5	0.001827
4.6	0.001457
4.7	0.001156
4.8	0.000912
4.9	0.000717
5	0.00056
5.1	0.000436
5.2	0.000337
5.3	0.00026
5.4	0.000199
5.5	0.000152
5.6	0.000115
5.7	0.000087
5.8	0.000065
5.9	0.000049
6	0.000036
6.1	0.000027
6.2	0.00002
6.3	0.000015
6.4	0.000011
6.5	0.000008
6.6	0.000006
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=0_T=2.01/Maxwellian/Uref=0_Tref=1.8.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0.000001
-7.1	0.000001
-7	0.000001
-6.9	0.000002
-6.8	0.000003
-6.7	0.000004
-6.6	0.000006
-6.5	0.000008
-6.4	0.000011
-6.3	0.000015
-6.2	0.00002
-6.1	0.000027
-6	0.000036
-5.9	0.000049
-5.8	0.000065
-5.7	0.000087
-5.6	0.000115
-5.5	0.000152
-5.4	0.000199
-5.3	0.00026
-5.2	0.000337
-5.1	0.000436
-5	0.00056
-4.9	0.000717
-4.8	0.000912
-4.7	0.001156
-4.6	0.001457
-4.5	0.001827
-4.4	0.002279
-4.3	0.00283
-4.2	0.003496
-4.1	0.004298
-4	0.005257
-3.9	0.006399
-3.8	0.00775
-3.7	0.00934
-3.6	0.011199
-3.5	0.013363
-3.4	0.015865
-3.3	0.018743
-3.2	0.022032
-3.1	0.02577
-3	0.029992
-2.9	0.034734
-2.8	0.040025
-2.7	0.045893
-2.6	0.052361
-2.5	0.059443
-2.4	0.067149
-2.3	0.075477
-2.2	0.084417
-2.1	0.093947
-2	0.104035
-1.9	0.114633
-1.8	0.125685
-1.7	0.137118
-1.6	0.148849
-1.5	0.160782
-1.4	0.172809
-1.3	0.184814
-1.2	0.196673
-1.1	0.208253
-1	0.219421
-0.9	0.230041
-0.8	0.239978
-0.7	0.249101
-0.6	0.257288
-0.5	0.264426
-0.4	0.270412
-0.3	0.275162
-0.2	0.278606
-0.1	0.280693
0	0.281392
0.1	0.280693
0.2	0.278606
0.3	0.275162
0.4	0.270412
0.5	0.264426
0.6	0.257288
0.7	0.249101
0.8	0.239978
0.9	0.230041
1	0.219421
1.1	0.208253
1.2	0.196673
1.3	0.184814
1.4	0.172809
1.5	0.160782
1.6	0.148849
1.7	0.137118
1.8	0.125685
1.9	0.114633
2	0.104035
2.1	0.093947
2.2	0.084417
2.3	0.075477
2.4	0.067149
2.5	0.059443
2.6	0.052361
2.7	0.045893
2.8	0.040025
2.9	0.034734
3	0.029992
3.1	0.02577
3.2	0.022032
3.3	0.018743
3.4	0.015865
3.5	0.013363
3.6	0.011199
3.7	0.00934
3.8	0.00775
3.9	0.006399
4	0.005257
4.1	0.004298
4.2	0.003496
4.3	0.00283
4.4	0.002279
4.5	0.001827
4.6	0.001457
4.7	0.001156
4.8	0.000912
4.9	0.000717
5	0.00056
5.1	0.000436
5.2	0.000337
5.3	0.00026
5.4	0.000199
5.5	0.000152
5.6	0.000115
5.7	0.000087
5.8	0.000065
5.9	0.000049
6	0.000036
6.1	0.000027
6.2	0.00002
6.3	0.000015
6.4	0.000011
6.5	0.000008
6.6	0.000006
6.7	0.000004
6.8	0.000003
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/0-th/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/0-th/Uref=1.5_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0.000001
-3.6	0.000001
-3.5	0.000001
-3.4	0.000002
-3.3	0.000004
-3.2	0.000006
-3.1	0.00001
-3	0.000016
-2.9	0.000025
-2.8	0.000039
-2.7	0.000059
-2.6	0.000089
-2.5	0.000134
-2.4	0.000199
-2.3	0.000292
-2.2	0.000425
-2.1	0.000612
-2	0.000873
-1.9	0.001232
-1.8	0.001723
-1.7	0.002384
-1.6	0.003267
-1.5	0.004432
-1.4	0.005953
-1.3	0.007915
-1.2	0.010421
-1.1	0.013583
-1	0.017528
-0.9	0.022395
-0.8	0.028327
-0.7	0.035475
-0.6	0.043984
-0.5	0.053991
-0.4	0.065616
-0.3	0.07895
-0.2	0.094049
-0.1	0.110921
0	0.129518
0.1	0.149727
0.2	0.171369
0.3	0.194186
0.4	0.217852
0.5	0.241971
0.6	0.266085
0.7	0.289692
0.8	0.312254
0.9	0.333225
1	0.352065
1.1	0.36827
1.2	0.381388
1.3	0.391043
1.4	0.396953
1.5	0.398942
1.6	0.396953
1.7	0.391043
1.8	0.381388
1.9	0.36827
2	0.352065
2.1	0.333225
2.2	0.312254
2.3	0.289692
2.4	0.266085
2.5	0.241971
2.6	0.217852
2.7	0.194186
2.8	0.171369
2.9	0.149727
3	0.129518
3.1	0.110921
3.2	0.094049
3.3	0.07895
3.4	0.065616
3.5	0.053991
3.6	0.043984
3.7	0.035475
3.8	0.028327
3.9	0.022395
4	0.017528
4.1	0.013583
4.2	0.010421
4.3	0.007915
4.4	0.005953
4.5	0.004432
4.6	0.003267
4.7	0.002384
4.8	0.001723
4.9	0.001232
5	0.000873
5.1	0.000612
5.2	0.000425
5.3	0.000292
5.4	0.000199
5.5	0.000134
5.6	0.000089
5.7	0.000059
5.8	0.000039
5.9	0.000025
6	0.000016
6.1	0.00001
6.2	0.000006
6.3	0.000004
6.4	0.000002
6.5	0.000001
6.6	0.000001
6.7	0.000001
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/100-th/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0.000001
-3.1	0.000001
-3	0.000001
-2.9	0.000002
-2.8	0.000004
-2.7	0.000006
-2.6	0.00001
-2.5	0.000016
-2.4	0.000025
-2.3	0.000039
-2.2	0.000059
-2.1	0.000089
-2	0.000134
-1.9	0.000199
-1.8	0.000292
-1.7	0.000425
-1.6	0.000612
-1.5	0.000873
-1.4	0.001232
-1.3	0.001723
-1.2	0.002384
-1.1	0.003267
-1	0.004432
-0.9	0.005953
-0.8	0.007915
-0.7	0.010421
-0.6	0.013583
-0.5	0.017528
-0.4	0.022395
-0.3	0.028327
-0.2	0.035475
-0.1	0.043984
0	0.053991
0.1	0.065616
0.2	0.07895
0.3	0.094049
0.4	0.110921
0.5	0.129518
0.6	0.149727
0.7	0.171369
0.8	0.194186
0.9	0.217852
1	0.241971
1.1	0.266085
1.2	0.289692
1.3	0.312254
1.4	0.333225
1.5	0.352065
1.6	0.36827
1.7	0.381388
1.8	0.391043
1.9	0.396953
2	0.398942
2.1	0.396953
2.2	0.391043
2.3	0.381388
2.4	0.36827
2.5	0.352065
2.6	0.333225
2.7	0.312254
2.8	0.289692
2.9	0.266085
3	0.241971
3.1	0.217852
3.2	0.194186
3.3	0.171369
3.4	0.149727
3.5	0.129518
3.6	0.110921
3.7	0.094049
3.8	0.07895
3.9	0.065616
4	0.053991
4.1	0.043984
4.2	0.035475
4.3	0.028327
4.4	0.022395
4.5	0.017528
4.6	0.013583
4.7	0.010421
4.8	0.007915
4.9	0.005953
5	0.004432
5.1	0.003267
5.2	0.002384
5.3	0.001723
5.4	0.001232
5.5	0.000873
5.6	0.000612
5.7	0.000425
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/16-th/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0.000001
-5.3	0.000001
-5.2	0.000001
-5.1	0.000001
-5	0.000002
-4.9	0.000002
-4.8	0.000001
-4.7	0
-4.6	-0.000002
-4.5	-0.000004
-4.4	-0.000007
-4.3	-0.00001
-4.2	-0.000012
-4.1	-0.000013
-4	-0.000012
-3.9	-0.000007
-3.8	0.000001
-3.7	0.000013
-3.6	0.000028
-3.5	0.000043
-3.4	0.000056
-3.3	0.000062
-3.2	0.000059
-3.1	0.000041
-3	0.000009
-2.9	-0.000036
-2.8	-0.000088
-2.7	-0.000139
-2.6	-0.000176
-2.5	-0.000186
-2.4	-0.000157
-2.3	-0.000082
-2.2	0.000041
-2.1	0.000204
-2	0.00039
-1.9	0.00058
-1.8	0.000751
-1.7	0.000889
-1.6	0.000993
-1.5	0.001083
-1.4	0.001203
-1.3	0.00142
-1.2	0.001825
-1.1	0.002521
-1	0.003615
-0.9	0.005207
-0.8	0.007387
-0.7	0.010226
-0.6	0.013785
-0.5	0.018119
-0.4	0.02329
-0.3	0.029382
-0.2	0.036507
-0.1	0.044809
0	0.054459
0.1	0.06564
0.2	0.078527
0.3	0.093257
0.4	0.109905
0.5	0.12846
0.6	0.148811
0.7	0.170743
0.8	0.193941
0.9	0.218004
1	0.242463
1.1	0.266806
1.2	0.290499
1.3	0.313005
1.4	0.333802
1.5	0.352395
1.6	0.36833
1.7	0.381206
1.8	0.390684
1.9	0.396502
2	0.398487
2.1	0.396566
2.2	0.390774
2.3	0.381258
2.4	0.368271
2.5	0.352171
2.6	0.333396
2.7	0.31245
2.8	0.289877
2.9	0.266234
3	0.242068
3.1	0.217897
3.2	0.194185
3.3	0.171334
3.4	0.149673
3.5	0.129457
3.6	0.110865
3.7	0.094005
3.8	0.078921
3.9	0.065601
4	0.053988
4.1	0.043989
4.2	0.035485
4.3	0.02834
4.4	0.022406
4.5	0.017538
4.6	0.01359
4.7	0.010425
4.8	0.007917
4.9	0.005953
5	0.004431
5.1	0.003265
5.2	0.002382
5.3	0.001721
5.4	0.001231
5.5	0.000872
5.6	0.000611
5.7	0.000424
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/16-th/Uref=1.5_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0.000001
-3.1	0.000001
-3	0.000001
-2.9	0.000002
-2.8	0.000004
-2.7	0.000006
-2.6	0.00001
-2.5	0.000016
-2.4	0.000025
-2.3	0.000039
-2.2	0.000059
-2.1	0.000089
-2	0.000134
-1.9	0.000199
-1.8	0.000292
-1.7	0.000425
-1.6	0.000612
-1.5	0.000873
-1.4	0.001232
-1.3	0.001723
-1.2	0.002384
-1.1	0.003267
-1	0.004432
-0.9	0.005953
-0.8	0.007915
-0.7	0.010421
-0.6	0.013583
-0.5	0.017528
-0.4	0.022395
-0.3	0.028327
-0.2	0.035475
-0.1	0.043984
0	0.053991
0.1	0.065616
0.2	0.07895
0.3	0.094049
0.4	0.110921
0.5	0.129518
0.6	0.149727
0.7	0.171369
0.8	0.194186
0.9	0.217852
1	0.241971
1.1	0.266085
1.2	0.289692
1.3	0.312254
1.4	0.333225
1.5	0.352065
1.6	0.36827
1.7	0.381388
1.8	0.391043
1.9	0.396953
2	0.398942
2.1	0.396953
2.2	0.391043
2.3	0.381388
2.4	0.36827
2.5	0.352065
2.6	0.333225
2.7	0.312254
2.8	0.289692
2.9	0.266085
3	0.241971
3.1	0.217852
3.2	0.194186
3.3	0.171369
3.4	0.149727
3.5	0.129518
3.6	0.110921
3.7	0.094049
3.8	0.07895
3.9	0.065616
4	0.053991
4.1	0.043984
4.2	0.035475
4.3	0.028327
4.4	0.022395
4.5	0.017528
4.6	0.013583
4.7	0.010421
4.8	0.007915
4.9	0.005953
5	0.004432
5.1	0.003267
5.2	0.002384
5.3	0.001723
5.4	0.001232
5.5	0.000873
5.6	0.000612
5.7	0.000425
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/4-th/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0.000001
-6.2	0.000001
-6.1	0.000002
-6	0.000003
-5.9	0.000005
-5.8	0.000009
-5.7	0.000014
-5.6	0.000023
-5.5	0.000037
-5.4	0.000058
-5.3	0.00009
-5.2	0.000138
-5.1	0.000209
-5	0.000314
-4.9	0.000464
-4.8	0.000677
-4.7	0.000975
-4.6	0.001385
-4.5	0.00194
-4.4	0.002678
-4.3	0.003643
-4.2	0.004879
-4.1	0.006433
-4	0.008342
-3.9	0.010632
-3.8	0.013303
-3.7	0.016323
-3.6	0.019609
-3.5	0.023017
-3.4	0.026325
-3.3	0.029224
-3.2	0.031314
-3.1	0.032102
-3	0.031023
-2.9	0.027461
-2.8	0.0208
-2.7	0.010477
-2.6	-0.003934
-2.5	-0.022641
-2.4	-0.045542
-2.3	-0.072138
-2.2	-0.101467
-2.1	-0.132065
-2	-0.161973
-1.9	-0.188794
-1.8	-0.209818
-1.7	-0.2222
-1.6	-0.223202
-1.5	-0.210466
-1.4	-0.182308
-1.3	-0.137997
-1.2	-0.077985
-1.1	-0.004052
-1	0.080657
-0.9	0.171731
-0.8	0.263735
-0.7	0.350578
-0.6	0.425994
-0.5	0.48409
-0.4	0.519899
-0.3	0.5299
-0.2	0.512422
-0.1	0.467901
0	0.398942
0.1	0.310179
0.2	0.20793
0.3	0.099695
0.4	-0.006482
0.5	-0.102686
0.6	-0.181807
0.7	-0.238125
0.8	-0.267752
0.9	-0.268906
1	-0.241971
1.1	-0.189372
1.2	-0.115269
1.3	-0.025123
1.4	0.074824
1.5	0.178087
1.6	0.278456
1.7	0.370434
1.8	0.449574
1.9	0.512683
2	0.557907
2.1	0.584692
2.2	0.593646
2.3	0.586334
2.4	0.565023
2.5	0.532422
2.6	0.491428
2.7	0.444905
2.8	0.395507
2.9	0.345549
3	0.296934
3.1	0.251118
3.2	0.209122
3.3	0.171563
3.4	0.138716
3.5	0.110576
3.6	0.086928
3.7	0.067413
3.8	0.051585
3.9	0.038957
4	0.029041
4.1	0.021374
4.2	0.015534
4.3	0.01115
4.4	0.007905
4.5	0.005536
4.6	0.003831
4.7	0.002619
4.8	0.001769
4.9	0.001181
5	0.00078
5.1	0.000508
5.2	0.000328
5.3	0.000209
5.4	0.000132
5.5	0.000082
5.6	0.000051
5.7	0.000031
5.8	0.000019
5.9	0.000011
6	0.000006
6.1	0.000004
6.2	0.000002
6.3	0.000001
6.4	0.000001
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/4-th/Uref=1.5_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0.000001
-3.4	0.000001
-3.3	0.000002
-3.2	0.000002
-3.1	0.000003
-3	0.000005
-2.9	0.000007
-2.8	0.00001
-2.7	0.000014
-2.6	0.00002
-2.5	0.000029
-2.4	0.000041
-2.3	0.000058
-2.2	0.000082
-2.1	0.000117
-2	0.000165
-1.9	0.000233
-1.8	0.000328
-1.7	0.000461
-1.6	0.000645
-1.5	0.0009
-1.4	0.00125
-1.3	0.001726
-1.2	0.002368
-1.1	0.003226
-1	0.004362
-0.9	0.00585
-0.8	0.007777
-0.7	0.010247
-0.6	0.013376
-0.5	0.017294
-0.4	0.022142
-0.3	0.028069
-0.2	0.035226
-0.1	0.043763
0	0.053818
0.1	0.06551
0.2	0.078928
0.3	0.094124
0.4	0.111102
0.5	0.129807
0.6	0.150119
0.7	0.171849
0.8	0.194733
0.9	0.218437
1	0.242561
1.1	0.266644
1.2	0.290185
1.3	0.312648
1.4	0.333494
1.5	0.352191
1.6	0.368244
1.7	0.381211
1.8	0.390728
1.9	0.396521
2	0.398423
2.1	0.396379
2.2	0.390451
2.3	0.380813
2.4	0.367744
2.5	0.351614
2.6	0.332867
2.7	0.312001
2.8	0.289547
2.9	0.266044
3	0.242023
3.1	0.217983
3.2	0.194377
3.3	0.1716
3.4	0.149981
3.5	0.129775
3.6	0.111168
3.7	0.094275
3.8	0.079146
3.9	0.065777
4	0.054117
4.1	0.044075
4.2	0.035534
4.3	0.028359
4.4	0.022404
4.5	0.01752
4.6	0.013562
4.7	0.010391
4.8	0.007881
4.9	0.005917
5	0.004397
5.1	0.003234
5.2	0.002354
5.3	0.001696
5.4	0.00121
5.5	0.000854
5.6	0.000597
5.7	0.000413
5.8	0.000283
5.9	0.000191
6	0.000128
6.1	0.000085
6.2	0.000056
6.3	0.000036
6.4	0.000023
6.5	0.000015
6.6	0.000009
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/8-th/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0.000001
-6.5	0.000001
-6.4	0.000002
-6.3	0.000003
-6.2	0.000005
-6.1	0.000008
-6	0.000012
-5.9	0.000018
-5.8	0.000027
-5.7	0.000039
-5.6	0.000055
-5.5	0.000076
-5.4	0.000103
-5.3	0.000136
-5.2	0.000175
-5.1	0.000218
-5	0.000264
-4.9	0.000306
-4.8	0.000337
-4.7	0.000345
-4.6	0.000315
-4.5	0.000229
-4.4	0.000063
-4.3	-0.000205
-4.2	-0.000595
-4.1	-0.001122
-4	-0.001787
-3.9	-0.002575
-3.8	-0.003441
-3.7	-0.004311
-3.6	-0.005073
-3.5	-0.005579
-3.4	-0.005652
-3.3	-0.005097
-3.2	-0.003727
-3.1	-0.001392
-3	0.001984
-2.9	0.006364
-2.8	0.011559
-2.7	0.017207
-2.6	0.022758
-2.5	0.027503
-2.4	0.030618
-2.3	0.03125
-2.2	0.028634
-2.1	0.022224
-2	0.011827
-1.9	-0.002276
-1.8	-0.019255
-1.7	-0.037723
-1.6	-0.055802
-1.5	-0.071283
-1.4	-0.081858
-1.3	-0.085416
-1.2	-0.080361
-1.1	-0.065897
-1	-0.042249
-0.9	-0.010765
-0.8	0.026136
-0.7	0.065168
-0.6	0.102539
-0.5	0.134408
-0.4	0.157397
-0.3	0.169074
-0.2	0.168336
-0.1	0.155633
0	0.132981
0.1	0.103762
0.2	0.072334
0.3	0.043488
0.4	0.021857
0.5	0.011325
0.6	0.014551
0.7	0.032656
0.8	0.065115
0.9	0.109869
1	0.163618
1.1	0.222259
1.2	0.281388
1.3	0.336806
1.4	0.384949
1.5	0.423197
1.6	0.450042
1.7	0.465097
1.8	0.468972
1.9	0.463056
2	0.449239
2.1	0.429622
2.2	0.406263
2.3	0.380972
2.4	0.355182
2.5	0.329901
2.6	0.305716
2.7	0.282862
2.8	0.261309
2.9	0.240871
3	0.221297
3.1	0.20235
3.2	0.183861
3.3	0.165755
3.4	0.148056
3.5	0.130867
3.6	0.114352
3.7	0.098698
3.8	0.084093
3.9	0.070696
4	0.058624
4.1	0.047941
4.2	0.038658
4.3	0.030735
4.4	0.024094
4.5	0.018623
4.6	0.014195
4.7	0.010669
4.8	0.007909
4.9	0.005783
5	0.004171
5.1	0.002968
5.2	0.002084
5.3	0.001444
5.4	0.000988
5.5	0.000667
5.6	0.000444
5.7	0.000292
5.8	0.00019
5.9	0.000122
6	0.000077
6.1	0.000048
6.2	0.00003
6.3	0.000018
6.4	0.000011
6.5	0.000007
6.6	0.000004
6.7	0.000002
6.8	0.000001
6.9	0.000001
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/8-th/Uref=1.5_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0.000001
-3.1	0.000001
-3	0.000001
-2.9	0.000002
-2.8	0.000004
-2.7	0.000006
-2.6	0.00001
-2.5	0.000016
-2.4	0.000025
-2.3	0.000039
-2.2	0.000059
-2.1	0.000089
-2	0.000134
-1.9	0.000199
-1.8	0.000292
-1.7	0.000425
-1.6	0.000612
-1.5	0.000873
-1.4	0.001232
-1.3	0.001723
-1.2	0.002384
-1.1	0.003267
-1	0.004432
-0.9	0.005953
-0.8	0.007916
-0.7	0.010421
-0.6	0.013583
-0.5	0.017528
-0.4	0.022394
-0.3	0.028327
-0.2	0.035474
-0.1	0.043983
0	0.053991
0.1	0.065615
0.2	0.07895
0.3	0.094049
0.4	0.110921
0.5	0.129518
0.6	0.149728
0.7	0.171369
0.8	0.194186
0.9	0.217853
1	0.241971
1.1	0.266086
1.2	0.289692
1.3	0.312254
1.4	0.333225
1.5	0.352065
1.6	0.36827
1.7	0.381388
1.8	0.391042
1.9	0.396952
2	0.398942
2.1	0.396952
2.2	0.391042
2.3	0.381387
2.4	0.36827
2.5	0.352065
2.6	0.333225
2.7	0.312254
2.8	0.289692
2.9	0.266086
3	0.241971
3.1	0.217853
3.2	0.194186
3.3	0.171369
3.4	0.149728
3.5	0.129518
3.6	0.110921
3.7	0.094049
3.8	0.07895
3.9	0.065616
4	0.053991
4.1	0.043983
4.2	0.035474
4.3	0.028327
4.4	0.022394
4.5	0.017528
4.6	0.013583
4.7	0.010421
4.8	0.007915
4.9	0.005953
5	0.004432
5.1	0.003267
5.2	0.002384
5.3	0.001723
5.4	0.001232
5.5	0.000873
5.6	0.000612
5.7	0.000425
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/Maxwellian/Uref=0_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0.000001
-3.1	0.000001
-3	0.000001
-2.9	0.000002
-2.8	0.000004
-2.7	0.000006
-2.6	0.00001
-2.5	0.000016
-2.4	0.000025
-2.3	0.000039
-2.2	0.000059
-2.1	0.000089
-2	0.000134
-1.9	0.000199
-1.8	0.000292
-1.7	0.000425
-1.6	0.000612
-1.5	0.000873
-1.4	0.001232
-1.3	0.001723
-1.2	0.002384
-1.1	0.003267
-1	0.004432
-0.9	0.005953
-0.8	0.007915
-0.7	0.010421
-0.6	0.013583
-0.5	0.017528
-0.4	0.022395
-0.3	0.028327
-0.2	0.035475
-0.1	0.043984
0	0.053991
0.1	0.065616
0.2	0.07895
0.3	0.094049
0.4	0.110921
0.5	0.129518
0.6	0.149727
0.7	0.171369
0.8	0.194186
0.9	0.217852
1	0.241971
1.1	0.266085
1.2	0.289692
1.3	0.312254
1.4	0.333225
1.5	0.352065
1.6	0.36827
1.7	0.381388
1.8	0.391043
1.9	0.396953
2	0.398942
2.1	0.396953
2.2	0.391043
2.3	0.381388
2.4	0.36827
2.5	0.352065
2.6	0.333225
2.7	0.312254
2.8	0.289692
2.9	0.266085
3	0.241971
3.1	0.217852
3.2	0.194186
3.3	0.171369
3.4	0.149727
3.5	0.129518
3.6	0.110921
3.7	0.094049
3.8	0.07895
3.9	0.065616
4	0.053991
4.1	0.043984
4.2	0.035475
4.3	0.028327
4.4	0.022395
4.5	0.017528
4.6	0.013583
4.7	0.010421
4.8	0.007915
4.9	0.005953
5	0.004432
5.1	0.003267
5.2	0.002384
5.3	0.001723
5.4	0.001232
5.5	0.000873
5.6	0.000612
5.7	0.000425
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=1.0/Maxwellian/Uref=1.5_Tref=1.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0
-5.1	0
-5	0
-4.9	0
-4.8	0
-4.7	0
-4.6	0
-4.5	0
-4.4	0
-4.3	0
-4.2	0
-4.1	0
-4	0
-3.9	0
-3.8	0
-3.7	0
-3.6	0
-3.5	0
-3.4	0
-3.3	0
-3.2	0.000001
-3.1	0.000001
-3	0.000001
-2.9	0.000002
-2.8	0.000004
-2.7	0.000006
-2.6	0.00001
-2.5	0.000016
-2.4	0.000025
-2.3	0.000039
-2.2	0.000059
-2.1	0.000089
-2	0.000134
-1.9	0.000199
-1.8	0.000292
-1.7	0.000425
-1.6	0.000612
-1.5	0.000873
-1.4	0.001232
-1.3	0.001723
-1.2	0.002384
-1.1	0.003267
-1	0.004432
-0.9	0.005953
-0.8	0.007915
-0.7	0.010421
-0.6	0.013583
-0.5	0.017528
-0.4	0.022395
-0.3	0.028327
-0.2	0.035475
-0.1	0.043984
0	0.053991
0.1	0.065616
0.2	0.07895
0.3	0.094049
0.4	0.110921
0.5	0.129518
0.6	0.149727
0.7	0.171369
0.8	0.194186
0.9	0.217852
1	0.241971
1.1	0.266085
1.2	0.289692
1.3	0.312254
1.4	0.333225
1.5	0.352065
1.6	0.36827
1.7	0.381388
1.8	0.391043
1.9	0.396953
2	0.398942
2.1	0.396953
2.2	0.391043
2.3	0.381388
2.4	0.36827
2.5	0.352065
2.6	0.333225
2.7	0.312254
2.8	0.289692
2.9	0.266085
3	0.241971
3.1	0.217852
3.2	0.194186
3.3	0.171369
3.4	0.149727
3.5	0.129518
3.6	0.110921
3.7	0.094049
3.8	0.07895
3.9	0.065616
4	0.053991
4.1	0.043984
4.2	0.035475
4.3	0.028327
4.4	0.022395
4.5	0.017528
4.6	0.013583
4.7	0.010421
4.8	0.007915
4.9	0.005953
5	0.004432
5.1	0.003267
5.2	0.002384
5.3	0.001723
5.4	0.001232
5.5	0.000873
5.6	0.000612
5.7	0.000425
5.8	0.000292
5.9	0.000199
6	0.000134
6.1	0.000089
6.2	0.000059
6.3	0.000039
6.4	0.000025
6.5	0.000016
6.6	0.00001
6.7	0.000006
6.8	0.000004
6.9	0.000002
7	0.000001
7.1	0.000001
7.2	0.000001
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/0-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0
-5.3	0
-5.2	0.000001
-5.1	0.000001
-5	0.000001
-4.9	0.000002
-4.8	0.000004
-4.7	0.000006
-4.6	0.00001
-4.5	0.000016
-4.4	0.000025
-4.3	0.000039
-4.2	0.000059
-4.1	0.000089
-4	0.000134
-3.9	0.000199
-3.8	0.000292
-3.7	0.000425
-3.6	0.000612
-3.5	0.000873
-3.4	0.001232
-3.3	0.001723
-3.2	0.002384
-3.1	0.003267
-3	0.004432
-2.9	0.005953
-2.8	0.007915
-2.7	0.010421
-2.6	0.013583
-2.5	0.017528
-2.4	0.022395
-2.3	0.028327
-2.2	0.035475
-2.1	0.043984
-2	0.053991
-1.9	0.065616
-1.8	0.07895
-1.7	0.094049
-1.6	0.110921
-1.5	0.129518
-1.4	0.149727
-1.3	0.171369
-1.2	0.194186
-1.1	0.217852
-1	0.241971
-0.9	0.266085
-0.8	0.289692
-0.7	0.312254
-0.6	0.333225
-0.5	0.352065
-0.4	0.36827
-0.3	0.381388
-0.2	0.391043
-0.1	0.396953
0	0.398942
0.1	0.396953
0.2	0.391043
0.3	0.381388
0.4	0.36827
0.5	0.352065
0.6	0.333225
0.7	0.312254
0.8	0.289692
0.9	0.266085
1	0.241971
1.1	0.217852
1.2	0.194186
1.3	0.171369
1.4	0.149727
1.5	0.129518
1.6	0.110921
1.7	0.094049
1.8	0.07895
1.9	0.065616
2	0.053991
2.1	0.043984
2.2	0.035475
2.3	0.028327
2.4	0.022395
2.5	0.017528
2.6	0.013583
2.7	0.010421
2.8	0.007915
2.9	0.005953
3	0.004432
3.1	0.003267
3.2	0.002384
3.3	0.001723
3.4	0.001232
3.5	0.000873
3.6	0.000612
3.7	0.000425
3.8	0.000292
3.9	0.000199
4	0.000134
4.1	0.000089
4.2	0.000059
4.3	0.000039
4.4	0.000025
4.5	0.000016
4.6	0.00001
4.7	0.000006
4.8	0.000004
4.9	0.000002
5	0.000001
5.1	0.000001
5.2	0.000001
5.3	0
5.4	0
5.5	0
5.6	0
5.7	0
5.8	0
5.9	0
6	0
6.1	0
6.2	0
6.3	0
6.4	0
6.5	0
6.6	0
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/0-th/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0
-5.9	0
-5.8	0
-5.7	0
-5.6	0
-5.5	0
-5.4	0.000001
-5.3	0.000001
-5.2	0.000001
-5.1	0.000002
-5	0.000003
-4.9	0.000004
-4.8	0.000005
-4.7	0.000007
-4.6	0.00001
-4.5	0.000014
-4.4	0.000019
-4.3	0.000026
-4.2	0.000035
-4.1	0.000047
-4	0.000063
-3.9	0.000084
-3.8	0.000111
-3.7	0.000147
-3.6	0.000192
-3.5	0.000252
-3.4	0.000327
-3.3	0.000423
-3.2	0.000545
-3.1	0.000697
-3	0.000889
-2.9	0.001127
-2.8	0.001422
-2.7	0.001786
-2.6	0.002231
-2.5	0.002772
-2.4	0.003429
-2.3	0.00422
-2.2	0.005167
-2.1	0.006295
-2	0.007631
-1.9	0.009205
-1.8	0.011048
-1.7	0.013194
-1.6	0.015678
-1.5	0.018537
-1.4	0.021807
-1.3	0.025527
-1.2	0.029733
-1.1	0.034458
-1	0.039735
-0.9	0.045592
-0.8	0.052052
-0.7	0.05913
-0.6	0.066836
-0.5	0.075169
-0.4	0.08412
-0.3	0.093667
-0.2	0.103777
-0.1	0.114405
0	0.125492
0.1	0.136967
0.2	0.148746
0.3	0.160733
0.4	0.172819
0.5	0.184887
0.6	0.196811
0.7	0.208459
0.8	0.219696
0.9	0.230383
1	0.240385
1.1	0.249571
1.2	0.257815
1.3	0.265004
1.4	0.271034
1.5	0.275819
1.6	0.279288
1.7	0.28139
1.8	0.282095
1.9	0.28139
2	0.279288
2.1	0.275819
2.2	0.271034
2.3	0.265004
2.4	0.257815
2.5	0.249571
2.6	0.240385
2.7	0.230383
2.8	0.219696
2.9	0.208459
3	0.196811
3.1	0.184887
3.2	0.172819
3.3	0.160733
3.4	0.148746
3.5	0.136967
3.6	0.125492
3.7	0.114405
3.8	0.103777
3.9	0.093667
4	0.08412
4.1	0.075169
4.2	0.066836
4.3	0.05913
4.4	0.052052
4.5	0.045592
4.6	0.039735
4.7	0.034458
4.8	0.029733
4.9	0.025527
5	0.021807
5.1	0.018537
5.2	0.015678
5.3	0.013194
5.4	0.011048
5.5	0.009205
5.6	0.007631
5.7	0.006295
5.8	0.005167
5.9	0.00422
6	0.003429
6.1	0.002772
6.2	0.002231
6.3	0.001786
6.4	0.001422
6.5	0.001127
6.6	0.000889
6.7	0.000697
6.8	0.000545
6.9	0.000423
7	0.000327
7.1	0.000252
7.2	0.000192
7.3	0.000147
7.4	0.000111
7.5	0.000084
7.6	0.000063
7.7	0.000047
7.8	0.000035
7.9	0.000026
8	0.000019
8.1	0.000014
8.2	0.00001
8.3	0.000007
8.4	0.000005
8.5	0.000004
8.6	0.000003
8.7	0.000002
8.8	0.000001
8.9	0.000001
9	0.000001
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/100-th/Uref=0_Tref=1.0.dat <==
-10	-1582896867
-9.9	29652726.87
-9.8	1936824121
-9.7	-3548927713
-9.6	-1493616127
-9.5	-19732711507
-9.4	-16132019819
-9.3	31187433366
-9.2	33574389975
-9.1	23881338983
-9	49360099563
-8.9	1.69597E+11
-8.8	13755903797
-8.7	-2.14087E+11
-8.6	-3.19312E+11
-8.5	2.48002E+11
-8.4	62833672340
-8.3	-3.29782E+11
-8.2	7.23658E+11
-8.1	-62419893857
-8	6.11362E+11
-7.9	-1.312E+11
-7.8	3.51349E+11
-7.7	-7.71931E+11
-7.6	6.8273E+11
-7.5	5.20134E+11
-7.4	1.23739E+11
-7.3	-7.25962E+11
-7.2	-7.9382E+11
-7.1	2.08626E+12
-7	1.23703E+12
-6.9	-1.31848E+12
-6.8	-7.36575E+11
-6.7	1.3545E+12
-6.6	1.07979E+11
-6.5	74351020230
-6.4	-1.73429E+11
-6.3	3.0515E+11
-6.2	2.8851E+11
-6.1	-5.2163E+11
-6	-2.71117E+11
-5.9	9.62623E+11
-5.8	61566285686
-5.7	-14817477834
-5.6	1.99793E+11
-5.5	-1.37905E+11
-5.4	-3.12054E+11
-5.3	85377532482
-5.2	1.42209E+11
-5.1	-46331186061
-5	96254408045
-4.9	-1.07099E+11
-4.8	-92927711149
-4.7	-1.15782E+11
-4.6	82729160737
-4.5	3.08622E+11
-4.4	2.71627E+11
-4.3	-88906112244
-4.2	-5.62839E+11
-4.1	-6.16234E+11
-4	9560918451
-3.9	9.43568E+11
-3.8	1.24976E+12
-3.7	2.86922E+11
-3.6	-1.43684E+12
-3.5	-2.30316E+12
-3.4	-9.66805E+11
-3.3	1.99153E+12
-3.2	3.92344E+12
-3.1	2.28453E+12
-3	-2.45498E+12
-2.9	-6.20923E+12
-2.8	-4.53259E+12
-2.7	2.56989E+12
-2.6	9.16152E+12
-2.5	7.99369E+12
-2.4	-1.97575E+12
-2.3	-1.26202E+13
-2.2	-1.28488E+13
-2.1	2.58552E+11
-2	1.62282E+13
-1.9	1.90743E+13
-1.8	2.95495E+12
-1.7	-1.94426E+13
-1.6	-2.63559E+13
-1.5	-7.87096E+12
-1.4	2.16117E+13
-1.3	3.40579E+13
-1.2	1.4405E+13
-1.1	-2.21123E+13
-1	-4.12789E+13
-0.9	-2.21069E+13
-0.8	2.05181E+13
-0.7	4.70014E+13
-0.6	3.01757E+13
-0.5	-1.67471E+13
-0.4	-5.03059E+13
-0.3	-3.75807E+13
-0.2	1.11353E+13
-0.1	5.05929E+13
0	4.32687E+13
0.1	-4.39891E+12
0.2	-4.77431E+13
0.3	-4.64025E+13
0.4	-2.51143E+12
0.5	4.21601E+13
0.6	4.65572E+13
0.7	8.62649E+12
0.8	-3.46786E+13
0.9	-4.38131E+13
1	-1.31767E+13
1.1	2.63663E+13
1.2	3.87177E+13
1.3	1.5747E+13
1.4	-1.82827E+13
1.5	-3.21328E+13
1.6	-1.63258E+13
1.7	1.12672E+13
1.8	2.50217E+13
1.9	1.52461E+13
2	-5.8137E+12
2.1	-1.82435E+13
2.2	-1.305E+13
2.3	2.05039E+12
2.4	1.24097E+13
2.5	1.03302E+13
2.6	1.89851E+11
2.7	-7.82937E+12
2.8	-7.59689E+12
2.9	-1.24999E+12
3	4.53732E+12
3.1	5.19972E+12
3.2	1.52518E+12
3.3	-2.3744E+12
3.4	-3.31159E+12
3.5	-1.36866E+12
3.6	1.08378E+12
3.7	1.95733E+12
3.8	1.04171E+12
3.9	-3.96302E+11
4	-1.07086E+12
4.1	-7.03953E+11
4.2	66394623907
4.3	5.34787E+11
4.4	4.29366E+11
4.5	-12697737362
4.6	-2.7083E+11
4.7	-3.16929E+11
4.8	-41151206817
4.9	-46462277705
5	1.94362E+11
5.1	-2.29105E+11
5.2	-1.69026E+11
5.3	-66418153930
5.4	-3.61208E+11
5.5	33624595548
5.6	-5.9285E+11
5.7	-3.47954E+11
5.8	-7.49083E+11
5.9	-46450159463
6	-9.40864E+11
6.1	1.11494E+11
6.2	-95627170940
6.3	-5.85733E+11
6.4	-2.21701E+11
6.5	-4.14671E+11
6.6	1.0708E+12
6.7	-6.69214E+11
6.8	6.91826E+11
6.9	6.2196E+11
7	-40003065505
7.1	1.65504E+12
7.2	-1.55896E+12
7.3	-1.22437E+12
7.4	1.87244E+12
7.5	1.04464E+12
7.6	1.43125E+11
7.7	2.52553E+11
7.8	1.19346E+12
7.9	2.4667E+11
8	7.18658E+11
8.1	-1.36292E+11
8.2	1.52279E+11
8.3	-3.40361E+11
8.4	-2.31048E+11
8.5	-30672727715
8.6	49321754542
8.7	-1.3874E+11
8.8	20422412275
8.9	2.84586E+11
9	-51439272717
9.1	4433915465
9.2	-24719397010
9.3	-9351939854
9.4	-47711417092
9.5	-48649972823
9.6	24847416190
9.7	-10472915237
9.8	-7633408541
9.9	-263959206.3
10	-2665258472


==> Fig/Convergence_Hermite/U=2_T=2.5/100-th/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000002
-5.5	0.000003
-5.4	0.000004
-5.3	0.000006
-5.2	0.000008
-5.1	0.000011
-5	0.000014
-4.9	0.000018
-4.8	0.000024
-4.7	0.000032
-4.6	0.000042
-4.5	0.000054
-4.4	0.00007
-4.3	0.00009
-4.2	0.000116
-4.1	0.000148
-4	0.000188
-3.9	0.000239
-3.8	0.000302
-3.7	0.00038
-3.6	0.000476
-3.5	0.000595
-3.4	0.00074
-3.3	0.000916
-3.2	0.001131
-3.1	0.001389
-3	0.0017
-2.9	0.002072
-2.8	0.002516
-2.7	0.003042
-2.6	0.003664
-2.5	0.004396
-2.4	0.005252
-2.3	0.006251
-2.2	0.007409
-2.1	0.008747
-2	0.010285
-1.9	0.012045
-1.8	0.014051
-1.7	0.016325
-1.6	0.018891
-1.5	0.021773
-1.4	0.024995
-1.3	0.028579
-1.2	0.032547
-1.1	0.036917
-1	0.041707
-0.9	0.046931
-0.8	0.052598
-0.7	0.058714
-0.6	0.065279
-0.5	0.072289
-0.4	0.079732
-0.3	0.08759
-0.2	0.095839
-0.1	0.104446
0	0.113372
0.1	0.122569
0.2	0.131983
0.3	0.141553
0.4	0.15121
0.5	0.160882
0.6	0.170489
0.7	0.179949
0.8	0.189175
0.9	0.19808
1	0.206577
1.1	0.214578
1.2	0.221999
1.3	0.22876
1.4	0.234785
1.5	0.240008
1.6	0.244367
1.7	0.247812
1.8	0.250303
1.9	0.251809
2	0.252313
2.1	0.251809
2.2	0.250303
2.3	0.247812
2.4	0.244367
2.5	0.240008
2.6	0.234785
2.7	0.22876
2.8	0.221999
2.9	0.214578
3	0.206577
3.1	0.19808
3.2	0.189175
3.3	0.179949
3.4	0.170489
3.5	0.160882
3.6	0.15121
3.7	0.141553
3.8	0.131983
3.9	0.122569
4	0.113372
4.1	0.104446
4.2	0.095839
4.3	0.08759
4.4	0.079732
4.5	0.072289
4.6	0.065279
4.7	0.058714
4.8	0.052598
4.9	0.046931
5	0.041707
5.1	0.036917
5.2	0.032547
5.3	0.028579
5.4	0.024995
5.5	0.021773
5.6	0.018891
5.7	0.016325
5.8	0.014051
5.9	0.012045
6	0.010285
6.1	0.008747
6.2	0.007409
6.3	0.006251
6.4	0.005252
6.5	0.004396
6.6	0.003664
6.7	0.003042
6.8	0.002516
6.9	0.002072
7	0.0017
7.1	0.001389
7.2	0.001131
7.3	0.000916
7.4	0.00074
7.5	0.000595
7.6	0.000476
7.7	0.00038
7.8	0.000302
7.9	0.000239
8	0.000188
8.1	0.000148
8.2	0.000116
8.3	0.00009
8.4	0.00007
8.5	0.000054
8.6	0.000042
8.7	0.000032
8.8	0.000024
8.9	0.000018
9	0.000014
9.1	0.000011
9.2	0.000008
9.3	0.000006
9.4	0.000004
9.5	0.000003
9.6	0.000002
9.7	0.000002
9.8	0.000001
9.9	0.000001
10	0.000001


==> Fig/Convergence_Hermite/U=2_T=2.5/16-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0.000001
-8.6	0.000001
-8.5	0.000002
-8.4	0.000004
-8.3	0.000007
-8.2	0.000012
-8.1	0.000021
-8	0.000034
-7.9	0.000056
-7.8	0.000087
-7.7	0.000134
-7.6	0.000201
-7.5	0.000292
-7.4	0.00041
-7.3	0.000553
-7.2	0.000709
-7.1	0.000852
-7	0.000929
-6.9	0.00085
-6.8	0.000478
-6.7	-0.000378
-6.6	-0.001968
-6.5	-0.004578
-6.4	-0.008488
-6.3	-0.01388
-6.2	-0.020706
-6.1	-0.02849
-6	-0.036085
-5.9	-0.041423
-5.8	-0.041309
-5.7	-0.031382
-5.6	-0.006371
-5.5	0.039183
-5.4	0.109589
-5.3	0.205985
-5.2	0.323706
-5.1	0.449379
-5	0.558379
-4.9	0.613651
-4.8	0.567152
-4.7	0.365252
-4.6	-0.040904
-4.5	-0.679844
-4.4	-1.540251
-4.3	-2.550549
-4.2	-3.562761
-4.1	-4.347539
-4	-4.607897
-3.9	-4.017927
-3.8	-2.288977
-3.7	0.740747
-3.6	5.005757
-3.5	10.123842
-3.4	15.346493
-3.3	19.580243
-3.2	21.504031
-3.1	19.792107
-3	13.427139
-2.9	2.057607
-2.8	-13.676024
-2.7	-31.941469
-2.6	-49.736528
-2.5	-63.202069
-2.4	-68.241533
-2.3	-61.386817
-2.2	-40.76771
-2.1	-6.973503
-2	36.435755
-1.9	82.985458
-1.8	124.037284
-1.7	150.215946
-1.6	153.317852
-1.5	128.344233
-1.4	75.196719
-1.3	-0.432095
-1.2	-87.326176
-1.1	-170.299602
-1	-232.86925
-0.9	-260.582313
-0.8	-244.31241
-0.7	-182.759845
-0.6	-83.495483
-0.5	37.83272
-0.4	160.110335
-0.3	260.733243
-0.2	320.146674
-0.1	325.962734
0	275.721578
0.1	177.638102
0.2	49.120163
0.3	-86.649731
0.4	-205.333676
0.5	-286.251452
0.6	-316.347074
0.7	-292.479175
0.8	-221.603966
0.9	-118.903952
1	-4.366326
1.1	101.37389
1.2	181.005066
1.3	223.514224
1.4	225.640508
1.5	191.657789
1.6	131.710163
1.7	59.20701
1.8	-12.07775
1.9	-70.578537
2	-108.714083
2.1	-123.632083
2.2	-116.938223
2.3	-93.632202
2.4	-60.598124
2.5	-25.025371
2.6	6.920095
2.7	30.967082
2.8	45.080105
2.9	49.318334
3	45.346296
3.1	35.768767
3.2	23.456683
3.3	10.992468
3.4	0.308017
3.5	-7.467465
3.6	-11.977567
3.7	-13.481952
3.8	-12.636918
3.9	-10.271071
4	-7.198014
4.1	-4.088547
4.2	-1.406864
4.3	0.598031
4.4	1.861901
4.5	2.453962
4.6	2.520638
4.7	2.235817
4.8	1.763972
4.9	1.237937
5	0.749873
5.1	0.352148
5.2	0.064291
5.3	-0.117432
5.4	-0.210438
5.5	-0.237824
5.6	-0.222657
5.7	-0.184564
5.8	-0.138249
5.9	-0.093393
6	-0.055357
6.1	-0.026253
6.2	-0.006046
6.3	0.006501
6.4	0.013118
6.5	0.015564
6.6	0.015362
6.7	0.013696
6.8	0.011404
6.9	0.009019
7	0.006844
7.1	0.005014
7.2	0.003563
7.3	0.002463
7.4	0.001661
7.5	0.001094
7.6	0.000705
7.7	0.000445
7.8	0.000276
7.9	0.000168
8	0.0001
8.1	0.000059
8.2	0.000034
8.3	0.000019
8.4	0.000011
8.5	0.000006
8.6	0.000003
8.7	0.000002
8.8	0.000001
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/16-th/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000002
-5.5	0.000003
-5.4	0.000004
-5.3	0.000006
-5.2	0.000008
-5.1	0.000011
-5	0.000014
-4.9	0.000018
-4.8	0.000024
-4.7	0.000032
-4.6	0.000042
-4.5	0.000054
-4.4	0.00007
-4.3	0.00009
-4.2	0.000116
-4.1	0.000148
-4	0.000188
-3.9	0.000239
-3.8	0.000302
-3.7	0.00038
-3.6	0.000476
-3.5	0.000595
-3.4	0.00074
-3.3	0.000916
-3.2	0.001131
-3.1	0.001389
-3	0.0017
-2.9	0.002072
-2.8	0.002516
-2.7	0.003043
-2.6	0.003664
-2.5	0.004396
-2.4	0.005252
-2.3	0.006251
-2.2	0.007409
-2.1	0.008747
-2	0.010285
-1.9	0.012045
-1.8	0.014051
-1.7	0.016324
-1.6	0.018891
-1.5	0.021773
-1.4	0.024995
-1.3	0.028579
-1.2	0.032547
-1.1	0.036917
-1	0.041707
-0.9	0.046931
-0.8	0.052598
-0.7	0.058714
-0.6	0.065279
-0.5	0.072289
-0.4	0.079732
-0.3	0.087591
-0.2	0.095839
-0.1	0.104446
0	0.113371
0.1	0.122568
0.2	0.131982
0.3	0.141552
0.4	0.15121
0.5	0.160882
0.6	0.170489
0.7	0.179948
0.8	0.189175
0.9	0.19808
1	0.206577
1.1	0.214578
1.2	0.221999
1.3	0.22876
1.4	0.234786
1.5	0.240008
1.6	0.244368
1.7	0.247813
1.8	0.250303
1.9	0.251809
2	0.252313
2.1	0.251809
2.2	0.250302
2.3	0.247812
2.4	0.244367
2.5	0.240007
2.6	0.234785
2.7	0.228759
2.8	0.221998
2.9	0.214577
3	0.206577
3.1	0.19808
3.2	0.189175
3.3	0.179949
3.4	0.170489
3.5	0.160882
3.6	0.151211
3.7	0.141553
3.8	0.131983
3.9	0.122569
4	0.113372
4.1	0.104446
4.2	0.095839
4.3	0.08759
4.4	0.079732
4.5	0.072289
4.6	0.065279
4.7	0.058713
4.8	0.052597
4.9	0.046931
5	0.041707
5.1	0.036917
5.2	0.032547
5.3	0.028579
5.4	0.024995
5.5	0.021773
5.6	0.018891
5.7	0.016325
5.8	0.014051
5.9	0.012045
6	0.010285
6.1	0.008747
6.2	0.007409
6.3	0.006251
6.4	0.005252
6.5	0.004396
6.6	0.003664
6.7	0.003042
6.8	0.002516
6.9	0.002072
7	0.0017
7.1	0.001389
7.2	0.00113
7.3	0.000916
7.4	0.00074
7.5	0.000595
7.6	0.000476
7.7	0.00038
7.8	0.000302
7.9	0.000239
8	0.000188
8.1	0.000148
8.2	0.000116
8.3	0.00009
8.4	0.00007
8.5	0.000054
8.6	0.000042
8.7	0.000032
8.8	0.000024
8.9	0.000018
9	0.000014
9.1	0.000011
9.2	0.000008
9.3	0.000006
9.4	0.000004
9.5	0.000003
9.6	0.000002
9.7	0.000002
9.8	0.000001
9.9	0.000001
10	0.000001


==> Fig/Convergence_Hermite/U=2_T=2.5/4-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0.000001
-6.4	0.000001
-6.3	0.000003
-6.2	0.000005
-6.1	0.000008
-6	0.000013
-5.9	0.000022
-5.8	0.000037
-5.7	0.00006
-5.6	0.000098
-5.5	0.000156
-5.4	0.000247
-5.3	0.000385
-5.2	0.000594
-5.1	0.000905
-5	0.001361
-4.9	0.002021
-4.8	0.002963
-4.7	0.004286
-4.6	0.006117
-4.5	0.008611
-4.4	0.011953
-4.3	0.016356
-4.2	0.022052
-4.1	0.02928
-4	0.038266
-3.9	0.04919
-3.8	0.062147
-3.7	0.07709
-3.6	0.093773
-3.5	0.111678
-3.4	0.129948
-3.3	0.147325
-3.2	0.162103
-3.1	0.172118
-3	0.174781
-2.9	0.167169
-2.8	0.146191
-2.7	0.108828
-2.6	0.052451
-2.5	-0.024798
-2.4	-0.123579
-2.3	-0.242934
-2.2	-0.379903
-2.1	-0.529246
-2	-0.683323
-1.9	-0.832203
-1.8	-0.964021
-1.7	-1.065627
-1.6	-1.123508
-1.5	-1.124931
-1.4	-1.059247
-1.3	-0.919215
-1.2	-0.702225
-1.1	-0.411261
-1	-0.055452
-0.9	0.34989
-0.8	0.783833
-0.7	1.221002
-0.6	1.6333
-0.5	1.992057
-0.4	2.270416
-0.3	2.445727
-0.2	2.501696
-0.1	2.430059
0	2.231583
0.1	1.91627
0.2	1.502712
0.3	1.016667
0.4	0.488971
0.5	-0.046988
0.6	-0.557985
0.7	-1.013591
0.8	-1.388467
0.9	-1.66411
1	-1.829904
1.1	-1.883433
1.2	-1.830058
1.3	-1.681862
1.4	-1.456125
1.5	-1.1735
1.6	-0.856115
1.7	-0.525754
1.8	-0.20231
1.9	0.09742
2	0.360502
2.1	0.578217
2.2	0.746013
2.3	0.863133
2.4	0.93201
2.5	0.957518
2.6	0.946174
2.7	0.905373
2.8	0.842709
2.9	0.765424
3	0.680012
3.1	0.591956
3.2	0.505615
3.3	0.424216
3.4	0.349927
3.5	0.283996
3.6	0.226913
3.7	0.178584
3.8	0.138503
3.9	0.105894
4	0.079842
4.1	0.059383
4.2	0.04358
4.3	0.031564
4.4	0.022566
4.5	0.015929
4.6	0.011103
4.7	0.007644
4.8	0.005198
4.9	0.003492
5	0.002317
5.1	0.00152
5.2	0.000985
5.3	0.000631
5.4	0.000399
5.5	0.00025
5.6	0.000155
5.7	0.000095
5.8	0.000057
5.9	0.000034
6	0.00002
6.1	0.000012
6.2	0.000007
6.3	0.000004
6.4	0.000002
6.5	0.000001
6.6	0.000001
6.7	0
6.8	0
6.9	0
7	0
7.1	0
7.2	0
7.3	0
7.4	0
7.5	0
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/4-th/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000002
-5.5	0.000003
-5.4	0.000004
-5.3	0.000006
-5.2	0.000008
-5.1	0.00001
-5	0.000014
-4.9	0.000019
-4.8	0.000025
-4.7	0.000033
-4.6	0.000043
-4.5	0.000056
-4.4	0.000073
-4.3	0.000095
-4.2	0.000123
-4.1	0.000158
-4	0.000201
-3.9	0.000256
-3.8	0.000324
-3.7	0.000408
-3.6	0.000511
-3.5	0.000637
-3.4	0.000791
-3.3	0.000977
-3.2	0.001202
-3.1	0.001473
-3	0.001796
-2.9	0.00218
-2.8	0.002635
-2.7	0.003173
-2.6	0.003804
-2.5	0.004542
-2.4	0.005401
-2.3	0.006397
-2.2	0.007548
-2.1	0.008871
-2	0.010387
-1.9	0.012116
-1.8	0.014081
-1.7	0.016304
-1.6	0.018808
-1.5	0.02162
-1.4	0.024761
-1.3	0.028258
-1.2	0.032132
-1.1	0.036406
-1	0.0411
-0.9	0.046232
-0.8	0.051816
-0.7	0.057861
-0.6	0.064373
-0.5	0.071352
-0.4	0.078791
-0.3	0.086676
-0.2	0.094984
-0.1	0.103685
0	0.112741
0.1	0.122104
0.2	0.131715
0.3	0.141511
0.4	0.151418
0.5	0.161354
0.6	0.171232
0.7	0.180961
0.8	0.190444
0.9	0.199583
1	0.208282
1.1	0.216443
1.2	0.223974
1.3	0.23079
1.4	0.236809
1.5	0.241964
1.6	0.246192
1.7	0.249448
1.8	0.251696
1.9	0.252913
2	0.253092
2.1	0.252237
2.2	0.250367
2.3	0.247513
2.4	0.243716
2.5	0.23903
2.6	0.233515
2.7	0.227242
2.8	0.220286
2.9	0.212726
3	0.204646
3.1	0.19613
3.2	0.187263
3.3	0.178128
3.4	0.168808
3.5	0.159379
3.6	0.149918
3.7	0.140492
3.8	0.131167
3.9	0.122002
4	0.113049
4.1	0.104355
4.2	0.095961
4.3	0.0879
4.4	0.080203
4.5	0.07289
4.6	0.065979
4.7	0.059483
4.8	0.053406
4.9	0.047751
5	0.042515
5.1	0.037693
5.2	0.033273
5.3	0.029243
5.4	0.025588
5.5	0.022289
5.6	0.019328
5.7	0.016683
5.8	0.014333
5.9	0.012257
6	0.010432
6.1	0.008837
6.2	0.007449
6.3	0.006249
6.4	0.005217
6.5	0.004334
6.6	0.003582
6.7	0.002946
6.8	0.002411
6.9	0.001963
7	0.00159
7.1	0.001282
7.2	0.001028
7.3	0.00082
7.4	0.000651
7.5	0.000514
7.6	0.000403
7.7	0.000315
7.8	0.000245
7.9	0.000189
8	0.000146
8.1	0.000112
8.2	0.000085
8.3	0.000064
8.4	0.000048
8.5	0.000036
8.6	0.000027
8.7	0.00002
8.8	0.000015
8.9	0.000011
9	0.000008
9.1	0.000006
9.2	0.000004
9.3	0.000003
9.4	0.000002
9.5	0.000002
9.6	0.000001
9.7	0.000001
9.8	0.000001
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/8-th/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0.000001
-7.3	0.000002
-7.2	0.000003
-7.1	0.000005
-7	0.000009
-6.9	0.000015
-6.8	0.000025
-6.7	0.000043
-6.6	0.000071
-6.5	0.000117
-6.4	0.00019
-6.3	0.000303
-6.2	0.000476
-6.1	0.000738
-6	0.001126
-5.9	0.001691
-5.8	0.002497
-5.7	0.003623
-5.6	0.005163
-5.5	0.007217
-5.4	0.009887
-5.3	0.01325
-5.2	0.01734
-5.1	0.022102
-5	0.027344
-4.9	0.032671
-4.8	0.037414
-4.7	0.040562
-4.6	0.040702
-4.5	0.035999
-4.4	0.024227
-4.3	0.002889
-4.2	-0.030544
-4.1	-0.078266
-4	-0.141609
-3.9	-0.220393
-3.8	-0.312179
-3.7	-0.41152
-3.6	-0.509341
-3.5	-0.592603
-3.4	-0.64446
-3.3	-0.645092
-3.2	-0.573365
-3.1	-0.409389
-3	-0.137909
-2.9	0.247722
-2.8	0.741418
-2.7	1.320729
-2.6	1.944456
-2.5	2.552352
-2.4	3.067614
-2.3	3.40265
-2.2	3.46817
-2.1	3.185087
-2	2.498105
-1.9	1.389283
-1.8	-0.110598
-1.7	-1.915141
-1.6	-3.882026
-1.5	-5.820728
-1.4	-7.508685
-1.3	-8.715036
-1.2	-9.229643
-1.1	-8.893865
-1	-7.628693
-0.9	-5.455653
-0.8	-2.506374
-0.7	0.981972
-0.6	4.686236
-0.5	8.230483
-0.4	11.229157
-0.3	13.334725
-0.2	14.283189
-0.1	13.93081
0	12.276371
0.1	9.465278
0.2	5.774451
0.3	1.579801
0.4	-2.689235
0.5	-6.601763
0.6	-9.776764
0.7	-11.926681
0.8	-12.887506
0.9	-12.631853
1	-11.264111
1.1	-8.999418
1.2	-6.130384
1.3	-2.986973
1.4	0.104551
1.5	2.858119
1.6	5.055488
1.7	6.562419
1.8	7.33272
1.9	7.401215
2	6.868085
2.1	5.877857
2.2	4.596529
2.3	3.19002
2.4	1.806412
2.5	0.563511
2.6	-0.457738
2.7	-1.214323
2.8	-1.697705
2.9	-1.927226
3	-1.941845
3.1	-1.791595
3.2	-1.52983
3.3	-1.207003
3.4	-0.866319
3.5	-0.541302
3.6	-0.255052
3.7	-0.020817
3.8	0.15654
3.9	0.278611
4	0.351392
4.1	0.383394
4.2	0.384064
4.3	0.362605
4.4	0.327194
4.5	0.28456
4.6	0.239844
4.7	0.196667
4.8	0.157322
4.9	0.12303
5	0.094212
5.1	0.070734
5.2	0.052125
5.3	0.037734
5.4	0.026853
5.5	0.018798
5.6	0.012951
5.7	0.008786
5.8	0.005871
5.9	0.003866
6	0.002509
6.1	0.001605
6.2	0.001013
6.3	0.000631
6.4	0.000387
6.5	0.000235
6.6	0.00014
6.7	0.000083
6.8	0.000048
6.9	0.000028
7	0.000016
7.1	0.000009
7.2	0.000005
7.3	0.000003
7.4	0.000001
7.5	0.000001
7.6	0
7.7	0
7.8	0
7.9	0
8	0
8.1	0
8.2	0
8.3	0
8.4	0
8.5	0
8.6	0
8.7	0
8.8	0
8.9	0
9	0
9.1	0
9.2	0
9.3	0
9.4	0
9.5	0
9.6	0
9.7	0
9.8	0
9.9	0
10	0


==> Fig/Convergence_Hermite/U=2_T=2.5/8-th/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000003
-5.5	0.000003
-5.4	0.000005
-5.3	0.000006
-5.2	0.000008
-5.1	0.000011
-5	0.000014
-4.9	0.000019
-4.8	0.000025
-4.7	0.000032
-4.6	0.000042
-4.5	0.000054
-4.4	0.00007
-4.3	0.00009
-4.2	0.000116
-4.1	0.000148
-4	0.000188
-3.9	0.000238
-3.8	0.000301
-3.7	0.000378
-3.6	0.000474
-3.5	0.000592
-3.4	0.000736
-3.3	0.000912
-3.2	0.001126
-3.1	0.001384
-3	0.001695
-2.9	0.002067
-2.8	0.002511
-2.7	0.003038
-2.6	0.003661
-2.5	0.004395
-2.4	0.005253
-2.3	0.006254
-2.2	0.007416
-2.1	0.008757
-2	0.010299
-1.9	0.012063
-1.8	0.014072
-1.7	0.016349
-1.6	0.018918
-1.5	0.021802
-1.4	0.025024
-1.3	0.028607
-1.2	0.032572
-1.1	0.036937
-1	0.04172
-0.9	0.046935
-0.8	0.052592
-0.7	0.058696
-0.6	0.06525
-0.5	0.072247
-0.4	0.079678
-0.3	0.087526
-0.2	0.095766
-0.1	0.104368
0	0.113291
0.1	0.12249
0.2	0.13191
0.3	0.141491
0.4	0.151163
0.5	0.160853
0.6	0.170481
0.7	0.179964
0.8	0.189214
0.9	0.198143
1	0.206661
1.1	0.214681
1.2	0.222116
1.3	0.228885
1.4	0.234914
1.5	0.240133
1.6	0.244482
1.7	0.247911
1.8	0.25038
1.9	0.251861
2	0.252337
2.1	0.251804
2.2	0.250269
2.3	0.247751
2.4	0.244283
2.5	0.239904
2.6	0.234668
2.7	0.228635
2.8	0.221873
2.9	0.214457
3	0.206466
3.1	0.197985
3.2	0.189099
3.3	0.179895
3.4	0.170458
3.5	0.160874
3.6	0.151224
3.7	0.141585
3.8	0.132032
3.9	0.122631
4	0.113442
4.1	0.104521
4.2	0.095915
4.3	0.087663
4.4	0.079799
4.5	0.072347
4.6	0.065327
4.7	0.05875
4.8	0.052623
4.9	0.046945
5	0.041711
5.1	0.036912
5.2	0.032534
5.3	0.02856
5.4	0.024972
5.5	0.021748
5.6	0.018864
5.7	0.016298
5.8	0.014026
5.9	0.012023
6	0.010265
6.1	0.008731
6.2	0.007396
6.3	0.006241
6.4	0.005246
6.5	0.004392
6.6	0.003663
6.7	0.003043
6.8	0.002518
6.9	0.002076
7	0.001704
7.1	0.001394
7.2	0.001135
7.3	0.000921
7.4	0.000744
7.5	0.000599
7.6	0.00048
7.7	0.000383
7.8	0.000304
7.9	0.000241
8	0.00019
8.1	0.000149
8.2	0.000116
8.3	0.000091
8.4	0.00007
8.5	0.000054
8.6	0.000041
8.7	0.000032
8.8	0.000024
8.9	0.000018
9	0.000014
9.1	0.00001
9.2	0.000008
9.3	0.000006
9.4	0.000004
9.5	0.000003
9.6	0.000002
9.7	0.000002
9.8	0.000001
9.9	0.000001
10	0.000001


==> Fig/Convergence_Hermite/U=2_T=2.5/Maxwellian/Uref=0_Tref=1.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000002
-5.5	0.000003
-5.4	0.000004
-5.3	0.000006
-5.2	0.000008
-5.1	0.000011
-5	0.000014
-4.9	0.000018
-4.8	0.000024
-4.7	0.000032
-4.6	0.000042
-4.5	0.000054
-4.4	0.00007
-4.3	0.00009
-4.2	0.000116
-4.1	0.000148
-4	0.000188
-3.9	0.000239
-3.8	0.000302
-3.7	0.00038
-3.6	0.000476
-3.5	0.000595
-3.4	0.00074
-3.3	0.000916
-3.2	0.001131
-3.1	0.001389
-3	0.0017
-2.9	0.002072
-2.8	0.002516
-2.7	0.003042
-2.6	0.003664
-2.5	0.004396
-2.4	0.005252
-2.3	0.006251
-2.2	0.007409
-2.1	0.008747
-2	0.010285
-1.9	0.012045
-1.8	0.014051
-1.7	0.016325
-1.6	0.018891
-1.5	0.021773
-1.4	0.024995
-1.3	0.028579
-1.2	0.032547
-1.1	0.036917
-1	0.041707
-0.9	0.046931
-0.8	0.052598
-0.7	0.058714
-0.6	0.065279
-0.5	0.072289
-0.4	0.079732
-0.3	0.08759
-0.2	0.095839
-0.1	0.104446
0	0.113372
0.1	0.122569
0.2	0.131983
0.3	0.141553
0.4	0.15121
0.5	0.160882
0.6	0.170489
0.7	0.179949
0.8	0.189175
0.9	0.19808
1	0.206577
1.1	0.214578
1.2	0.221999
1.3	0.22876
1.4	0.234785
1.5	0.240008
1.6	0.244367
1.7	0.247812
1.8	0.250303
1.9	0.251809
2	0.252313
2.1	0.251809
2.2	0.250303
2.3	0.247812
2.4	0.244367
2.5	0.240008
2.6	0.234785
2.7	0.22876
2.8	0.221999
2.9	0.214578
3	0.206577
3.1	0.19808
3.2	0.189175
3.3	0.179949
3.4	0.170489
3.5	0.160882
3.6	0.15121
3.7	0.141553
3.8	0.131983
3.9	0.122569
4	0.113372
4.1	0.104446
4.2	0.095839
4.3	0.08759
4.4	0.079732
4.5	0.072289
4.6	0.065279
4.7	0.058714
4.8	0.052598
4.9	0.046931
5	0.041707
5.1	0.036917
5.2	0.032547
5.3	0.028579
5.4	0.024995
5.5	0.021773
5.6	0.018891
5.7	0.016325
5.8	0.014051
5.9	0.012045
6	0.010285
6.1	0.008747
6.2	0.007409
6.3	0.006251
6.4	0.005252
6.5	0.004396
6.6	0.003664
6.7	0.003042
6.8	0.002516
6.9	0.002072
7	0.0017
7.1	0.001389
7.2	0.001131
7.3	0.000916
7.4	0.00074
7.5	0.000595
7.6	0.000476
7.7	0.00038
7.8	0.000302
7.9	0.000239
8	0.000188
8.1	0.000148
8.2	0.000116
8.3	0.00009
8.4	0.00007
8.5	0.000054
8.6	0.000042
8.7	0.000032
8.8	0.000024
8.9	0.000018
9	0.000014
9.1	0.000011
9.2	0.000008
9.3	0.000006
9.4	0.000004
9.5	0.000003
9.6	0.000002
9.7	0.000002
9.8	0.000001
9.9	0.000001
10	0.000001


==> Fig/Convergence_Hermite/U=2_T=2.5/Maxwellian/Uref=1.8_Tref=2.0.dat <==
-10	0
-9.9	0
-9.8	0
-9.7	0
-9.6	0
-9.5	0
-9.4	0
-9.3	0
-9.2	0
-9.1	0
-9	0
-8.9	0
-8.8	0
-8.7	0
-8.6	0
-8.5	0
-8.4	0
-8.3	0
-8.2	0
-8.1	0
-8	0
-7.9	0
-7.8	0
-7.7	0
-7.6	0
-7.5	0
-7.4	0
-7.3	0
-7.2	0
-7.1	0
-7	0
-6.9	0
-6.8	0
-6.7	0
-6.6	0
-6.5	0
-6.4	0
-6.3	0
-6.2	0
-6.1	0.000001
-6	0.000001
-5.9	0.000001
-5.8	0.000001
-5.7	0.000002
-5.6	0.000002
-5.5	0.000003
-5.4	0.000004
-5.3	0.000006
-5.2	0.000008
-5.1	0.000011
-5	0.000014
-4.9	0.000018
-4.8	0.000024
-4.7	0.000032
-4.6	0.000042
-4.5	0.000054
-4.4	0.00007
-4.3	0.00009
-4.2	0.000116
-4.1	0.000148
-4	0.000188
-3.9	0.000239
-3.8	0.000302
-3.7	0.00038
-3.6	0.000476
-3.5	0.000595
-3.4	0.00074
-3.3	0.000916
-3.2	0.001131
-3.1	0.001389
-3	0.0017
-2.9	0.002072
-2.8	0.002516
-2.7	0.003042
-2.6	0.003664
-2.5	0.004396
-2.4	0.005252
-2.3	0.006251
-2.2	0.007409
-2.1	0.008747
-2	0.010285
-1.9	0.012045
-1.8	0.014051
-1.7	0.016325
-1.6	0.018891
-1.5	0.021773
-1.4	0.024995
-1.3	0.028579
-1.2	0.032547
-1.1	0.036917
-1	0.041707
-0.9	0.046931
-0.8	0.052598
-0.7	0.058714
-0.6	0.065279
-0.5	0.072289
-0.4	0.079732
-0.3	0.08759
-0.2	0.095839
-0.1	0.104446
0	0.113372
0.1	0.122569
0.2	0.131983
0.3	0.141553
0.4	0.15121
0.5	0.160882
0.6	0.170489
0.7	0.179949
0.8	0.189175
0.9	0.19808
1	0.206577
1.1	0.214578
1.2	0.221999
1.3	0.22876
1.4	0.234785
1.5	0.240008
1.6	0.244367
1.7	0.247812
1.8	0.250303
1.9	0.251809
2	0.252313
2.1	0.251809
2.2	0.250303
2.3	0.247812
2.4	0.244367
2.5	0.240008
2.6	0.234785
2.7	0.22876
2.8	0.221999
2.9	0.214578
3	0.206577
3.1	0.19808
3.2	0.189175
3.3	0.179949
3.4	0.170489
3.5	0.160882
3.6	0.15121
3.7	0.141553
3.8	0.131983
3.9	0.122569
4	0.113372
4.1	0.104446
4.2	0.095839
4.3	0.08759
4.4	0.079732
4.5	0.072289
4.6	0.065279
4.7	0.058714
4.8	0.052598
4.9	0.046931
5	0.041707
5.1	0.036917
5.2	0.032547
5.3	0.028579
5.4	0.024995
5.5	0.021773
5.6	0.018891
5.7	0.016325
5.8	0.014051
5.9	0.012045
6	0.010285
6.1	0.008747
6.2	0.007409
6.3	0.006251
6.4	0.005252
6.5	0.004396
6.6	0.003664
6.7	0.003042
6.8	0.002516
6.9	0.002072
7	0.0017
7.1	0.001389
7.2	0.001131
7.3	0.000916
7.4	0.00074
7.5	0.000595
7.6	0.000476
7.7	0.00038
7.8	0.000302
7.9	0.000239
8	0.000188
8.1	0.000148
8.2	0.000116
8.3	0.00009
8.4	0.00007
8.5	0.000054
8.6	0.000042
8.7	0.000032
8.8	0.000024
8.9	0.000018
9	0.000014
9.1	0.000011
9.2	0.000008
9.3	0.000006
9.4	0.000004
9.5	0.000003
9.6	0.000002
9.7	0.000002
9.8	0.000001
9.9	0.000001
10	0.000001


==> Fig/Convergence_Hermite/boundary/convergence_contour.dat <==
0.2	0	52
0.2	0.1	53
0.2	0.2	53
0.2	0.3	53
0.2	0.4	53
0.2	0.5	53
0.2	0.6	53
0.2	0.7	54
0.2	0.8	54
0.2	0.9	53
0.2	1	55
0.2	1.1	56
0.2	1.2	56
0.2	1.3	57
0.2	1.4	56
0.2	1.5	57
0.2	1.6	57
0.2	1.7	59
0.2	1.8	60
0.2	1.9	61
0.2	2	61
0.2	2.1	62
0.2	2.2	63
0.2	2.3	64
0.2	2.4	64
0.2	2.5	67
0.2	2.6	67
0.2	2.7	68
0.2	2.8	69
0.2	2.9	72
0.2	3	73
0.2	3.1	73
0.2	3.2	76
0.2	3.3	77
0.2	3.4	80
0.2	3.5	81
0.2	3.6	83
0.2	3.7	84
0.2	3.8	85
0.2	3.9	88
0.2	4	89

0.3	0	32
0.3	0.1	32
0.3	0.2	32
0.3	0.3	32
0.3	0.4	32
0.3	0.5	32
0.3	0.6	33
0.3	0.7	33
0.3	0.8	33
0.3	0.9	34
0.3	1	33
0.3	1.1	33
0.3	1.2	34
0.3	1.3	34
0.3	1.4	35
0.3	1.5	35
0.3	1.6	36
0.3	1.7	36
0.3	1.8	37
0.3	1.9	37
0.3	2	38
0.3	2.1	38
0.3	2.2	39
0.3	2.3	41
0.3	2.4	42
0.3	2.5	42
0.3	2.6	43
0.3	2.7	44
0.3	2.8	45
0.3	2.9	45
0.3	3	46
0.3	3.1	48
0.3	3.2	49
0.3	3.3	50
0.3	3.4	51
0.3	3.5	53
0.3	3.6	54
0.3	3.7	55
0.3	3.8	56
0.3	3.9	59
0.3	4	60

0.4	0	22
0.4	0.1	22
0.4	0.2	21
0.4	0.3	21
0.4	0.4	22
0.4	0.5	22
0.4	0.6	22
0.4	0.7	23
0.4	0.8	23
0.4	0.9	23
0.4	1	22
0.4	1.1	23
0.4	1.2	23
0.4	1.3	24
0.4	1.4	24
0.4	1.5	24
0.4	1.6	25
0.4	1.7	25
0.4	1.8	26
0.4	1.9	26
0.4	2	27
0.4	2.1	27
0.4	2.2	28
0.4	2.3	29
0.4	2.4	29
0.4	2.5	30
0.4	2.6	30
0.4	2.7	32
0.4	2.8	33
0.4	2.9	34
0.4	3	35
0.4	3.1	35
0.4	3.2	36
0.4	3.3	37
0.4	3.4	37
0.4	3.5	38
0.4	3.6	41
0.4	3.7	42
0.4	3.8	42
0.4	3.9	43
0.4	4	44

0.5	0	16
0.5	0.1	16
0.5	0.2	15
0.5	0.3	15
0.5	0.4	16
0.5	0.5	16
0.5	0.6	16
0.5	0.7	17
0.5	0.8	17
0.5	0.9	17
0.5	1	16
0.5	1.1	17
0.5	1.2	17
0.5	1.3	17
0.5	1.4	18
0.5	1.5	18
0.5	1.6	19
0.5	1.7	19
0.5	1.8	19
0.5	1.9	20
0.5	2	20
0.5	2.1	21
0.5	2.2	21
0.5	2.3	22
0.5	2.4	23
0.5	2.5	23
0.5	2.6	24
0.5	2.7	24
0.5	2.8	25
0.5	2.9	27
0.5	3	26
0.5	3.1	29
0.5	3.2	29
0.5	3.3	30
0.5	3.4	31
0.5	3.5	32
0.5	3.6	32
0.5	3.7	33
0.5	3.8	34
0.5	3.9	35
0.5	4	37

0.6	0	12
0.6	0.1	12
0.6	0.2	11
0.6	0.3	11
0.6	0.4	12
0.6	0.5	12
0.6	0.6	12
0.6	0.7	12
0.6	0.8	13
0.6	0.9	13
0.6	1	12
0.6	1.1	12
0.6	1.2	13
0.6	1.3	13
0.6	1.4	14
0.6	1.5	14
0.6	1.6	14
0.6	1.7	15
0.6	1.8	15
0.6	1.9	16
0.6	2	16
0.6	2.1	17
0.6	2.2	17
0.6	2.3	18
0.6	2.4	19
0.6	2.5	19
0.6	2.6	20
0.6	2.7	20
0.6	2.8	21
0.6	2.9	22
0.6	3	22
0.6	3.1	23
0.6	3.2	24
0.6	3.3	24
0.6	3.4	25
0.6	3.5	28
0.6	3.6	28
0.6	3.7	29
0.6	3.8	30
0.6	3.9	31
0.6	4	32

0.7	0	8
0.7	0.1	8
0.7	0.2	9
0.7	0.3	9
0.7	0.4	9
0.7	0.5	8
0.7	0.6	9
0.7	0.7	9
0.7	0.8	9
0.7	0.9	9
0.7	1	10
0.7	1.1	10
0.7	1.2	11
0.7	1.3	11
0.7	1.4	11
0.7	1.5	12
0.7	1.6	12
0.7	1.7	13
0.7	1.8	13
0.7	1.9	12
0.7	2	14
0.7	2.1	13
0.7	2.2	14
0.7	2.3	15
0.7	2.4	15
0.7	2.5	16
0.7	2.6	16
0.7	2.7	17
0.7	2.8	18
0.7	2.9	18
0.7	3	19
0.7	3.1	22
0.7	3.2	22
0.7	3.3	23
0.7	3.4	24
0.7	3.5	25
0.7	3.6	26
0.7	3.7	27
0.7	3.8	28
0.7	3.9	29
0.7	4	30

0.8	0	6
0.8	0.1	6
0.8	0.2	7
0.8	0.3	7
0.8	0.4	6
0.8	0.5	6
0.8	0.6	7
0.8	0.7	7
0.8	0.8	7
0.8	0.9	8
0.8	1	8
0.8	1.1	8
0.8	1.2	9
0.8	1.3	9
0.8	1.4	8
0.8	1.5	9
0.8	1.6	9
0.8	1.7	10
0.8	1.8	10
0.8	1.9	11
0.8	2	12
0.8	2.1	12
0.8	2.2	13
0.8	2.3	14
0.8	2.4	15
0.8	2.5	15
0.8	2.6	16
0.8	2.7	17
0.8	2.8	18
0.8	2.9	19
0.8	3	20
0.8	3.1	20
0.8	3.2	21
0.8	3.3	22
0.8	3.4	23
0.8	3.5	24
0.8	3.6	26
0.8	3.7	27
0.8	3.8	28
0.8	3.9	29
0.8	4	30

0.9	0	4
0.9	0.1	4
0.9	0.2	5
0.9	0.3	5
0.9	0.4	4
0.9	0.5	5
0.9	0.6	5
0.9	0.7	5
0.9	0.8	6
0.9	0.9	6
0.9	1	7
0.9	1.1	7
0.9	1.2	6
0.9	1.3	7
0.9	1.4	8
0.9	1.5	9
0.9	1.6	9
0.9	1.7	10
0.9	1.8	11
0.9	1.9	12
0.9	2	13
0.9	2.1	14
0.9	2.2	15
0.9	2.3	16
0.9	2.4	17
0.9	2.5	18
0.9	2.6	19
0.9	2.7	20
0.9	2.8	21
0.9	2.9	22
0.9	3	24
0.9	3.1	25
0.9	3.2	26
0.9	3.3	28
0.9	3.4	29
0.9	3.5	31
0.9	3.6	32
0.9	3.7	34
0.9	3.8	35
0.9	3.9	37
0.9	4	38

1	0	0
1	0.1	2
1	0.2	3
1	0.3	3
1	0.4	4
1	0.5	5
1	0.6	5
1	0.7	6
1	0.8	7
1	0.9	7
1	1	8
1	1.1	9
1	1.2	10
1	1.3	11
1	1.4	12
1	1.5	12
1	1.6	13
1	1.7	14
1	1.8	15
1	1.9	17
1	2	18
1	2.1	19
1	2.2	20
1	2.3	21
1	2.4	23
1	2.5	24
1	2.6	25
1	2.7	27
1	2.8	28
1	2.9	30
1	3	32
1	3.1	33
1	3.2	35
1	3.3	37
1	3.4	39
1	3.5	40
1	3.6	42
1	3.7	44
1	3.8	46
1	3.9	48
1	4	51

1.1	0	4
1.1	0.1	4
1.1	0.2	5
1.1	0.3	6
1.1	0.4	6
1.1	0.5	7
1.1	0.6	8
1.1	0.7	9
1.1	0.8	9
1.1	0.9	10
1.1	1	11
1.1	1.1	12
1.1	1.2	13
1.1	1.3	14
1.1	1.4	15
1.1	1.5	16
1.1	1.6	18
1.1	1.7	19
1.1	1.8	20
1.1	1.9	22
1.1	2	23
1.1	2.1	25
1.1	2.2	26
1.1	2.3	28
1.1	2.4	30
1.1	2.5	31
1.1	2.6	33
1.1	2.7	35
1.1	2.8	37
1.1	2.9	39
1.1	3	41
1.1	3.1	43
1.1	3.2	46
1.1	3.3	48
1.1	3.4	50
1.1	3.5	53
1.1	3.6	55
1.1	3.7	58
1.1	3.8	61
1.1	3.9	63
1.1	4	66

1.2	0	6
1.2	0.1	6
1.2	0.2	7
1.2	0.3	8
1.2	0.4	8
1.2	0.5	9
1.2	0.6	10
1.2	0.7	11
1.2	0.8	12
1.2	0.9	13
1.2	1	14
1.2	1.1	16
1.2	1.2	17
1.2	1.3	18
1.2	1.4	20
1.2	1.5	21
1.2	1.6	23
1.2	1.7	24
1.2	1.8	26
1.2	1.9	28
1.2	2	30
1.2	2.1	32
1.2	2.2	34
1.2	2.3	36
1.2	2.4	38
1.2	2.5	41
1.2	2.6	43
1.2	2.7	46
1.2	2.8	48
1.2	2.9	51
1.2	3	54
1.2	3.1	57
1.2	3.2	60
1.2	3.3	63
1.2	3.4	66
1.2	3.5	69
1.2	3.6	73
1.2	3.7	76
1.2	3.8	80
1.2	3.9	83
1.2	4	87

1.3	0	8
1.3	0.1	8
1.3	0.2	9
1.3	0.3	10
1.3	0.4	11
1.3	0.5	12
1.3	0.6	13
1.3	0.7	14
1.3	0.8	16
1.3	0.9	17
1.3	1	19
1.3	1.1	20
1.3	1.2	22
1.3	1.3	24
1.3	1.4	26
1.3	1.5	28
1.3	1.6	30
1.3	1.7	32
1.3	1.8	34
1.3	1.9	37
1.3	2	39
1.3	2.1	42
1.3	2.2	45
1.3	2.3	48
1.3	2.4	51
1.3	2.5	54
1.3	2.6	57
1.3	2.7	61
1.3	2.8	64
1.3	2.9	68
1.3	3	72
1.3	3.1	76
1.3	3.2	80
1.3	3.3	84
1.3	3.4	88
1.3	3.5	93
1.3	3.6	97
1.3	3.7	1000
1.3	3.8	1000
1.3	3.9	1000
1.3	4	1000

1.4	0	10
1.4	0.1	10
1.4	0.2	12
1.4	0.3	13
1.4	0.4	14
1.4	0.5	16
1.4	0.6	17
1.4	0.7	19
1.4	0.8	21
1.4	0.9	22
1.4	1	24
1.4	1.1	27
1.4	1.2	29
1.4	1.3	31
1.4	1.4	34
1.4	1.5	37
1.4	1.6	40
1.4	1.7	43
1.4	1.8	46
1.4	1.9	50
1.4	2	53
1.4	2.1	57
1.4	2.2	61
1.4	2.3	65
1.4	2.4	69
1.4	2.5	74
1.4	2.6	79
1.4	2.7	83
1.4	2.8	88
1.4	2.9	94
1.4	3	99
1.4	3.1	1000
1.4	3.2	1000
1.4	3.3	1000
1.4	3.4	1000
1.4	3.5	1000
1.4	3.6	1000
1.4	3.7	1000
1.4	3.8	1000
1.4	3.9	1000
1.4	4	1000

1.5	0	14
1.5	0.1	14
1.5	0.2	15
1.5	0.3	17
1.5	0.4	19
1.5	0.5	21
1.5	0.6	23
1.5	0.7	25
1.5	0.8	28
1.5	0.9	30
1.5	1	33
1.5	1.1	36
1.5	1.2	40
1.5	1.3	43
1.5	1.4	47
1.5	1.5	51
1.5	1.6	55
1.5	1.7	60
1.5	1.8	65
1.5	1.9	70
1.5	2	75
1.5	2.1	81
1.5	2.2	87
1.5	2.3	93
1.5	2.4	100
1.5	2.5	1000
1.5	2.6	1000
1.5	2.7	1000
1.5	2.8	1000
1.5	2.9	1000
1.5	3	1000
1.5	3.1	1000
1.5	3.2	1000
1.5	3.3	1000
1.5	3.4	1000
1.5	3.5	1000
1.5	3.6	1000
1.5	3.7	1000
1.5	3.8	1000
1.5	3.9	1000
1.5	4	1000

1.6	0	18
1.6	0.1	18
1.6	0.2	20
1.6	0.3	23
1.6	0.4	25
1.6	0.5	28
1.6	0.6	31
1.6	0.7	35
1.6	0.8	39
1.6	0.9	43
1.6	1	48
1.6	1.1	52
1.6	1.2	58
1.6	1.3	63
1.6	1.4	69
1.6	1.5	76
1.6	1.6	83
1.6	1.7	90
1.6	1.8	98
1.6	1.9	1000
1.6	2	1000
1.6	2.1	1000
1.6	2.2	1000
1.6	2.3	1000
1.6	2.4	1000
1.6	2.5	1000
1.6	2.6	1000
1.6	2.7	1000
1.6	2.8	1000
1.6	2.9	1000
1.6	3	1000
1.6	3.1	1000
1.6	3.2	1000
1.6	3.3	1000
1.6	3.4	1000
1.6	3.5	1000
1.6	3.6	1000
1.6	3.7	1000
1.6	3.8	1000
1.6	3.9	1000
1.6	4	1000

1.7	0	24
1.7	0.1	26
1.7	0.2	29
1.7	0.3	33
1.7	0.4	37
1.7	0.5	42
1.7	0.6	47
1.7	0.7	53
1.7	0.8	60
1.7	0.9	67
1.7	1	75
1.7	1.1	84
1.7	1.2	94
1.7	1.3	1000
1.7	1.4	1000
1.7	1.5	1000
1.7	1.6	1000
1.7	1.7	1000
1.7	1.8	1000
1.7	1.9	1000
1.7	2	1000
1.7	2.1	1000
1.7	2.2	1000
1.7	2.3	1000
1.7	2.4	1000
1.7	2.5	1000
1.7	2.6	1000
1.7	2.7	1000
1.7	2.8	1000
1.7	2.9	1000
1.7	3	1000
1.7	3.1	1000
1.7	3.2	1000
1.7	3.3	1000
1.7	3.4	1000
1.7	3.5	1000
1.7	3.6	1000
1.7	3.7	1000
1.7	3.8	1000
1.7	3.9	1000
1.7	4	1000

1.8	0	36
1.8	0.1	40
1.8	0.2	46
1.8	0.3	54
1.8	0.4	62
1.8	0.5	73
1.8	0.6	84
1.8	0.7	97
1.8	0.8	1000
1.8	0.9	1000
1.8	1	1000
1.8	1.1	1000
1.8	1.2	1000
1.8	1.3	1000
1.8	1.4	1000
1.8	1.5	1000
1.8	1.6	1000
1.8	1.7	1000
1.8	1.8	1000
1.8	1.9	1000
1.8	2	1000
1.8	2.1	1000
1.8	2.2	1000
1.8	2.3	1000
1.8	2.4	1000
1.8	2.5	1000
1.8	2.6	1000
1.8	2.7	1000
1.8	2.8	1000
1.8	2.9	1000
1.8	3	1000
1.8	3.1	1000
1.8	3.2	1000
1.8	3.3	1000
1.8	3.4	1000
1.8	3.5	1000
1.8	3.6	1000
1.8	3.7	1000
1.8	3.8	1000
1.8	3.9	1000
1.8	4	1000

1.9	0	72
1.9	0.1	82
1.9	0.2	1000
1.9	0.3	1000
1.9	0.4	1000
1.9	0.5	1000
1.9	0.6	1000
1.9	0.7	1000
1.9	0.8	1000
1.9	0.9	1000
1.9	1	1000
1.9	1.1	1000
1.9	1.2	1000
1.9	1.3	1000
1.9	1.4	1000
1.9	1.5	1000
1.9	1.6	1000
1.9	1.7	1000
1.9	1.8	1000
1.9	1.9	1000
1.9	2	1000
1.9	2.1	1000
1.9	2.2	1000
1.9	2.3	1000
1.9	2.4	1000
1.9	2.5	1000
1.9	2.6	1000
1.9	2.7	1000
1.9	2.8	1000
1.9	2.9	1000
1.9	3	1000
1.9	3.1	1000
1.9	3.2	1000
1.9	3.3	1000
1.9	3.4	1000
1.9	3.5	1000
1.9	3.6	1000
1.9	3.7	1000
1.9	3.8	1000
1.9	3.9	1000
1.9	4	1000


		
		




==> Fig/Shock/DVM/Newton-Cotes/DVM_Ma5.0_NewtonCotes_Q.dat <==
-34.73474047	-0.1030190807
-34.23474047	-0.1133701524
-33.73474047	-0.1245974321
-33.23474047	-0.1366148183
-32.73474047	-0.1494464131
-32.23474047	-0.1631577592
-31.73474047	-0.1778328607
-31.23474047	-0.1935669135
-30.73474047	-0.2104644562
-30.23474047	-0.2286394254
-29.73474047	-0.2482159259
-29.23474047	-0.2693293154
-28.73474047	-0.2921274817
-28.23474047	-0.3167722825
-27.73474047	-0.3434411529
-27.23474047	-0.3723288985
-26.73474047	-0.4036496986
-26.23474047	-0.4376393505
-25.73474047	-0.4745577876
-25.23474047	-0.5146919131
-24.73474047	-0.5583587945
-24.23474047	-0.6059092723
-23.73474047	-0.6577320461
-23.23474047	-0.7142583098
-22.73474047	-0.7759670225
-22.23474047	-0.8433909142
-21.73474047	-0.9171233465
-21.23474047	-0.9978261681
-20.73474047	-1.086238734
-20.23474047	-1.183188289
-19.73474047	-1.289601958
-19.23474047	-1.40652064
-18.73474047	-1.535115159
-18.23474047	-1.676705118
-17.73474047	-1.832781002
-17.23474047	-2.005030215
-16.73474047	-2.195367919
-16.23474047	-2.405973789
-15.73474047	-2.639336145
-15.23474047	-2.898305381
-14.73474047	-3.186159321
-14.23474047	-3.506684155
-13.73474047	-3.86427616
-13.23474047	-4.264071896
-12.73474047	-4.712118483
-12.23474047	-5.215601907
-11.73474047	-5.783161308
-11.23474047	-6.425332315
-10.73474047	-7.155182205
-10.23474047	-7.989215972
-9.734740472	-8.948613012
-9.234740472	-10.06070666
-8.734740472	-11.3601362
-8.234740472	-12.88797615
-7.734740472	-14.68542723
-7.234740472	-16.77827782
-6.734740472	-19.15447432
-6.234740472	-21.75091408
-5.734740472	-24.46763871
-5.234740472	-27.19914806
-4.734740472	-29.85010688
-4.234740472	-32.32345389
-3.734740472	-34.49594846
-3.234740472	-36.19894337
-2.734740472	-37.21820406
-2.234740472	-37.32716033
-1.734740472	-36.35941272
-1.234740472	-34.29534063
-0.734740472	-31.30585681
-0.234740472	-27.71223603
0.265259528	-23.88443246
0.765259528	-20.14211623
1.265259528	-16.70321661
1.765259528	-13.68118716
2.265259528	-11.10887305
2.765259528	-8.968101676
3.265259528	-7.214169578
3.765259528	-5.792440457
4.265259528	-4.648092139
4.765259528	-3.731059118
5.265259528	-2.998007465
5.765259528	-2.412654109
6.265259528	-1.945262303
6.765259528	-1.571798777
7.265259528	-1.273015166
7.765259528	-1.033582824
8.265259528	-0.8413347868
8.765259528	-0.6866286194
9.265259528	-0.5618243215
9.765259528	-0.4608632551
10.26525953	-0.3789317134
10.76525953	-0.3121932419
11.26525953	-0.2575753988
11.76525953	-0.2125983483
12.26525953	-0.1752339967
12.76525953	-0.1437851193
13.26525953	-0.1167749228
13.76525953	-0.09284411963
14.26525953	-0.07069004319
14.76525953	-0.04927598943


==> Fig/Shock/DVM/Newton-Cotes/DVM_Ma5.0_NewtonCotes_Rho.dat <==
-34.73474047	1.000107833
-34.23474047	1.000155296
-33.73474047	1.000208483
-33.23474047	1.000265646
-32.73474047	1.000326493
-32.23474047	1.00039124
-31.73474047	1.000460288
-31.23474047	1.000534125
-30.73474047	1.000613291
-30.23474047	1.000698369
-29.73474047	1.000789992
-29.23474047	1.000888845
-28.73474047	1.000995674
-28.23474047	1.001111291
-27.73474047	1.001236587
-27.23474047	1.001372538
-26.73474047	1.001520221
-26.23474047	1.001680819
-25.73474047	1.001855642
-25.23474047	1.002046139
-24.73474047	1.002253919
-24.23474047	1.002480767
-23.73474047	1.002728671
-23.23474047	1.002999849
-22.73474047	1.003296778
-22.23474047	1.003622229
-21.73474047	1.003979312
-21.23474047	1.00437152
-20.73474047	1.004802789
-20.23474047	1.005277561
-19.73474047	1.005800862
-19.23474047	1.006378396
-18.73474047	1.007016649
-18.23474047	1.007723027
-17.73474047	1.008506006
-17.23474047	1.009375329
-16.73474047	1.010342232
-16.23474047	1.011419737
-15.73474047	1.012623005
-15.23474047	1.013969783
-14.73474047	1.015480976
-14.23474047	1.017181382
-13.73474047	1.019100659
-13.23474047	1.021274612
-12.73474047	1.023746969
-12.23474047	1.026571855
-11.73474047	1.029817383
-11.23474047	1.03357097
-10.73474047	1.037947442
-10.23474047	1.043101549
-9.734740472	1.049247245
-9.234740472	1.056686245
-8.734740472	1.065846024
-8.234740472	1.077317833
-7.734740472	1.091862167
-7.234740472	1.110319004
-6.734740472	1.133377441
-6.234740472	1.161310989
-5.734740472	1.193970416
-5.234740472	1.231179507
-4.734740472	1.273260659
-4.234740472	1.321348876
-3.734740472	1.377450497
-3.234740472	1.444348029
-2.734740472	1.525347272
-2.234740472	1.623739202
-1.734740472	1.741889272
-1.234740472	1.880124733
-0.734740472	2.035909768
-0.234740472	2.203837495
0.265259528	2.376571549
0.765259528	2.546341521
1.265259528	2.706368922
1.765259528	2.851769295
2.265259528	2.979814219
2.765259528	3.089698551
3.265259528	3.182053202
3.765259528	3.258411205
4.265259528	3.320751736
4.765259528	3.371169268
5.265259528	3.411665221
5.765259528	3.444036767
6.265259528	3.469832782
6.765259528	3.490351062
7.265259528	3.506657815
7.765259528	3.519616961
8.265259528	3.529921803
8.765259528	3.538125081
9.265259528	3.544665588
9.765259528	3.549890785
10.26525953	3.55407551
10.76525953	3.557437208
11.26525953	3.560148193
11.76525953	3.562345513
12.26525953	3.564138926
12.76525953	3.565617503
13.26525953	3.566855427
13.76525953	3.567917566
14.26525953	3.56886515
14.76525953	3.569757851


==> Fig/Shock/DVM/Newton-Cotes/DVM_Ma5.0_NewtonCotes_S.dat <==
-34.73474047	0.008963087339
-34.23474047	0.009905392393
-33.73474047	0.01090934515
-33.23474047	0.01196468596
-32.73474047	0.01307411087
-32.23474047	0.01424498152
-31.73474047	0.01548648136
-31.23474047	0.01680869734
-30.73474047	0.01822238174
-30.23474047	0.01973895505
-29.73474047	0.02137059656
-29.23474047	0.02313037006
-28.73474047	0.02503236794
-28.23474047	0.02709186964
-27.73474047	0.0293255148
-27.23474047	0.03175149339
-26.73474047	0.03438975584
-26.23474047	0.0372622468
-25.73474047	0.04039316658
-25.23474047	0.04380926522
-24.73474047	0.04754017447
-24.23474047	0.05161878438
-23.73474047	0.05608167178
-23.23474047	0.06096958968
-22.73474047	0.06632802818
-22.23474047	0.07220785941
-21.73474047	0.07866608169
-21.23474047	0.0857666812
-20.73474047	0.09358163347
-20.23474047	0.1021920718
-19.73474047	0.1116896562
-19.23474047	0.1221781843
-18.73474047	0.133775497
-18.23474047	0.1466157433
-17.73474047	0.1608520896
-17.23474047	0.1766599815
-16.73474047	0.1942410987
-16.23474047	0.2138281925
-15.73474047	0.2356910579
-15.23474047	0.2601439901
-14.73474047	0.2875552139
-14.23474047	0.3183589922
-13.73474047	0.3530714552
-13.23474047	0.3923117337
-12.73474047	0.4368308634
-12.23474047	0.4875523862
-11.73474047	0.545630969
-11.23474047	0.6125391548
-10.73474047	0.6901978754
-10.23474047	0.7811726457
-9.734740472	0.8889589376
-9.234740472	1.01835878
-8.734740472	1.175859735
-8.234740472	1.369683314
-7.734740472	1.608726365
-7.234740472	1.899321551
-6.734740472	2.239870394
-6.234740472	2.616980027
-5.734740472	3.008824318
-5.234740472	3.39526898
-4.734740472	3.766076561
-4.234740472	4.12119153
-3.734740472	4.465127988
-3.234740472	4.799543305
-2.734740472	5.116064836
-2.234740472	5.391029874
-1.734740472	5.585557279
-1.234740472	5.654535423
-0.734740472	5.563092585
-0.234740472	5.301925243
0.265259528	4.892035964
0.765259528	4.377038453
1.265259528	3.809118253
1.765259528	3.236241289
2.265259528	2.694693348
2.765259528	2.207090224
3.265259528	1.783995717
3.765259528	1.427081509
4.265259528	1.13239305
4.765259528	0.8930137418
5.265259528	0.7009367166
5.765259528	0.5482247111
6.265259528	0.4276346589
6.765259528	0.3328852059
7.265259528	0.258709291
7.765259528	0.2007912678
8.265259528	0.1556519013
8.765259528	0.1205182995
9.265259528	0.09319849851
9.765259528	0.07196980139
10.26525953	0.05548391587
10.76525953	0.04268875355
11.26525953	0.03276528168
11.76525953	0.02507731124
12.26525953	0.01913209997
12.76525953	0.01454984835
13.26525953	0.01104026322
13.76525953	0.00838365795
14.26525953	0.006410350334
14.76525953	0.004958587679


==> Fig/Shock/DVM/Newton-Cotes/DVM_Ma5.0_NewtonCotes_T.dat <==
-34.73474047	1.005491649
-34.23474047	1.006554615
-33.73474047	1.007737486
-33.23474047	1.009013222
-32.73474047	1.010378473
-32.23474047	1.011838285
-31.73474047	1.013401
-31.23474047	1.015076598
-30.73474047	1.016876206
-30.23474047	1.018812002
-29.73474047	1.020897275
-29.23474047	1.023146524
-28.73474047	1.025575599
-28.23474047	1.028201852
-27.73474047	1.031044316
-27.23474047	1.034123894
-26.73474047	1.037463584
-26.23474047	1.041088723
-25.73474047	1.04502726
-25.23474047	1.049310069
-24.73474047	1.053971303
-24.23474047	1.059048788
-23.73474047	1.064584477
-23.23474047	1.07062497
-22.73474047	1.077222091
-22.23474047	1.084433568
-21.73474047	1.092323801
-21.23474047	1.100964747
-20.73474047	1.110436942
-20.23474047	1.120830687
-19.73474047	1.132247418
-19.23474047	1.144801309
-18.73474047	1.158621147
-18.23474047	1.173852538
-17.73474047	1.190660511
-17.23474047	1.209232613
-16.73474047	1.229782616
-16.23474047	1.252554975
-15.73474047	1.277830242
-15.23474047	1.305931705
-14.73474047	1.337233612
-14.23474047	1.3721715
-13.73474047	1.411255358
-13.23474047	1.455086742
-12.73474047	1.504381485
-12.23474047	1.560000638
-11.73474047	1.622993769
-11.23474047	1.694661226
-10.73474047	1.776645615
-10.23474047	1.87106729
-9.734740472	1.980721327
-9.234740472	2.109344564
-8.734740472	2.261914996
-8.234740472	2.444814089
-7.734740472	2.66543109
-7.234740472	2.93058124
-6.734740472	3.243602538
-6.234740472	3.601771448
-5.734740472	3.996898149
-5.234740472	4.419280395
-4.734740472	4.861321794
-4.234740472	5.318033942
-3.734740472	5.7850612
-3.234740472	6.255954168
-2.734740472	6.719887902
-2.234740472	7.160927672
-1.734740472	7.560073433
-1.234740472	7.900201289
-0.734740472	8.171563514
-0.234740472	8.37434396
0.265259528	8.516934638
0.765259528	8.611800463
1.265259528	8.671649081
1.765259528	8.707249208
2.265259528	8.726775698
2.765259528	8.736019204
3.265259528	8.738902452
3.765259528	8.738004518
4.265259528	8.734984228
4.765259528	8.730888205
5.265259528	8.726363043
5.765259528	8.721797119
6.265259528	8.717413815
6.765259528	8.713332207
7.265259528	8.709606353
7.765259528	8.706250593
8.265259528	8.703255758
8.765259528	8.700599475
9.265259528	8.69825263
9.765259528	8.696183334
10.26525953	8.694359268
10.76525953	8.69274893
11.26525953	8.691322142
11.76525953	8.690049982
12.26525953	8.688904135
12.76525953	8.687855498
13.26525953	8.686871497
13.76525953	8.68591111
14.26525953	8.684916531
14.76525953	8.683806519


==> Fig/Shock/DVM/Newton-Cotes/DVM_Ma5.0_NewtonCotes_U.dat <==
-34.73474047	6.453774856
-34.23474047	6.453464713
-33.73474047	6.453120242
-33.23474047	6.452751017
-32.73474047	6.452358355
-32.23474047	6.451940687
-31.73474047	6.451495359
-31.23474047	6.451019223
-30.73474047	6.450508811
-30.23474047	6.449960368
-29.73474047	6.449369839
-29.23474047	6.448732831
-28.73474047	6.448044571
-28.23474047	6.447299852
-27.73474047	6.446492982
-27.23474047	6.445617719
-26.73474047	6.444667202
-26.23474047	6.443633873
-25.73474047	6.44250939
-25.23474047	6.44128453
-24.73474047	6.439949079
-24.23474047	6.438491699
-23.73474047	6.436899793
-23.23474047	6.435159334
-22.73474047	6.433254679
-22.23474047	6.431168353
-21.73474047	6.4288808
-21.23474047	6.426370088
-20.73474047	6.423611583
-20.23474047	6.420577548
-19.73474047	6.417236691
-19.23474047	6.413553621
-18.73474047	6.409488217
-18.23474047	6.404994869
-17.73474047	6.400021571
-17.23474047	6.394508843
-16.73474047	6.38838841
-16.23474047	6.381581601
-15.73474047	6.373997368
-15.23474047	6.365529833
-14.73474047	6.356055184
-14.23474047	6.345427714
-13.73474047	6.333474674
-13.23474047	6.319989452
-12.73474047	6.304722318
-12.23474047	6.287367548
-11.73474047	6.267544997
-11.23474047	6.244773018
-10.73474047	6.218427782
-10.23474047	6.187681676
-9.734740472	6.151411518
-9.234740472	6.108070356
-8.734740472	6.055536475
-8.234740472	5.991014485
-7.734740472	5.911187249
-7.234740472	5.812933298
-6.734740472	5.694705465
-6.234740472	5.557765124
-5.734740472	5.405746983
-5.234740472	5.242338185
-4.734740472	5.069014772
-4.234740472	4.884466401
-3.734740472	4.685485676
-3.234740472	4.46849477
-2.734740472	4.231346641
-2.234740472	3.975219829
-1.734740472	3.705973371
-1.234740472	3.433911771
-0.734740472	3.171497588
-0.234740472	2.930026896
0.265259528	2.717085591
0.765259528	2.535816531
1.265259528	2.385688009
1.765259528	2.263854409
2.265259528	2.166406385
2.765259528	2.089235663
3.265259528	2.028521365
3.765259528	1.980945161
4.265259528	1.943743787
4.765259528	1.914677424
5.265259528	1.891962305
5.765259528	1.874194161
6.265259528	1.86027561
6.765259528	1.849352921
7.265259528	1.840763516
7.765259528	1.833993642
8.265259528	1.828644897
8.765259528	1.824408043
9.265259528	1.821042702
9.765259528	1.818361656
10.26525953	1.816218742
10.76525953	1.814499515
11.26525953	1.813114025
11.76525953	1.811991205
12.26525953	1.81107445
12.76525953	1.810318069
13.26525953	1.809684332
13.76525953	1.809140996
14.26525953	1.808659778
14.76525953	1.808219311


==> Fig/Shock/DVM/uniform/DVM_Ma5.0_Q.dat <==
-34.73472299	-0.1030193648
-34.23472299	-0.1133704664
-33.73472299	-0.1245977786
-33.23472299	-0.1366151998
-32.73472299	-0.1494468322
-32.23472299	-0.1631582186
-31.73472299	-0.1778333635
-31.23472299	-0.1935674632
-30.73472299	-0.2104650563
-30.23472299	-0.2286400802
-29.73472299	-0.2482166398
-29.23472299	-0.2693300935
-28.73472299	-0.2921283294
-28.23472299	-0.3167732058
-27.73472299	-0.3434421586
-27.23472299	-0.3723299939
-26.73472299	-0.4036508919
-26.23472299	-0.4376406505
-25.73472299	-0.4745592043
-25.23472299	-0.5146934574
-24.73472299	-0.5583604785
-24.23472299	-0.6059111094
-23.73472299	-0.6577340512
-23.23472299	-0.7142604994
-22.73472299	-0.7759694148
-22.23472299	-0.8433935297
-21.73472299	-0.9171262078
-21.23472299	-0.9978293006
-20.73472299	-1.086242166
-20.23472299	-1.183192052
-19.73472299	-1.289606087
-19.23472299	-1.406525176
-18.73472299	-1.535120146
-18.23472299	-1.676710606
-17.73472299	-1.832787048
-17.23472299	-2.005036883
-16.73472299	-2.195375282
-16.23472299	-2.405981931
-15.73472299	-2.639345161
-15.23472299	-2.898315378
-14.73472299	-3.186170425
-14.23472299	-3.50669651
-13.73472299	-3.864289933
-13.23472299	-4.264087283
-12.73472299	-4.712135711
-12.23472299	-5.215621237
-11.73472299	-5.783183046
-11.23472299	-6.425356832
-10.73472299	-7.155209969
-10.23472299	-7.989247562
-9.734722986	-8.948649095
-9.234722986	-10.06074804
-8.734722986	-11.36018415
-8.234722986	-12.88803308
-7.734722986	-14.68549652
-7.234722986	-16.77836121
-6.734722986	-19.15456803
-6.234722986	-21.75101096
-5.734722986	-24.46773439
-5.234722986	-27.19924103
-4.734722986	-29.85019517
-4.234722986	-32.32353389
-3.734722986	-34.49601475
-3.234722986	-36.1989882
-2.734722986	-37.21821764
-2.234722986	-37.32713357
-1.734722986	-36.35934185
-1.234722986	-34.29523041
-0.7347229857	-31.30571917
-0.2347229857	-27.71208554
0.2652770143	-23.88428213
0.7652770143	-20.14197536
1.265277014	-16.70309051
1.765277014	-13.68107796
2.265277014	-11.10878074
2.765277014	-8.968025079
3.265277014	-7.214106932
3.765277014	-5.792389856
4.265277014	-4.648051745
4.765277014	-3.731027267
5.265277014	-2.997982711
5.765277014	-2.412635219
6.265277014	-1.945248246
6.765277014	-1.571788701
7.265277014	-1.273008367
7.765277014	-1.033578724
8.265277014	-0.841332912
8.765277014	-0.6866285797
9.265277014	-0.5618257949
9.765277014	-0.4608659745
10.26527701	-0.3789354546
10.76527701	-0.3121978143
11.26527701	-0.2575806368
11.76527701	-0.2126041037
12.26527701	-0.1752401299
12.76527701	-0.1437914881
13.26527701	-0.1167813767
13.76527701	-0.09285047117
14.26527701	-0.07069641935
14.76527701	-0.04927978771


==> Fig/Shock/DVM/uniform/DVM_Ma5.0_Rho.dat <==
-34.73472299	1.000107833
-34.23472299	1.000155297
-33.73472299	1.000208484
-33.23472299	1.000265647
-32.73472299	1.000326494
-32.23472299	1.000391241
-31.73472299	1.000460289
-31.23472299	1.000534127
-30.73472299	1.000613293
-30.23472299	1.000698371
-29.73472299	1.000789995
-29.23472299	1.000888848
-28.73472299	1.000995677
-28.23472299	1.001111294
-27.73472299	1.001236591
-27.23472299	1.001372543
-26.73472299	1.001520225
-26.23472299	1.001680824
-25.73472299	1.001855647
-25.23472299	1.002046146
-24.73472299	1.002253926
-24.23472299	1.002480775
-23.73472299	1.00272868
-23.23472299	1.002999859
-22.73472299	1.003296788
-22.23472299	1.00362224
-21.73472299	1.003979324
-21.23472299	1.004371534
-20.73472299	1.004802805
-20.23472299	1.005277578
-19.73472299	1.005800882
-19.23472299	1.006378417
-18.73472299	1.007016673
-18.23472299	1.007723053
-17.73472299	1.008506035
-17.23472299	1.009375361
-16.73472299	1.010342269
-16.23472299	1.011419778
-15.73472299	1.01262305
-15.23472299	1.013969833
-14.73472299	1.015481033
-14.23472299	1.017181447
-13.73472299	1.019100731
-13.23472299	1.021274695
-12.73472299	1.023747063
-12.23472299	1.026571962
-11.73472299	1.029817506
-11.23472299	1.033571112
-10.73472299	1.037947607
-10.23472299	1.043101742
-9.734722986	1.049247472
-9.234722986	1.056686515
-8.734722986	1.065846354
-8.234722986	1.077318259
-7.734722986	1.091862751
-7.234722986	1.110319802
-6.734722986	1.133378436
-6.234722986	1.161312098
-5.734722986	1.193971598
-5.234722986	1.231180805
-4.734722986	1.273262136
-4.234722986	1.321350601
-3.734722986	1.377452565
-3.234722986	1.444350576
-2.734722986	1.525350458
-2.234722986	1.62374315
-1.734722986	1.741894008
-1.234722986	1.880130149
-0.7347229857	2.03591565
-0.2347229857	2.203843572
0.2652770143	2.37657754
0.7652770143	2.546347178
1.265277014	2.706374056
1.765277014	2.85177379
2.265277014	2.97981803
2.765277014	3.089701687
3.265277014	3.182055713
3.765277014	3.258413161
4.265277014	3.320753215
4.765277014	3.371170348
5.265277014	3.411665974
5.765277014	3.444037257
6.265277014	3.469833062
6.765277014	3.490351179
7.265277014	3.506657806
7.765277014	3.519616856
8.265277014	3.529921628
8.765277014	3.538124855
9.265277014	3.544665328
9.765277014	3.549890504
10.26527701	3.554075219
10.76527701	3.557436915
11.26527701	3.560147906
11.76527701	3.562345238
12.26527701	3.564138668
12.76527701	3.565617268
13.26527701	3.56685522
13.76527701	3.567917394
14.26527701	3.568865005
14.76527701	3.569757841


==> Fig/Shock/DVM/uniform/DVM_Ma5.0_S.dat <==
-34.73472299	0.00896311244
-34.23472299	0.009905420257
-33.73472299	0.01090937595
-33.23472299	0.01196471987
-32.73472299	0.01307414807
-32.23472299	0.01424502221
-31.73472299	0.01548652578
-31.23472299	0.01680874576
-30.73472299	0.01822243446
-30.23472299	0.01973901241
-29.73472299	0.02137065894
-29.23472299	0.02313043789
-28.73472299	0.0250324417
-28.23472299	0.02709194985
-27.73472299	0.02932560206
-27.23472299	0.03175158834
-26.73472299	0.03438985922
-26.23472299	0.03726235941
-25.73472299	0.04039328931
-25.23472299	0.04380939907
-24.73472299	0.04754032055
-24.23472299	0.05161894394
-23.73472299	0.05608184618
-23.23472299	0.06096978046
-22.73472299	0.06632823706
-22.23472299	0.07220808832
-21.73472299	0.07866633278
-21.23472299	0.0857669569
-20.73472299	0.09358193651
-20.23472299	0.1021924052
-19.73472299	0.1116900235
-19.23472299	0.1221785895
-18.73472299	0.1337759445
-18.23472299	0.1466162381
-17.73472299	0.1608526377
-17.23472299	0.1766605895
-16.73472299	0.1942417742
-16.23472299	0.2138289443
-15.73472299	0.2356918963
-15.23472299	0.260144927
-14.73472299	0.2875562633
-14.23472299	0.3183601706
-13.73472299	0.3530727824
-13.23472299	0.3923132331
-12.73472299	0.4368325626
-12.23472299	0.4875543179
-11.73472299	0.5456331726
-11.23472299	0.6125416811
-10.73472299	0.6902007928
-10.23472299	0.7811760416
-9.734722986	0.8889629162
-9.234722986	1.018363485
-8.734722986	1.175865456
-8.234722986	1.369690651
-7.734722986	1.608736195
-7.234722986	1.89933424
-6.734722986	2.239884682
-6.234722986	2.616993822
-5.734722986	3.008836903
-5.234722986	3.395280985
-4.734722986	3.766088563
-4.234722986	4.12120376
-3.734722986	4.465140595
-3.234722986	4.799556282
-2.734722986	5.116077604
-2.234722986	5.391040966
-1.734722986	5.585564615
-1.234722986	5.654537172
-0.7347229857	5.563087973
-0.2347229857	5.301914748
0.2652770143	4.89202099
0.7652770143	4.377020819
1.265277014	3.809099722
1.765277014	3.236223272
2.265277014	2.694676791
2.765277014	2.20707563
3.265277014	1.783983247
3.765277014	1.427071092
4.265277014	1.132384487
4.765277014	0.8930067741
5.265277014	0.7009310775
5.765277014	0.5482201512
6.265277014	0.4276309591
6.765277014	0.3328821818
7.265277014	0.2587067917
7.765277014	0.2007891721
8.265277014	0.1556501134
8.765277014	0.120516745
9.265277014	0.09319711962
9.765277014	0.07196855384
10.26527701	0.05548276599
10.76527701	0.04268767593
11.26527701	0.03276425739
11.76527701	0.02507632648
12.26527701	0.01913114508
12.76527701	0.01454891724
13.26527701	0.01103935327
13.76527701	0.008382769571
14.26527701	0.006409489616
14.76527701	0.004957725077


==> Fig/Shock/DVM/uniform/DVM_Ma5.0_T.dat <==
-34.73472299	1.005491665
-34.23472299	1.006554633
-33.73472299	1.007737508
-33.23472299	1.009013248
-32.73472299	1.010378503
-32.23472299	1.011838319
-31.73472299	1.013401039
-31.23472299	1.015076642
-30.73472299	1.016876255
-30.23472299	1.018812057
-29.73472299	1.020897336
-29.23472299	1.023146592
-28.73472299	1.025575675
-28.23472299	1.028201936
-27.73472299	1.031044408
-27.23472299	1.034123996
-26.73472299	1.037463697
-26.23472299	1.041088847
-25.73472299	1.045027397
-25.23472299	1.04931022
-24.73472299	1.053971468
-24.23472299	1.059048969
-23.73472299	1.064584677
-23.23472299	1.070625189
-22.73472299	1.077222332
-22.23472299	1.084433833
-21.73472299	1.092324092
-21.23472299	1.100965067
-20.73472299	1.110437295
-20.23472299	1.120831076
-19.73472299	1.132247846
-19.23472299	1.144801781
-18.73472299	1.158621668
-18.23472299	1.173853114
-17.73472299	1.190661147
-17.23472299	1.209233317
-16.73472299	1.229783397
-16.23472299	1.252555841
-15.73472299	1.277831204
-15.23472299	1.305932776
-14.73472299	1.337234806
-14.23472299	1.372172833
-13.73472299	1.41125685
-13.23472299	1.455088416
-12.73472299	1.504383368
-12.23472299	1.560002761
-11.73472299	1.622996169
-11.23472299	1.694663949
-10.73472299	1.776648721
-10.23472299	1.87107085
-9.734722986	1.980725429
-9.234722986	2.109349318
-8.734722986	2.261920585
-8.234722986	2.444820877
-7.734722986	2.665439655
-7.234722986	2.930592044
-6.734722986	3.243615294
-6.234722986	3.601785251
-5.734722986	3.996912458
-5.234722986	4.41929525
-4.734722986	4.861337309
-4.234722986	5.318050104
-3.734722986	5.785077911
-3.234722986	6.255971221
-2.734722986	6.719904852
-2.234722986	7.160943787
-1.734722986	7.560087859
-1.234722986	7.900213402
-0.7347229857	8.171573153
-0.2347229857	8.374351383
0.2652770143	8.516940314
0.7652770143	8.611804882
1.265277014	8.671652654
1.765277014	8.707252238
2.265277014	8.726778395
2.765277014	8.736021702
3.265277014	8.738904836
3.765277014	8.738006837
4.265277014	8.734986508
4.765277014	8.730890458
5.265277014	8.72636527
5.765277014	8.721799318
6.265277014	8.717415979
6.765277014	8.713334329
7.265277014	8.709608424
7.765277014	8.706252604
8.265277014	8.703257701
8.765277014	8.700601342
9.265277014	8.698254414
9.765277014	8.696185029
10.26527701	8.694360867
10.76527701	8.692750427
11.26527701	8.691323533
11.76527701	8.69005126
12.26527701	8.688905295
12.76527701	8.687856534
13.26527701	8.686872402
13.76527701	8.685911875
14.26527701	8.684917166
14.76527701	8.683806843


==> Fig/Shock/DVM/uniform/DVM_Ma5.0_U.dat <==
-34.73472299	6.453774852
-34.23472299	6.453464709
-33.73472299	6.453120237
-33.23472299	6.45275101
-32.73472299	6.452358347
-32.23472299	6.451940678
-31.73472299	6.451495349
-31.23472299	6.451019212
-30.73472299	6.450508798
-30.23472299	6.449960353
-29.73472299	6.449369822
-29.23472299	6.448732813
-28.73472299	6.44804455
-28.23472299	6.447299829
-27.73472299	6.446492957
-27.23472299	6.445617691
-26.73472299	6.444667171
-26.23472299	6.443633838
-25.73472299	6.442509352
-25.23472299	6.441284488
-24.73472299	6.439949032
-24.23472299	6.438491648
-23.73472299	6.436899737
-23.23472299	6.435159271
-22.73472299	6.43325461
-22.23472299	6.431168278
-21.73472299	6.428880716
-21.23472299	6.426369996
-20.73472299	6.423611482
-20.23472299	6.420577436
-19.73472299	6.417236566
-19.23472299	6.413553484
-18.73472299	6.409488066
-18.23472299	6.4049947
-17.73472299	6.400021385
-17.23472299	6.394508636
-16.73472299	6.38838818
-16.23472299	6.381581343
-15.73472299	6.373997081
-15.23472299	6.365529513
-14.73472299	6.356054825
-14.23472299	6.34542731
-13.73472299	6.33347422
-13.23472299	6.31998894
-12.73472299	6.304721738
-12.23472299	6.287366889
-11.73472299	6.267544246
-11.23472299	6.244772158
-10.73472299	6.218426792
-10.23472299	6.187680527
-9.734722986	6.151410178
-9.234722986	6.108068779
-8.734722986	6.055534577
-8.234722986	5.991012089
-7.734722986	5.911184066
-7.234722986	5.812929122
-6.734722986	5.694700498
-6.234722986	5.557759873
-5.734722986	5.405741683
-5.234722986	5.242332705
-4.734722986	5.069008935
-4.234722986	4.88446008
-3.734722986	4.685478727
-3.234722986	4.468487022
-2.734722986	4.231338002
-2.234722986	3.975210433
-1.734722986	3.705963636
-1.234722986	3.433902268
-0.7347229857	3.17148883
-0.2347229857	2.930019206
0.2652770143	2.717079096
0.7652770143	2.535811212
1.265277014	2.38568376
1.765277014	2.263851086
2.265277014	2.166403836
2.765277014	2.089233745
3.265277014	2.028519952
3.765277014	1.980944149
4.265277014	1.943743089
4.765277014	1.91467697
5.265277014	1.89196204
5.765277014	1.874194039
6.265277014	1.860275597
6.765277014	1.849352989
7.265277014	1.840763643
7.765277014	1.833993812
8.265277014	1.828645095
8.765277014	1.82440826
9.265277014	1.821042929
9.765277014	1.818361886
10.26527701	1.816218969
10.76527701	1.814499734
11.26527701	1.813114234
11.76527701	1.8119914
12.26527701	1.811074628
12.76527701	1.810318228
13.26527701	1.809684469
13.76527701	1.809141108
14.26527701	1.808659867
14.76527701	1.808219333


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_M.dat <==
-47.9521347	0
-47.4496347	0
-46.9471347	-1.667808152
-46.4446347	-1.716746083
-45.9420347	-1.769768163
-45.4395347	-1.827852087
-44.9370347	-1.891036835
-44.4345347	-1.959210016
-43.9320347	-2.032275653
-43.4295347	-2.110193172
-42.9270347	-2.192980328
-42.4245347	-2.280703321
-41.9219347	-2.373465298
-41.4194347	-2.471397673
-40.9169347	-2.574654583
-40.4144347	-2.683409474
-39.9119347	-2.797852873
-39.4094347	-2.918190814
-38.9069347	-3.044643653
-38.4044347	-3.177445124
-37.9018347	-3.316841559
-37.3993347	-3.463091208
-36.8968347	-3.616463589
-36.3943347	-3.77723886
-35.8918347	-3.945707137
-35.3893347	-4.122167748
-34.8868347	-4.306928387
-34.3843347	-4.500304131
-33.8817347	-4.702616294
-33.3792347	-4.914191077
-32.8767347	-5.135357992
-32.3742347	-5.366448003
-31.8717347	-5.607791359
-31.3692347	-5.859715061
-30.8667347	-6.122539916
-30.3642347	-6.396577122
-29.8616347	-6.682124328
-29.3591347	-6.979461091
-28.8566347	-7.288843671
-28.3541347	-7.610499071
-27.8516347	-7.944618252
-27.3491347	-8.291348418
-26.8466347	-8.650784283
-26.3441347	-9.022958219
-25.8415347	-9.407829169
-25.3390347	-9.805270236
-24.8365347	-10.21505481
-24.3340347	-10.63684119
-23.8315347	-11.07015546
-23.3290347	-11.5143728
-22.8265347	-11.96869679
-22.3240347	-12.43213706
-21.8214347	-12.90348497
-21.3189347	-13.38128753
-20.8164347	-13.86381964
-20.3139347	-14.34905481
-19.8114347	-14.83463462
-19.3089347	-15.3178375
-18.8064347	-15.79554715
-18.3039347	-16.26422159
-17.8013347	-16.71986365
-17.2988347	-17.15799418
-16.7963347	-17.5736295
-16.2938347	-17.96126488
-15.7913347	-18.31486616
-15.2888347	-18.62787208
-14.7863347	-18.89321023
-14.2838347	-19.10332971
-13.7812347	-19.25025397
-13.2787347	-19.3256577
-12.7762347	-19.3209712
-12.2737347	-19.22751591
-11.7712347	-19.03667425
-11.2687347	-18.74009589
-10.7662347	-18.32994166
-10.2637347	-17.79916429
-9.7611347	-17.14182318
-9.2586347	-16.35342716
-8.7561347	-15.43129619
-8.2536347	-14.37492895
-7.7511347	-13.18635925
-7.2486347	-11.8704804
-6.7461347	-10.43531331
-6.2436347	-8.892191667
-5.7410347	-7.255837118
-5.2385347	-5.544298805
-4.7360347	-3.778736049
-4.2335347	-1.98303032
-3.7310347	-0.183223044
-3.2285347	1.593211276
-2.7260347	3.31823253
-2.2235347	4.964204171
-1.7209347	6.504911868
-1.2184347	7.916569543
-0.7159347	9.178745949
-0.2134347	10.27514663
0.2890653	11.19419464
0.7915653	11.92936845
1.2940653	12.47927506
1.7965653	12.84745914
2.2991653	13.04197064
2.8016653	13.07473314
3.3041653	12.96076845
3.8066653	12.71734094
4.3091653	12.36308468
4.8116653	11.91717098
5.3141653	11.39856258
5.8166653	10.82538746
6.3192653	10.2144503
6.8217653	9.580886262
7.3242653	8.93795049
7.8267653	8.296928279
8.3292653	7.667145738
8.8317653	7.056058591
9.3342653	6.469396892
9.8367653	5.911345299
10.3393653	5.38474154
10.8418653	4.891279133
11.3443653	4.431703899
11.8468653	4.005997042
12.3493653	3.613540291
12.8518653	3.253260852
13.3543653	2.923755588
13.8568653	2.623395054
14.3594653	2.350408817
14.8619653	2.102953926
15.3644653	1.879168638
15.8669653	1.677213511
16.3694653	1.495301898
16.8719653	1.331721714
17.3744653	1.184850128
17.8769653	1.053162641
18.3795653	0.935237767
18.8820653	0.829758358
19.3845653	0.735510416
19.8870653	0.651380081
20.3895653	0.576349342
20.8920653	0.509490919
21.3945653	0.449962631
21.8970653	0.397001526
22.3996653	0.349917957
22.9021653	0.308089748
23.4046653	0.270956552
23.9071653	0.238014469
24.4096653	0.208810956
24.9121653	0.182940086
25.4146653	0.160038119
25.9171653	0.139779437
26.4197653	0.121872788
26.9222653	0.106057866
27.4247653	0.092102187
27.9272653	0.079798243
28.4297653	0.068960937
28.9322653	0.05942525
29.4347653	0.051044141
29.9372653	0.043686657
30.4398653	0.037236224
30.9423653	0.031589123
31.4448653	0.026653115
31.9473653	0.022346207
32.4498653	0.018595552
32.9523653	0.015336464
33.4548653	0.012511532
33.9573653	0.010069838
34.4599653	0.007966247
34.9624653	0.006160787
35.4649653	0.004618086
35.9674653	0.003306879
36.4699653	0.002199565
36.9724653	0.001271814
37.4749653	0.000502228
37.9774653	-0.00012797
38.4800653	-0.000635196
38.9825653	-0.001033744
39.4850653	-0.001335975
39.9875653	-0.001552493
40.4900653	-0.001692275
40.9925653	-0.001762783
41.4950653	-0.00177003
41.9975653	-0.001718622
42.5001653	-0.001611757
43.0026653	-0.001451167
43.5051653	-0.001237005
44.0076653	-0.000967653
44.5101653	-0.000639408
45.0126653	-0.00024602
45.5151653	0.000222011
46.0176653	0.000778492
46.5202653	0.001443164
47.0227653	0.002244284
47.5252653	0.003222896
48.0277653	0.004440231
48.5302653	0.005991441
49.0327653	0.008032497
49.5352653	0.010833331
50.0377653	0.014880761
50.5403653	0.02107958
51.0428653	0.030998455
51.5453653	-1e-10
52.0478653	-1e-10


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_Q.dat <==
-47.9521347	0
-47.4496347	0
-46.9471347	-3.994102962
-46.4446347	-4.336026394
-45.9420347	-4.659530166
-45.4395347	-4.973529981
-44.9370347	-5.286151879
-44.4345347	-5.602128073
-43.9320347	-5.924374663
-43.4295347	-6.255009682
-42.9270347	-6.595739875
-42.4245347	-6.948012753
-41.9219347	-7.313106163
-41.4194347	-7.692193311
-40.9169347	-8.086388319
-40.4144347	-8.496776314
-39.9119347	-8.924433137
-39.4094347	-9.370438822
-38.9069347	-9.835887404
-38.4044347	-10.32189444
-37.9018347	-10.82960302
-37.3993347	-11.3601886
-36.8968347	-11.91486308
-36.3943347	-12.49487819
-35.8918347	-13.10152827
-35.3893347	-13.73615268
-34.8868347	-14.40013777
-34.3843347	-15.09491834
-33.8817347	-15.82197885
-33.3792347	-16.58285409
-32.8767347	-17.3791294
-32.3742347	-18.21244043
-31.8717347	-19.08447224
-31.3692347	-19.99695778
-30.8667347	-20.95167567
-30.3642347	-21.95044702
-29.8616347	-22.99513135
-29.3591347	-24.08762137
-28.8566347	-25.22983647
-28.3541347	-26.42371477
-27.8516347	-27.67120351
-27.3491347	-28.97424757
-26.8466347	-30.33477588
-26.3441347	-31.75468542
-25.8415347	-33.23582263
-25.3390347	-34.7799617
-24.8365347	-36.38877965
-24.3340347	-38.06382771
-23.8315347	-39.80649857
-23.3290347	-41.61798926
-22.8265347	-43.49925914
-22.3240347	-45.45098266
-21.8214347	-47.47349648
-21.3189347	-49.56674067
-20.8164347	-51.73019355
-20.3139347	-53.96280017
-19.8114347	-56.26289408
-19.3089347	-58.62811257
-18.8064347	-61.05530566
-18.3039347	-63.5404391
-17.8013347	-66.07849244
-17.2988347	-68.66335317
-16.7963347	-71.28770853
-16.2938347	-73.94293734
-15.7913347	-76.61900448
-15.2888347	-79.30436153
-14.7863347	-81.98585803
-14.2838347	-84.64866826
-13.7812347	-87.27623972
-13.2787347	-89.85027005
-12.7762347	-92.35072016
-12.2737347	-94.75587165
-11.7712347	-97.04243736
-11.2687347	-99.18573351
-10.7662347	-101.1599217
-10.2637347	-102.9383277
-9.7611347	-104.4938421
-9.2586347	-105.7994049
-8.7561347	-106.8285725
-8.2536347	-107.5561612
-7.7511347	-107.958953
-7.2486347	-108.0164483
-6.7461347	-107.711637
-6.2436347	-107.0317576
-5.7410347	-105.9690076
-5.2385347	-104.5211615
-4.7360347	-102.6920561
-4.2335347	-100.4919003
-3.7310347	-97.93737421
-3.2285347	-95.05149192
-2.7260347	-91.86321454
-2.2235347	-88.40681577
-1.7209347	-84.72102041
-1.2184347	-80.84795254
-0.7159347	-76.83194518
-0.2134347	-72.71827436
0.2890653	-68.55188612
0.7915653	-64.37618462
1.2940653	-60.23194343
1.7965653	-56.15639028
2.2991653	-52.18250049
2.8016653	-48.33851733
3.3041653	-44.64770024
3.8066653	-41.12828714
4.3091653	-37.79364471
4.8116653	-34.6525725
5.3141653	-31.70972265
5.8166653	-28.96609647
6.3192653	-26.4195816
6.8217653	-24.06549846
7.3242653	-21.89713024
7.8267653	-19.90621732
8.3292653	-18.08340317
8.8317653	-16.41862419
9.3342653	-14.90144064
9.8367653	-13.5213095
10.3393653	-12.26780253
10.8418653	-11.13077463
11.3443653	-10.10048851
11.8468653	-9.167701922
12.3493653	-8.323723883
12.8518653	-7.560445572
13.3543653	-6.870351299
13.8568653	-6.246514133
14.3594653	-5.682580141
14.8619653	-5.172744511
15.3644653	-4.711722217
15.8669653	-4.294715354
16.3694653	-3.917378789
16.8719653	-3.575785374
17.3744653	-3.266391653
17.8769653	-2.986004712
18.3795653	-2.731750631
18.8820653	-2.501044807
19.3845653	-2.291564314
19.8870653	-2.101222357
20.3895653	-1.928144817
20.8920653	-1.770648819
21.3945653	-1.627223256
21.8970653	-1.496511125
22.3996653	-1.377293585
22.9021653	-1.268475586
23.4046653	-1.169072949
23.9071653	-1.078200768
24.4096653	-0.995063015
24.9121653	-0.918943233
25.4146653	-0.849196212
25.9171653	-0.785240543
26.4197653	-0.726551969
26.9222653	-0.672657448
27.4247653	-0.623129845
27.9272653	-0.577583201
28.4297653	-0.535668495
28.9322653	-0.497069878
29.4347653	-0.461501288
29.9372653	-0.428703445
30.4398653	-0.398441148
30.9423653	-0.370500869
31.4448653	-0.344688597
31.9473653	-0.320827907
32.4498653	-0.298758229
32.9523653	-0.278333301
33.4548653	-0.259419776
33.9573653	-0.241895976
34.4599653	-0.225650766
34.9624653	-0.210582551
35.4649653	-0.196598363
35.9674653	-0.183613043
36.4699653	-0.1715485
36.9724653	-0.160333046
37.4749653	-0.149900786
37.9774653	-0.140191068
38.4800653	-0.131147986
38.9825653	-0.122719916
39.4850653	-0.1148591
39.9875653	-0.107521256
40.4900653	-0.100665219
40.9925653	-0.094252601
41.4950653	-0.08824747
41.9975653	-0.082616041
42.5001653	-0.077326369
43.0026653	-0.072348042
43.5051653	-0.067651861
44.0076653	-0.063209488
44.5101653	-0.058993055
45.0126653	-0.054974695
45.5151653	-0.051125952
46.0176653	-0.047417008
46.5202653	-0.043815582
47.0227653	-0.040285294
47.5252653	-0.036783045
48.0277653	-0.033254491
48.5302653	-0.029625378
49.0327653	-0.025783613
49.5352653	-0.021541569
50.0377653	-0.016554384
50.5403653	-0.010119823
51.0428653	-0.000807151
51.5453653	-1e-10
52.0478653	-1e-10


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_R0.dat <==
-47.9521347	-0.620090059
-47.4496347	-0.620090059
-46.9471347	140.4255314
-46.4446347	152.1334903
-45.9420347	163.2396864
-45.4395347	174.0394663
-44.9370347	184.7941172
-44.4345347	195.6538591
-43.9320347	206.7114522
-43.4295347	218.034519
-42.9270347	229.6772539
-42.4245347	241.6850353
-41.9219347	254.0972868
-41.4194347	266.9495887
-40.9169347	280.2751387
-40.4144347	294.1056899
-39.9119347	308.4721454
-39.4094347	323.4049489
-38.9069347	338.9343508
-38.4044347	355.090596
-37.9018347	371.9040535
-37.3993347	389.4053022
-36.8968347	407.6251797
-36.3943347	426.5948008
-35.8918347	446.3455474
-35.3893347	466.9090324
-34.8868347	488.3170382
-34.3843347	510.6014286
-33.8817347	533.7940341
-33.3792347	557.9265079
-32.8767347	583.0301515
-32.3742347	609.1357057
-31.8717347	636.2731045
-31.3692347	664.4711891
-30.8667347	693.7573761
-30.3642347	724.1572767
-29.8616347	755.6942616
-29.3591347	788.3889664
-28.8566347	822.2587313
-28.3541347	857.3169702
-27.8516347	893.5724619
-27.3491347	931.0285582
-26.8466347	969.6823019
-26.3441347	1009.523448
-25.8415347	1050.533384
-25.3390347	1092.683944
-24.8365347	1135.936107
-24.3340347	1180.238588
-23.8315347	1225.526312
-23.3290347	1271.718768
-22.8265347	1318.71827
-22.3240347	1366.4081
-21.8214347	1414.650584
-21.3189347	1463.285091
-20.8164347	1512.126002
-20.3139347	1560.960676
-19.8114347	1609.547471
-19.3089347	1657.613862
-18.8064347	1704.854749
-18.3039347	1750.931036
-17.8013347	1795.468579
-17.2988347	1838.057636
-16.7963347	1878.252958
-16.2938347	1915.574668
-15.7913347	1949.510123
-15.2888347	1979.516913
-14.7863347	2005.027216
-14.2838347	2025.45368
-13.7812347	2040.197016
-13.2787347	2048.655442
-12.7762347	2050.236095
-12.2737347	2044.36844
-11.7712347	2030.519622
-11.2687347	2008.211617
-10.7662347	1977.03986
-10.2637347	1936.692895
-9.7611347	1886.972418
-9.2586347	1827.812886
-8.7561347	1759.299697
-8.2536347	1681.684819
-7.7511347	1595.398615
-7.2486347	1501.056627
-6.7461347	1399.460134
-6.2436347	1291.58949
-5.7410347	1178.589584
-5.2385347	1061.747185
-4.7360347	942.4604818
-4.2335347	822.2017434
-3.7310347	702.474621
-3.2285347	584.7681779
-2.7260347	470.5101473
-2.2235347	361.0221371
-1.7209347	257.4794801
-1.2184347	160.8781399
-0.7159347	72.01056162
-0.2134347	-8.548356436
0.2890653	-80.44480598
0.7915653	-143.5395828
1.2940653	-197.8927542
1.7965653	-243.741223
2.2991653	-281.4712688
2.8016653	-311.5882581
3.3041653	-334.6856083
3.8066653	-351.414813
4.3091653	-362.4579558
4.8116653	-368.5037018
5.3141653	-370.2273318
5.8166653	-368.2750042
6.3192653	-363.2521234
6.8217653	-355.7154725
7.3242653	-346.1686276
7.8267653	-335.0601028
8.3292653	-322.7836639
8.8317653	-309.6802796
9.3342653	-296.0412324
9.8367653	-282.1119848
10.3393653	-268.096467
10.8418653	-254.1615261
11.3443653	-240.4413405
11.8468653	-227.0416587
12.3493653	-214.0437693
12.8518653	-201.5081447
13.3543653	-189.4777304
13.8568653	-177.9808737
14.3594653	-167.0338973
14.8619653	-156.6433393
15.3644653	-146.8078816
15.8669653	-137.5199959
16.3694653	-128.7673368
16.8719653	-120.5339102
17.3744653	-112.8010457
17.8769653	-105.5481994
18.3795653	-98.75360948
18.8820653	-92.39482769
19.3845653	-86.44914463
19.8870653	-80.89392633
20.3895653	-75.7068762
20.8920653	-70.86623527
21.3945653	-66.35093138
21.8970653	-62.14068661
22.3996653	-58.21609068
22.9021653	-54.55864687
23.4046653	-51.15079607
23.9071653	-47.97592347
24.4096653	-45.01835163
24.9121653	-42.26332324
25.4146653	-39.69697597
25.9171653	-37.3063116
26.4197653	-35.07916117
26.9222653	-33.00414739
27.4247653	-31.07064558
27.9272653	-29.2687438
28.4297653	-27.58920309
28.9322653	-26.02341811
29.4347653	-24.56337875
29.9372653	-23.20163289
30.4398653	-21.93125062
30.9423653	-20.74578992
31.4448653	-19.63926407
31.9473653	-18.60611067
32.4498653	-17.6411624
32.9523653	-16.73961943
33.4548653	-15.89702346
33.9573653	-15.1092334
34.4599653	-14.37240255
34.9624653	-13.68295721
35.4649653	-13.03757679
35.9674653	-12.43317508
36.4699653	-11.86688285
36.9724653	-11.33603159
37.4749653	-10.83813821
37.9774653	-10.37089084
38.4800653	-9.932135423
38.9825653	-9.519863109
39.4850653	-9.132198363
39.9875653	-8.767387647
40.4900653	-8.42378858
40.9925653	-8.099859446
41.4950653	-7.794148919
41.9975653	-7.505285817
42.5001653	-7.231968687
43.0026653	-6.972954951
43.5051653	-6.727049275
44.0076653	-6.493090701
44.5101653	-6.269937907
45.0126653	-6.056451711
45.5151653	-5.851473502
46.0176653	-5.653797638
46.5202653	-5.462134745
47.0227653	-5.275061035
47.5252653	-5.090945505
48.0277653	-4.907840426
48.5302653	-4.723307803
49.0327653	-4.534135842
49.5352653	-4.335881937
50.0377653	-4.122098873
50.5403653	-3.882664897
51.0428653	-3.601489058
51.5453653	-5.4e-09
52.0478653	-5.4e-09


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_R2.dat <==
-47.9521347	0.207107024
-47.4496347	0.207107024
-46.9471347	66.56894368
-46.4446347	69.9162208
-45.9420347	73.19158067
-45.4395347	76.48038339
-44.9370347	79.84276002
-44.4345347	83.31148636
-43.9320347	86.905984
-43.4295347	90.64022465
-42.9270347	94.52573502
-42.4245347	98.57269409
-41.9219347	102.7904691
-41.4194347	107.1879596
-40.9169347	111.773825
-40.4144347	116.5566255
-39.9119347	121.5449043
-39.4094347	126.747232
-38.9069347	132.1722288
-38.4044347	137.8285699
-37.9018347	143.7249806
-37.3993347	149.8702194
-36.8968347	156.2730541
-36.3943347	162.942227
-35.8918347	169.8864127
-35.3893347	177.114165
-34.8868347	184.6338549
-34.3843347	192.4535966
-33.8817347	200.5811625
-33.3792347	209.0238843
-32.8767347	217.7885398
-32.3742347	226.8812241
-31.8717347	236.3072027
-31.3692347	246.0707455
-30.8667347	256.1749395
-30.3642347	266.6214783
-29.8616347	277.4104264
-29.3591347	288.5399551
-28.8566347	300.0060503
-28.3541347	311.8021862
-27.8516347	323.9189667
-27.3491347	336.343729
-26.8466347	349.06011
-26.3441347	362.0475724
-25.8415347	375.2808905
-25.3390347	388.7295941
-24.8365347	402.3573724
-24.3340347	416.121438
-23.8315347	429.9718545
-23.3290347	443.850833
-22.8265347	457.6920033
-22.3240347	471.4196703
-21.8214347	484.9480674
-21.3189347	498.1806249
-20.8164347	511.0092724
-20.3139347	523.3138034
-19.8114347	534.9613322
-19.3089347	545.8058832
-18.8064347	555.6881561
-18.3039347	564.4355219
-17.8013347	571.8623087
-17.2988347	577.7704473
-16.7963347	581.9505493
-16.2938347	584.1835008
-15.7913347	584.2426542
-15.2888347	581.8967032
-14.7863347	576.9133205
-14.2838347	569.0636282
-13.7812347	558.1275515
-13.2787347	543.9000821
-12.7762347	526.1984356
-12.2737347	504.8700396
-11.7712347	479.801228
-11.2687347	450.926436
-10.7662347	418.2376115
-10.2637347	381.7934616
-9.7611347	341.7280586
-9.2586347	298.2582451
-8.7561347	251.6892059
-8.2536347	202.4175351
-7.7511347	150.9311323
-7.2486347	97.80532136
-6.7461347	43.69471794
-6.2436347	-10.67942644
-5.7410347	-64.54639724
-5.2385347	-117.1073645
-4.7360347	-167.560189
-4.2335347	-215.1265972
-3.7310347	-259.0802981
-3.2285347	-298.7743779
-2.7260347	-333.6661875
-2.2235347	-363.3380021
-1.7209347	-387.5119536
-1.2184347	-406.0581428
-0.7159347	-418.9953607
-0.2134347	-426.4844493
0.2890653	-428.8149309
0.7915653	-426.386059
1.2940653	-419.6838354
1.7965653	-409.2557537
2.2991653	-395.6850559
2.8016653	-379.566143
3.3041653	-361.4824944
3.8066653	-341.9880791
4.3091653	-321.5928348
4.8116653	-300.7524016
5.3141653	-279.861959
5.8166653	-259.2537596
6.3192653	-239.1977781
6.8217653	-219.9048131
7.3242653	-201.5313594
7.8267653	-184.1856176
8.3292653	-167.9340833
8.8317653	-152.8082608
9.3342653	-138.8111546
9.8367653	-125.9232923
10.3393653	-114.1081256
10.8418653	-103.3167296
11.3443653	-93.49178267
11.8468653	-84.57084751
12.3493653	-76.48900708
12.8518653	-69.18092319
13.3543653	-62.58239463
13.8568653	-56.63149214
14.3594653	-51.26934451
14.8619653	-46.44064323
15.3644653	-42.09392552
15.8669653	-38.181687
16.3694653	-34.66036699
16.8719653	-31.49024177
17.3744653	-28.63525405
17.8769653	-26.06280115
18.3795653	-23.74349906
18.8820653	-21.6509355
19.3845653	-19.76142145
19.8870653	-18.0537483
20.3895653	-16.50895504
20.8920653	-15.11010869
21.3945653	-13.84209975
21.8970653	-12.69145349
22.3996653	-11.6461572
22.9021653	-10.6955031
23.4046653	-9.829946351
23.9071653	-9.040977062
24.4096653	-8.321005613
24.9121653	-7.663260023
25.4146653	-7.061694421
25.9171653	-6.510907574
26.4197653	-6.006070494
26.9222653	-5.542862195
27.4247653	-5.117412759
27.9272653	-4.726252905
28.4297653	-4.366269362
28.9322653	-4.034665394
29.4347653	-3.728925884
29.9372653	-3.44678646
30.4398653	-3.186206195
30.9423653	-2.945343469
31.4448653	-2.722534606
31.9473653	-2.516274988
32.4498653	-2.325202329
32.9523653	-2.148081863
33.4548653	-1.983793238
33.9573653	-1.831318888
34.4599653	-1.68973373
34.9624653	-1.558196036
35.4649653	-1.435939328
35.9674653	-1.3222652
36.4699653	-1.216536951
36.9724653	-1.118173951
37.4749653	-1.026646661
37.9774653	-0.941472233
38.4800653	-0.862210656
38.9825653	-0.788461385
39.4850653	-0.71986042
39.9875653	-0.656077822
40.4900653	-0.596815627
40.9925653	-0.541806173
41.4950653	-0.490810829
41.9975653	-0.443619152
42.5001653	-0.400048509
43.0026653	-0.359944212
43.5051653	-0.323180267
44.0076653	-0.289660857
44.5101653	-0.259322741
45.0126653	-0.232138856
45.5151653	-0.208123526
46.0176653	-0.187339875
46.5202653	-0.169910399
47.0227653	-0.156032095
47.5252653	-0.145998298
48.0277653	-0.140229837
48.5302653	-0.139315796
49.0327653	-0.144050324
49.5352653	-0.155403229
50.0377653	-0.174190273
50.5403653	-0.199546456
51.0428653	-0.223579427
51.5453653	-3.6e-09
52.0478653	-3.6e-09


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_Rho.dat <==
-47.9521347	0.99701848
-47.4496347	0.99701848
-46.9471347	0.999908722
-46.4446347	1.000457492
-45.9420347	1.00099
-45.4395347	1.001513256
-44.9370347	1.002038221
-44.4345347	1.002571942
-43.9320347	1.003119034
-43.4295347	1.003683022
-42.9270347	1.004266873
-42.4245347	1.004873194
-41.9219347	1.005504369
-41.4194347	1.006162651
-40.9169347	1.006850243
-40.4144347	1.007569344
-39.9119347	1.00832219
-39.4094347	1.009111077
-38.9069347	1.009938383
-38.4044347	1.010806587
-37.9018347	1.011718285
-37.3993347	1.012676202
-36.8968347	1.013683214
-36.3943347	1.014742356
-35.8918347	1.015856841
-35.3893347	1.017030074
-34.8868347	1.018265667
-34.3843347	1.019567461
-33.8817347	1.020939537
-33.3792347	1.022386242
-32.8767347	1.023912203
-32.3742347	1.025522355
-31.8717347	1.027221962
-31.3692347	1.029016642
-30.8667347	1.030912395
-30.3642347	1.032915635
-29.8616347	1.035033219
-29.3591347	1.037272482
-28.8566347	1.039641278
-28.3541347	1.042148017
-27.8516347	1.044801711
-27.3491347	1.047612022
-26.8466347	1.050589313
-26.3441347	1.053744708
-25.8415347	1.057090145
-25.3390347	1.060638453
-24.8365347	1.064403415
-24.3340347	1.068399851
-23.8315347	1.0726437
-23.3290347	1.077152113
-22.8265347	1.081943554
-22.3240347	1.087037901
-21.8214347	1.09245657
-21.3189347	1.098222633
-20.8164347	1.104360958
-20.3139347	1.110898349
-19.8114347	1.117863708
-19.3089347	1.125288194
-18.8064347	1.133205405
-18.3039347	1.141651564
-17.8013347	1.150665719
-17.2988347	1.160289948
-16.7963347	1.170569582
-16.2938347	1.181553421
-15.7913347	1.193293969
-15.2888347	1.205847658
-14.7863347	1.219275071
-14.2838347	1.233641161
-13.7812347	1.249015442
-13.2787347	1.265472153
-12.7762347	1.283090386
-12.2737347	1.301954154
-11.7712347	1.322152372
-11.2687347	1.343778756
-10.7662347	1.366931574
-10.2637347	1.391713254
-9.7611347	1.418229784
-9.2586347	1.44658988
-8.7561347	1.476903868
-8.2536347	1.509282238
-7.7511347	1.543833828
-7.2486347	1.580663586
-6.7461347	1.619869878
-6.2436347	1.661541334
-5.7410347	1.705753213
-5.2385347	1.752563335
-4.7360347	1.802007639
-4.2335347	1.854095492
-3.7310347	1.908804912
-3.2285347	1.966077925
-2.7260347	2.025816358
-2.2235347	2.087878362
-1.7209347	2.152076041
-1.2184347	2.218174513
-0.7159347	2.285892727
-0.2134347	2.354906266
0.2890653	2.42485224
0.7915653	2.495336247
1.2940653	2.565941191
1.7965653	2.636237576
2.2991653	2.705794759
2.8016653	2.774192534
3.3041653	2.841032352
3.8066653	2.905947553
4.3091653	2.96861201
4.8116653	3.028746783
5.3141653	3.086124512
5.8166653	3.140571492
6.3192653	3.191967533
6.8217653	3.240243855
7.3242653	3.285379367
7.8267653	3.327395744
8.3292653	3.366351716
8.8317653	3.402336972
9.3342653	3.435466008
9.8367653	3.465872223
10.3393653	3.493702452
10.8418653	3.519112073
11.3443653	3.542260778
11.8468653	3.563309019
12.3493653	3.582415122
12.8518653	3.599733016
13.3543653	3.615410526
13.8568653	3.629588158
14.3594653	3.642398289
14.8619653	3.653964711
15.3644653	3.664402447
15.8669653	3.673817782
16.3694653	3.682308464
16.8719653	3.68996402
17.3744653	3.69686616
17.8769653	3.703089234
18.3795653	3.708700716
18.8820653	3.713761705
19.3845653	3.718327424
19.8870653	3.722447701
20.3895653	3.726167436
20.8920653	3.729527042
21.3945653	3.732562862
21.8970653	3.735307552
22.3996653	3.737790435
22.9021653	3.740037833
23.4046653	3.742073367
23.9071653	3.743918224
24.4096653	3.745591409
24.9121653	3.74710997
25.4146653	3.748489198
25.9171653	3.749742811
26.4197653	3.750883117
26.9222653	3.751921161
27.4247653	3.752866862
27.9272653	3.753729123
28.4297653	3.754515947
28.9322653	3.755234523
29.4347653	3.755891317
29.9372653	3.756492146
30.4398653	3.757042244
30.9423653	3.757546328
31.4448653	3.758008645
31.9473653	3.758433027
32.4498653	3.758822929
32.9523653	3.759181473
33.4548653	3.759511477
33.9573653	3.75981549
34.4599653	3.760095818
34.9624653	3.760354551
35.4649653	3.760593579
35.9674653	3.76081462
36.4699653	3.761019232
36.9724653	3.761208831
37.4749653	3.761384708
37.9774653	3.761548035
38.4800653	3.761699885
38.9825653	3.761841236
39.4850653	3.761972985
39.9875653	3.762095953
40.4900653	3.762210897
40.9925653	3.762318515
41.4950653	3.762419453
41.9975653	3.762514315
42.5001653	3.762603663
43.0026653	3.762688031
43.5051653	3.762767925
44.0076653	3.762843835
44.5101653	3.762916244
45.0126653	3.762985632
45.5151653	3.763052494
46.0176653	3.763117358
46.5202653	3.763180802
47.0227653	3.7632435
47.5252653	3.763306271
48.0277653	3.763370191
48.5302653	3.763436787
49.0327653	3.763508465
49.5352653	3.763589455
50.0377653	3.763687979
50.5403653	3.763821921
51.0428653	3.764031006
51.5453653	3.769230769
52.0478653	3.769230769


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_S.dat <==
-47.9521347	-0.014302341
-47.4496347	-0.014302341
-46.9471347	0.253229898
-46.4446347	0.272785314
-45.9420347	0.291220378
-45.4395347	0.309177966
-44.9370347	0.327166398
-44.4345347	0.345465865
-43.9320347	0.36424202
-43.4295347	0.383614085
-42.9270347	0.403679933
-42.4245347	0.424524943
-41.9219347	0.446226645
-41.4194347	0.468858088
-40.9169347	0.492490272
-40.4144347	0.517193821
-39.9119347	0.543040106
-39.4094347	0.57010204
-38.9069347	0.598454684
-38.4044347	0.628175738
-37.9018347	0.659345966
-37.3993347	0.692049575
-36.8968347	0.726374563
-36.3943347	0.762413048
-35.8918347	0.800261581
-35.3893347	0.840021455
-34.8868347	0.881799004
-34.3843347	0.925705904
-33.8817347	0.971859474
-33.3792347	1.020382967
-32.8767347	1.071405875
-32.3742347	1.125064215
-31.8717347	1.181500828
-31.3692347	1.240865664
-30.8667347	1.303316056
-30.3642347	1.369016995
-29.8616347	1.438141373
-29.3591347	1.510870221
-28.8566347	1.587392906
-28.3541347	1.667907303
-27.8516347	1.752619918
-27.3491347	1.841745958
-26.8466347	1.935509339
-26.3441347	2.034142603
-25.8415347	2.137886754
-25.3390347	2.246990962
-24.8365347	2.361712145
-24.3340347	2.482314376
-23.8315347	2.609068105
-23.3290347	2.742249165
-22.8265347	2.882137501
-22.3240347	3.02901562
-21.8214347	3.183166678
-21.3189347	3.344872174
-20.8164347	3.514409199
-20.3139347	3.692047151
-19.8114347	3.878043886
-19.3089347	4.072641197
-18.8064347	4.276059569
-18.3039347	4.48849212
-17.8013347	4.710097648
-17.2988347	4.940992701
-16.7963347	5.181242593
-16.2938347	5.430851307
-15.7913347	5.689750211
-15.2888347	5.957785563
-14.7863347	6.234704804
-14.2838347	6.520141647
-13.7812347	6.813600077
-13.2787347	7.114437377
-12.7762347	7.421846435
-12.2737347	7.734837645
-11.7712347	8.05222085
-11.2687347	8.372587909
-10.7662347	8.69429662
-10.2637347	9.0154569
-9.7611347	9.333920288
-9.2586347	9.647274029
-8.7561347	9.952841121
-8.2536347	10.24768785
-7.7511347	10.52864043
-7.2486347	10.79231219
-6.7461347	11.03514299
-6.2436347	11.25345169
-5.7410347	11.44350265
-5.2385347	11.6015862
-4.7360347	11.7241123
-4.2335347	11.80771567
-3.7310347	11.84936932
-3.2285347	11.84650241
-2.7260347	11.79711703
-2.2235347	11.69989746
-1.7209347	11.55430505
-1.2184347	11.36065143
-0.7159347	11.12014333
-0.2134347	10.83489364
0.2890653	10.50789487
0.7915653	10.14295405
1.2940653	9.744590612
1.7965653	9.317901904
2.2991653	8.868403626
2.8016653	8.401854476
3.3041653	7.924075496
3.8066653	7.440774783
4.3091653	6.957387353
4.8116653	6.478938211
5.3141653	6.009934312
5.8166653	5.554288464
6.3192653	5.115275563
6.8217653	4.695519277
7.3242653	4.297005486
7.8267653	3.921117601
8.3292653	3.568688349
8.8317653	3.240062555
9.3342653	2.935165924
9.8367653	2.653575468
10.3393653	2.394588129
10.8418653	2.157285017
11.3443653	1.940589535
11.8468653	1.74331842
12.3493653	1.564225294
12.8518653	1.402036852
13.3543653	1.255482065
13.8568653	1.123315056
14.3594653	1.004332381
14.8619653	0.897385501
15.3644653	0.801389235
15.8669653	0.7153269
16.3694653	0.638252814
16.8719653	0.569292736
17.3744653	0.507642728
17.8769653	0.452566878
18.3795653	0.403394196
18.8820653	0.35951499
19.3845653	0.320376911
19.8870653	0.285480865
20.3895653	0.254376891
20.8920653	0.226660129
21.3945653	0.201966921
21.8970653	0.179971102
22.3996653	0.160380522
22.9021653	0.142933785
23.4046653	0.127397245
23.9071653	0.113562232
24.4096653	0.101242519
24.9121653	0.090272009
25.4146653	0.08050264
25.9171653	0.071802483
26.4197653	0.064054029
26.9222653	0.057152644
27.4247653	0.051005185
27.9272653	0.04552875
28.4297653	0.040649567
28.9322653	0.036301996
29.4347653	0.032427636
29.9372653	0.02897453
30.4398653	0.025896455
30.9423653	0.023152289
31.4448653	0.020705446
31.9473653	0.018523377
32.4498653	0.016577118
32.9523653	0.014840898
33.4548653	0.013291782
33.9573653	0.011909355
34.4599653	0.010675446
34.9624653	0.009573876
35.4649653	0.008590238
35.9674653	0.007711701
36.4699653	0.006926833
36.9724653	0.006225445
37.4749653	0.005598455
37.9774653	0.005037761
38.4800653	0.004536135
38.9825653	0.004087118
39.4850653	0.003684936
39.9875653	0.003324422
40.4900653	0.003000937
40.9925653	0.002710312
41.4950653	0.002448783
41.9975653	0.002212935
42.5001653	0.001999649
43.0026653	0.001806045
43.5051653	0.001629431
44.0076653	0.001467239
44.5101653	0.001316958
45.0126653	0.00117605
45.5151653	0.001041844
46.0176653	0.000911387
46.5202653	0.000781231
47.0227653	0.000647103
47.5252653	0.000503364
48.0277653	0.000342052
48.5302653	0.000150994
49.0327653	-9.02461e-05
49.5352653	-0.00041947
50.0377653	-0.000912853
50.5403653	-0.001737831
51.0428653	-0.003264379
51.5453653	0
52.0478653	0


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_T.dat <==
-47.9521347	1.014345111
-47.4496347	1.014345111
-46.9471347	1.213965366
-46.4446347	1.239350157
-45.9420347	1.26368983
-45.4395347	1.287437305
-44.9370347	1.31113447
-44.4345347	1.335116419
-43.9320347	1.359597463
-43.4295347	1.384737188
-42.9270347	1.410666148
-42.4245347	1.437496204
-41.9219347	1.465326915
-41.4194347	1.494250363
-40.9169347	1.524354579
-40.4144347	1.555725855
-39.9119347	1.588450278
-39.4094347	1.622614795
-38.9069347	1.658308019
-38.4044347	1.695620865
-37.9018347	1.734647073
-37.3993347	1.775483665
-36.8968347	1.81823134
-36.3943347	1.862994837
-35.8918347	1.909883257
-35.3893347	1.959010382
-34.8868347	2.010494957
-34.3843347	2.064460968
-33.8817347	2.12103791
-33.3792347	2.180361035
-32.8767347	2.242571589
-32.3742347	2.307817042
-31.8717347	2.376251289
-31.3692347	2.448034847
-30.8667347	2.523335014
-30.3642347	2.602326015
-29.8616347	2.685189102
-29.3591347	2.772112626
-28.8566347	2.863292054
-28.3541347	2.958929938
-27.8516347	3.059235813
-27.3491347	3.164426024
-26.8466347	3.274723461
-26.3441347	3.390357191
-25.8415347	3.511561978
-25.3390347	3.638577657
-24.8365347	3.771648356
-24.3340347	3.91102155
-23.8315347	4.056946894
-23.3290347	4.209674853
-22.8265347	4.369455059
-22.3240347	4.536534402
-21.8214347	4.711154794
-21.3189347	4.893550603
-20.8164347	5.083945703
-20.3139347	5.282550124
-19.8114347	5.489556264
-19.3089347	5.705134644
-18.8064347	5.929429182
-18.3039347	6.162551973
-17.8013347	6.404577571
-17.2988347	6.655536781
-16.7963347	6.915409997
-16.2938347	7.184120119
-15.7913347	7.461525126
-15.2888347	7.747410425
-14.7863347	8.041481083
-14.2838347	8.343354149
-13.7812347	8.652551281
-13.2787347	8.968491933
-12.7762347	9.290487456
-12.2737347	9.617736441
-11.7712347	9.949321755
-11.2687347	10.28420968
-10.7662347	10.62125164
-10.2637347	10.95918901
-9.7611347	11.29666131
-9.2586347	11.63221841
-8.7561347	11.96433668
-8.2536347	12.29143951
-7.7511347	12.61192193
-7.2486347	12.92417908
-6.7461347	13.2266379
-6.2436347	13.51779129
-5.7410347	13.79623331
-5.2385347	14.06069433
-4.7360347	14.31007412
-4.2335347	14.54347149
-3.7310347	14.76020854
-3.2285347	14.95984803
-2.7260347	15.14220266
-2.2235347	15.30733541
-1.7209347	15.45555077
-1.2184347	15.58737713
-0.7159347	15.7035414
-0.2134347	15.80493732
0.2890653	15.89258947
0.7915653	15.96761493
1.2940653	16.03118507
1.7965653	16.0844892
2.2991653	16.12870199
2.8016653	16.16495576
3.3041653	16.19431854
3.8066653	16.21777802
4.3091653	16.23623127
4.8116653	16.25047978
5.3141653	16.26122888
5.8166653	16.26909075
6.3192653	16.27459011
6.8217653	16.27817161
7.3242653	16.28020823
7.8267653	16.28101002
8.3292653	16.28083274
8.8317653	16.27988591
9.3342653	16.27834025
9.8367653	16.27633424
10.3393653	16.27397984
10.8418653	16.27136733
11.3443653	16.26856941
11.8468653	16.26564455
12.3493653	16.26263975
12.8518653	16.25959281
13.3543653	16.25653406
13.8568653	16.25348784
14.3594653	16.25047365
14.8619653	16.247507
15.3644653	16.24460023
15.8669653	16.24176297
16.3694653	16.23900271
16.8719653	16.23632511
17.3744653	16.23373431
17.8769653	16.23123318
18.3795653	16.22882356
18.8820653	16.22650635
19.3845653	16.22428175
19.8870653	16.22214929
20.3895653	16.22010801
20.8920653	16.2181565
21.3945653	16.21629299
21.8970653	16.21451543
22.3996653	16.21282153
22.9021653	16.21120881
23.4046653	16.20967467
23.9071653	16.2082164
24.4096653	16.20683123
24.9121653	16.20551633
25.4146653	16.20426887
25.9171653	16.20308603
26.4197653	16.201965
26.9222653	16.20090302
27.4247653	16.19989738
27.9272653	16.19894541
28.4297653	16.19804453
28.9322653	16.19719222
29.4347653	16.19638606
29.9372653	16.19562368
30.4398653	16.19490282
30.9423653	16.1942213
31.4448653	16.19357704
31.9473653	16.19296801
32.4498653	16.1923923
32.9523653	16.19184808
33.4548653	16.19133359
33.9573653	16.19084717
34.4599653	16.19038723
34.9624653	16.18995224
35.4649653	16.18954078
35.9674653	16.18915146
36.4699653	16.188783
36.9724653	16.18843415
37.4749653	16.18810374
37.9774653	16.18779065
38.4800653	16.18749382
38.9825653	16.18721225
39.4850653	16.18694498
39.9875653	16.1866911
40.4900653	16.18644972
40.9925653	16.18622004
41.4950653	16.18600123
41.9975653	16.18579256
42.5001653	16.18559327
43.0026653	16.18540266
43.5051653	16.18522004
44.0076653	16.18504474
44.5101653	16.18487609
45.0126653	16.18471344
45.5151653	16.18455614
46.0176653	16.18440353
46.5202653	16.18425493
47.0227653	16.18410962
47.5252653	16.18396687
48.0277653	16.18382585
48.5302653	16.1836856
49.0327653	16.18354492
49.5352653	16.18340201
50.0377653	16.18325345
50.5403653	16.18309029
51.0428653	16.18288648
51.5453653	16.18367347
52.0478653	16.18367347


==> Fig/Shock/Kn=2.0/FSM/FSM_Kn2.0_Ma7.0_U.dat <==
-47.9521347	9.036961141
-47.4496347	9.036961141
-46.9471347	9.001108679
-46.4446347	8.996121478
-45.9420347	8.991319548
-45.4395347	8.986616897
-44.9370347	8.981907478
-44.4345347	8.977125772
-43.9320347	8.972229962
-43.4295347	8.967188681
-42.9270347	8.96197589
-42.4245347	8.956568915
-41.9219347	8.95094726
-41.4194347	8.9450917
-40.9169347	8.938983624
-40.4144347	8.932604577
-39.9119347	8.925935955
-39.4094347	8.918958783
-38.9069347	8.911653548
-38.4044347	8.904000059
-37.9018347	8.895977323
-37.3993347	8.88756344
-36.8968347	8.8787355
-36.3943347	8.869469487
-35.8918347	8.859740182
-35.3893347	8.849521075
-34.8868347	8.838784268
-34.3843347	8.82750038
-33.8817347	8.815638453
-33.3792347	8.803165852
-32.8767347	8.79004816
-32.3742347	8.776249079
-31.8717347	8.761730317
-31.3692347	8.746451481
-30.8667347	8.730369958
-30.3642347	8.713440801
-29.8616347	8.695616608
-29.3591347	8.676847398
-28.8566347	8.65708049
-28.3541347	8.636260371
-27.8516347	8.614328578
-27.3491347	8.591223566
-26.8466347	8.56688059
-26.3441347	8.541231585
-25.8415347	8.51420505
-25.3390347	8.485725948
-24.8365347	8.455715608
-24.3340347	8.424091648
-23.8315347	8.390767914
-23.3290347	8.35565444
-22.8265347	8.318657439
-22.3240347	8.279679324
-21.8214347	8.238618776
-21.3189347	8.195370852
-20.8164347	8.149827158
-20.3139347	8.101876082
-19.8114347	8.051403115
-19.3089347	7.998291249
-18.8064347	7.942421488
-18.3039347	7.883673474
-17.8013347	7.821926246
-17.2988347	7.757059145
-16.7963347	7.688952891
-16.2938347	7.617490833
-15.7913347	7.542560409
-15.2888347	7.464054807
-14.7863347	7.381874862
-14.2838347	7.295931183
-13.7812347	7.206146528
-13.2787347	7.112458407
-12.7762347	7.014821928
-12.2737347	6.913212846
-11.7712347	6.807630794
-11.2687347	6.698102642
-10.7662347	6.584685927
-10.2637347	6.467472266
-9.7611347	6.346590646
-9.2586347	6.22221048
-8.7561347	6.094544261
-8.2536347	5.963849684
-7.7511347	5.830431029
-7.2486347	5.694639651
-6.7461347	5.556873382
-6.2436347	5.417574692
-5.7410347	5.277227482
-5.2385347	5.136352405
-4.7360347	4.995500705
-4.2335347	4.855246615
-3.7310347	4.716178446
-3.2285347	4.57888858
-2.7260347	4.443962703
-2.2235347	4.311968622
-1.7209347	4.183445155
-1.2184347	4.058891525
-0.7159347	3.938757765
-0.2134347	3.823436534
0.2890653	3.713256718
0.7915653	3.60847907
1.2940653	3.509294021
1.7965653	3.415821664
2.2991653	3.328113805
2.8016653	3.246157841
3.3041653	3.169882165
3.8066653	3.099162737
4.3091653	3.033830428
4.8116653	2.973678763
5.3141653	2.918471726
5.8166653	2.867951313
6.3192653	2.821844604
6.8217653	2.779870182
7.3242653	2.741743781
7.8267653	2.707183101
8.3292653	2.675911797
8.8317653	2.647662651
9.3342653	2.622179995
9.8367653	2.599221455
10.3393653	2.578559107
10.8418653	2.559980122
11.3443653	2.543286996
11.8468653	2.528297447
12.3493653	2.514844043
12.8518653	2.502773649
13.3543653	2.491946719
13.8568653	2.482236503
14.3594653	2.473528205
14.8619653	2.465718109
15.3644653	2.458712716
15.8669653	2.452427888
16.3694653	2.446788037
16.8719653	2.441725346
17.3744653	2.437179043
17.8769653	2.433094718
18.3795653	2.429423699
18.8820653	2.426122474
19.3845653	2.423152163
19.8870653	2.420478037
20.3895653	2.418069087
20.8920653	2.415897628
21.3945653	2.413938944
21.8970653	2.412170971
22.3996653	2.410574012
22.9021653	2.409130477
23.4046653	2.407824659
23.9071653	2.406642526
24.4096653	2.405571541
24.9121653	2.404600496
25.4146653	2.40371937
25.9171653	2.402919197
26.4197653	2.402191954
26.9222653	2.401530456
27.4247653	2.400928269
27.9272653	2.400379621
28.4297653	2.39987934
28.9322653	2.399422783
29.4347653	2.39900578
29.9372653	2.398624586
30.4398653	2.398275834
30.9423653	2.397956494
31.4448653	2.39766384
31.9473653	2.397395413
32.4498653	2.397149
32.9523653	2.396922602
33.4548653	2.396714415
33.9573653	2.396522809
34.4599653	2.39634631
34.9624653	2.396183584
35.4649653	2.396033421
35.9674653	2.395894727
36.4699653	2.395766507
36.9724653	2.395647856
37.4749653	2.395537953
37.9774653	2.395436049
38.4800653	2.39534146
38.9825653	2.395253563
39.4850653	2.395171786
39.9875653	2.395095605
40.4900653	2.395024538
40.9925653	2.394958138
41.4950653	2.394895994
41.9975653	2.394837722
42.5001653	2.394782961
43.0026653	2.39473137
43.5051653	2.394682626
44.0076653	2.394636415
44.5101653	2.394592428
45.0126653	2.394550356
45.5151653	2.394509881
46.0176653	2.394470665
46.5202653	2.394432333
47.0227653	2.394394452
47.5252653	2.394356489
48.0277653	2.394317745
48.5302653	2.394277226
49.0327653	2.394233378
49.5352653	2.394183525
50.0377653	2.394122687
50.5403653	2.394040826
51.0428653	2.393918078
51.5453653	2.397561119
52.0478653	2.397561119


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_M.dat <==
-51.530968	-2.218063
-51.030968	-2.343
-50.530968	-2.403488
-50.030968	-2.452222
-49.530968	-2.533984
-49.030968	-2.599462
-48.530968	-2.671037
-48.030968	-2.748871
-47.530968	-2.830078
-47.030968	-2.921133
-46.530968	-3.028876
-46.030968	-3.129625
-45.530968	-3.243143
-45.030968	-3.366338
-44.530968	-3.490927
-44.030968	-3.620079
-43.530968	-3.757536
-43.030968	-3.89843
-42.530968	-4.046498
-42.030968	-4.202778
-41.530968	-4.36892
-41.030968	-4.537708
-40.530968	-4.7164
-40.030968	-4.901585
-39.530968	-5.094083
-39.030968	-5.295858
-38.530968	-5.506363
-38.030968	-5.723748
-37.530968	-5.950612
-37.030968	-6.186824
-36.530968	-6.433291
-36.030968	-6.688872
-35.530968	-6.955792
-35.030968	-7.232296
-34.530968	-7.51942
-34.030968	-7.817733
-33.530968	-8.127443
-33.030968	-8.448625
-32.530968	-8.782607
-32.030968	-9.128995
-31.530968	-9.488274
-31.030968	-9.860364
-30.530968	-10.246019
-30.030968	-10.644925
-29.530968	-11.057958
-29.030968	-11.485288
-28.530968	-11.927142
-28.030968	-12.383621
-27.530968	-12.855094
-27.030968	-13.341266
-26.530968	-13.842344
-26.030968	-14.358186
-25.530968	-14.888814
-25.030968	-15.433868
-24.530968	-15.993246
-24.030968	-16.566327
-23.530968	-17.152491
-23.030968	-17.750845
-22.530968	-18.360368
-22.030968	-18.979617
-21.530968	-19.607119
-21.030968	-20.240924
-20.530968	-20.878838
-20.030968	-21.518161
-19.530968	-22.155832
-19.030968	-22.788112
-18.530968	-23.410799
-18.030968	-24.019006
-17.530968	-24.607229
-17.030968	-25.169217
-16.530968	-25.698063
-16.030968	-26.186001
-15.530968	-26.624508
-15.030968	-27.004199
-14.530968	-27.314913
-14.030968	-27.545694
-13.530968	-27.684983
-13.030968	-27.720671
-12.530968	-27.640352
-12.030968	-27.431498
-11.530968	-27.081798
-11.030968	-26.579425
-10.530968	-25.91351
-10.030968	-25.074548
-9.530968	-24.054971
-9.030968	-22.849675
-8.530968	-21.456652
-8.030968	-19.877513
-7.530968	-18.118054
-7.030968	-16.188642
-6.530968	-14.104535
-6.030968	-11.885958
-5.530968	-9.558015
-5.030968	-7.15029
-4.530968	-4.69622
-4.030968	-2.232152
-3.530968	0.203808
-3.030968	2.573182
-2.530968	4.838564
-2.030968	6.96512
-1.530968	8.921937
-1.030968	10.683196
-0.530968	12.229028
-0.030968	13.546037
0.469032	14.627443
0.969032	15.472892
1.469032	16.087942
1.969032	16.483322
2.469032	16.674015
2.969032	16.678262
3.469032	16.516543
3.969032	16.210611
4.469032	15.782615
4.969032	15.254356
5.469032	14.646674
5.969032	13.978999
6.469032	13.269031
6.969032	12.532547
7.469032	11.783319
7.969032	11.033113
8.469032	10.291761
8.969032	9.567277
9.469032	8.866007
9.969032	8.192798
10.469032	7.551178
10.969032	6.943536
11.469032	6.371294
11.969032	5.83507
12.469032	5.334824
12.969032	4.869993
13.469032	4.439605
13.969032	4.042377
14.469032	3.676803
14.969032	3.341227
15.469032	3.033896
15.969032	2.753016
16.469032	2.496785
16.969032	2.263429
17.469032	2.051221
17.969032	1.8585
18.469032	1.683681
18.969032	1.525266
19.469032	1.381844
19.969032	1.2521
20.469032	1.134805
20.969032	1.028825
21.469032	0.933113
21.969032	0.846704
22.469032	0.768717
22.969032	0.698343
23.469032	0.634846
23.969032	0.577556
24.469032	0.525862
24.969032	0.479212
25.469032	0.437104
25.969032	0.399086
26.469032	0.364747
26.969032	0.333719
27.469032	0.305668
27.969032	0.280295
28.469032	0.257329
28.969032	0.236529
29.469032	0.217674
29.969032	0.200571
30.469032	0.185042
30.969032	0.17093
31.469032	0.158092
31.969032	0.146403
32.469032	0.135747
32.969032	0.126025
33.469032	0.117143
33.969032	0.109021
34.469032	0.101583
34.969032	0.094769
35.469032	0.088512
35.969032	0.082769
36.469032	0.077482
36.969032	0.072624
37.469032	0.068137
37.969032	0.064014
38.469032	0.060193
38.969032	0.056686
39.469032	0.053413
39.969032	0.050435
40.469032	0.047636
40.969032	0.045095
41.469032	0.042661
41.969032	0.040567
42.469032	0.03846
42.969032	0.036614
43.469032	0.034767
43.969032	0.033503
44.469032	0.031609
44.969032	0.030205
45.469032	0.028988
45.969032	0.028568
46.469032	0.025391
46.969032	0.024404
47.469032	0.025098
47.969032	0.02296


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_Q.dat <==
-51.530968	-3.545716
-51.030968	-3.528875
-50.530968	-3.631114
-50.030968	-3.750916
-49.530968	-3.877127
-49.030968	-4.027067
-48.530968	-4.194246
-48.030968	-4.347085
-47.530968	-4.509711
-47.030968	-4.70179
-46.530968	-4.937947
-46.030968	-5.176013
-45.530968	-5.425333
-45.030968	-5.677974
-44.530968	-5.941289
-44.030968	-6.210204
-43.530968	-6.492297
-43.030968	-6.791261
-42.530968	-7.102992
-42.030968	-7.420998
-41.530968	-7.758161
-41.030968	-8.103547
-40.530968	-8.467102
-40.030968	-8.846387
-39.530968	-9.243986
-39.030968	-9.656084
-38.530968	-10.083397
-38.030968	-10.526443
-37.530968	-10.989267
-37.030968	-11.472156
-36.530968	-11.979047
-36.030968	-12.506238
-35.530968	-13.057524
-35.030968	-13.631335
-34.530968	-14.229507
-34.030968	-14.852652
-33.530968	-15.503435
-33.030968	-16.182568
-32.530968	-16.892356
-32.030968	-17.633342
-31.530968	-18.407717
-31.030968	-19.215656
-30.530968	-20.059899
-30.030968	-20.941201
-29.530968	-21.861865
-29.030968	-22.823373
-28.530968	-23.828098
-28.030968	-24.877708
-27.530968	-25.974742
-27.030968	-27.120915
-26.530968	-28.31868
-26.030968	-29.569851
-25.530968	-30.877073
-25.030968	-32.242326
-24.530968	-33.668309
-24.030968	-35.157285
-23.530968	-36.711836
-23.030968	-38.33413
-22.530968	-40.026551
-22.030968	-41.790997
-21.530968	-43.629539
-21.030968	-45.543776
-20.530968	-47.535303
-20.030968	-49.605089
-19.530968	-51.753872
-19.030968	-53.981571
-18.530968	-56.287557
-18.030968	-58.670225
-17.530968	-61.127137
-17.030968	-63.654621
-16.530968	-66.24788
-16.030968	-68.900548
-15.530968	-71.604719
-15.030968	-74.350555
-14.530968	-77.12629
-14.030968	-79.917891
-13.530968	-82.709101
-13.030968	-85.481209
-12.530968	-88.213115
-12.030968	-90.881227
-11.530968	-93.459627
-11.030968	-95.920102
-10.530968	-98.232502
-10.030968	-100.365018
-9.530968	-102.284779
-9.030968	-103.958435
-8.530968	-105.353021
-8.030968	-106.436814
-7.530968	-107.180408
-7.030968	-107.55775
-6.530968	-107.547296
-6.030968	-107.13304
-5.530968	-106.305534
-5.030968	-105.062643
-4.530968	-103.410122
-4.030968	-101.361804
-3.530968	-98.939467
-3.030968	-96.172255
-2.530968	-93.095783
-2.030968	-89.750872
-1.530968	-86.182108
-1.030968	-82.436225
-0.530968	-78.560539
-0.030968	-74.601423
0.469032	-70.603015
0.969032	-66.606132
1.469032	-62.647486
1.969032	-58.759162
2.469032	-54.968387
2.969032	-51.297506
3.469032	-47.764174
3.969032	-44.38167
4.469032	-41.15932
4.969032	-38.102963
5.469032	-35.21544
5.969032	-32.497066
6.469032	-29.946079
6.969032	-27.559049
7.469032	-25.331236
7.969032	-23.256914
8.469032	-21.329637
8.969032	-19.542475
9.469032	-17.888201
9.969032	-16.359446
10.469032	-14.948829
10.969032	-13.649047
11.469032	-12.452953
11.969032	-11.353612
12.469032	-10.344344
12.969032	-9.418751
13.469032	-8.57074
13.969032	-7.794534
14.469032	-7.084678
14.969032	-6.43604
15.469032	-5.843806
15.969032	-5.303474
16.469032	-4.810843
16.969032	-4.362002
17.469032	-3.953317
17.969032	-3.581418
18.469032	-3.243186
18.969032	-2.935739
19.469032	-2.65642
19.969032	-2.40278
20.469032	-2.172567
20.969032	-1.96371
21.469032	-1.774311
21.969032	-1.602627
22.469032	-1.447062
22.969032	-1.306157
23.469032	-1.178577
23.969032	-1.063101
24.469032	-0.958619
24.969032	-0.864114
25.469032	-0.778663
25.969032	-0.701423
26.469032	-0.631627
26.969032	-0.568579
27.469032	-0.511643
27.969032	-0.460244
28.469032	-0.413859
28.969032	-0.372013
29.469032	-0.334276
29.969032	-0.300258
30.469032	-0.269605
30.969032	-0.241998
31.469032	-0.217147
31.969032	-0.194791
32.469032	-0.174695
32.969032	-0.156643
33.469032	-0.140448
33.969032	-0.125932
34.469032	-0.112948
34.969032	-0.101349
35.469032	-0.091022
35.969032	-0.081846
36.469032	-0.073738
36.969032	-0.066596
37.469032	-0.060373
37.969032	-0.054971
38.469032	-0.050379
38.969032	-0.046508
39.469032	-0.043392
39.969032	-0.040906
40.469032	-0.03916
40.969032	-0.038033
41.469032	-0.037686
41.969032	-0.03784
42.469032	-0.038958
42.969032	-0.040714
43.469032	-0.043434
43.969032	-0.04651
44.469032	-0.051568
44.969032	-0.057116
45.469032	-0.063707
45.969032	-0.070899
46.469032	-0.083509
46.969032	-0.094089
47.469032	-0.106363
47.969032	-0.124281


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_R0.dat <==
-51.530968	103.124194
-51.030968	101.568233
-50.530968	104.023058
-50.030968	107.792875
-49.530968	111.357095
-49.030968	114.710197
-48.530968	119.076599
-48.030968	124.353095
-47.530968	129.627075
-47.030968	134.478323
-46.530968	139.484145
-46.030968	145.705098
-45.530968	152.179419
-45.030968	159.207312
-44.530968	166.483788
-44.030968	174.146316
-43.530968	182.02644
-43.030968	189.809017
-42.530968	197.617119
-42.030968	205.754668
-41.530968	214.363039
-41.030968	223.672005
-40.530968	233.326088
-40.030968	243.461529
-39.530968	253.944638
-39.030968	264.79187
-38.530968	275.93931
-38.030968	287.410586
-37.530968	299.28189
-37.030968	311.699359
-36.530968	324.695657
-36.030968	338.334076
-35.530968	352.511741
-35.030968	367.277631
-34.530968	382.578117
-34.030968	398.439092
-33.530968	414.860744
-33.030968	431.904764
-32.530968	449.622976
-32.030968	468.089956
-31.530968	487.318951
-31.030968	507.338315
-30.530968	528.122973
-30.030968	549.69791
-29.530968	572.056153
-29.030968	595.232561
-28.530968	619.250592
-28.030968	644.157631
-27.530968	669.981367
-27.030968	696.753651
-26.530968	724.476415
-26.030968	753.157727
-25.530968	782.78438
-25.030968	813.359307
-24.530968	844.869639
-24.030968	877.313055
-23.530968	910.671877
-23.030968	944.92732
-22.530968	980.037193
-22.030968	1015.948346
-21.530968	1052.580581
-21.030968	1089.840594
-20.530968	1127.60806
-20.030968	1165.74805
-19.530968	1204.094932
-19.030968	1242.46014
-18.530968	1280.61781
-18.030968	1318.308672
-17.530968	1355.228239
-17.030968	1391.031914
-16.530968	1425.326604
-16.030968	1457.676728
-15.530968	1487.598709
-15.030968	1514.567834
-14.530968	1538.014731
-14.030968	1557.334573
-13.530968	1571.888722
-13.030968	1581.01759
-12.530968	1584.049374
-12.030968	1580.319337
-11.530968	1569.185651
-11.030968	1550.054957
-10.530968	1522.404916
-10.030968	1485.814183
-9.530968	1439.988781
-9.030968	1384.793434
-8.530968	1320.276945
-8.030968	1246.698332
-7.530968	1164.543928
-7.030968	1074.539789
-6.530968	977.650846
-6.030968	875.070841
-5.530968	768.196049
-5.030968	658.587904
-4.530968	547.920903
-4.030968	437.92268
-3.530968	330.306024
-3.030968	226.701511
-2.530968	128.592357
-2.030968	37.259669
-1.530968	-46.260687
-1.030968	-121.204273
-0.530968	-187.088733
-0.030968	-243.707148
0.469032	-291.10835
0.969032	-329.565305
1.469032	-359.537027
1.969032	-381.626118
2.469032	-396.536864
2.969032	-405.035204
3.469032	-407.913842
3.969032	-405.96247
4.469032	-399.94459
4.969032	-390.579819
5.469032	-378.532057
5.969032	-364.401954
6.469032	-348.723598
6.969032	-331.963956
7.469032	-314.524925
7.969032	-296.746788
8.469032	-278.913013
8.969032	-261.25549
9.469032	-243.960213
9.969032	-227.172784
10.469032	-211.003848
10.969032	-195.53404
11.469032	-180.818641
11.969032	-166.891683
12.469032	-153.7697
12.969032	-141.454971
13.469032	-129.938424
13.969032	-119.202085
14.469032	-109.221223
14.969032	-99.966105
15.469032	-91.403496
15.969032	-83.49785
16.469032	-76.212322
16.969032	-69.509537
17.469032	-63.352252
17.969032	-57.703838
18.469032	-52.528686
18.969032	-47.792488
19.469032	-43.462448
19.969032	-39.507417
20.469032	-35.897971
20.969032	-32.606441
21.469032	-29.606913
21.969032	-26.875199
22.469032	-24.388797
22.969032	-22.126831
23.469032	-20.06999
23.969032	-18.200445
24.469032	-16.501778
24.969032	-14.958892
25.469032	-13.557927
25.969032	-12.286173
26.469032	-11.131992
26.969032	-10.084735
27.469032	-9.134672
27.969032	-8.272918
28.469032	-7.491373
28.969032	-6.782657
29.469032	-6.140044
29.969032	-5.557423
30.469032	-5.029225
30.969032	-4.550396
31.469032	-4.116327
31.969032	-3.722848
32.469032	-3.36615
32.969032	-3.0428
33.469032	-2.749647
33.969032	-2.483878
34.469032	-2.242878
34.969032	-2.024354
35.469032	-1.826119
35.969032	-1.646321
36.469032	-1.483107
36.969032	-1.33501
37.469032	-1.200406
37.969032	-1.078206
38.469032	-0.966917
38.969032	-0.865789
39.469032	-0.773353
39.969032	-0.689351
40.469032	-0.612064
40.969032	-0.541698
41.469032	-0.476326
41.969032	-0.417089
42.469032	-0.360637
42.969032	-0.309479
43.469032	-0.259937
43.969032	-0.215902
44.469032	-0.168536
44.969032	-0.128625
45.469032	-0.086051
45.969032	-0.048869
46.469032	0.008922
46.969032	0.036155
47.469032	0.070798
47.969032	0.095903


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_R2.dat <==
-51.530968	60.662066
-51.030968	62.727651
-50.530968	64.833017
-50.030968	66.716914
-49.530968	69.135572
-49.030968	71.822634
-48.530968	74.56506
-48.030968	77.271977
-47.530968	80.15647
-47.030968	83.064096
-46.530968	86.070514
-46.030968	89.576708
-45.530968	93.13515
-45.030968	96.994924
-44.530968	101.007931
-44.030968	105.223628
-43.530968	109.614332
-43.030968	114.049265
-42.530968	118.516258
-42.030968	123.12396
-41.530968	127.960681
-41.030968	133.130925
-40.530968	138.512026
-40.030968	144.186998
-39.530968	150.047883
-39.030968	156.093909
-38.530968	162.318783
-38.030968	168.738659
-37.530968	175.371754
-37.030968	182.279103
-36.530968	189.477535
-36.030968	196.993283
-35.530968	204.787182
-35.030968	212.88124
-34.530968	221.242278
-34.030968	229.885878
-33.530968	238.811069
-33.030968	248.03663
-32.530968	257.577101
-32.030968	267.461706
-31.530968	277.691933
-31.030968	288.277549
-30.530968	299.20486
-30.030968	310.477613
-29.530968	322.082013
-29.030968	334.025002
-28.530968	346.304531
-28.030968	358.927778
-27.530968	371.893075
-27.030968	385.200447
-26.530968	398.834522
-26.030968	412.781523
-25.530968	427.015256
-25.030968	441.513581
-24.530968	456.244401
-24.030968	471.17814
-23.530968	486.27449
-23.030968	501.490224
-22.530968	516.768773
-22.030968	532.045801
-21.530968	547.241247
-21.030968	562.265797
-20.530968	577.013739
-20.030968	591.368937
-19.530968	605.19757
-19.030968	618.352323
-18.530968	630.66602
-18.030968	641.954577
-17.530968	652.012136
-17.030968	660.61456
-16.530968	667.516494
-16.030968	672.455849
-15.530968	675.152924
-15.030968	675.31609
-14.530968	672.64279
-14.030968	666.827132
-13.530968	657.563884
-13.030968	644.558256
-12.530968	627.533527
-12.030968	606.243777
-11.530968	580.48461
-11.030968	550.108338
-10.530968	515.036815
-10.030968	475.27704
-9.530968	430.933562
-9.030968	382.221672
-8.530968	329.475564
-8.030968	273.15485
-7.530968	213.844258
-7.030968	152.249034
-6.530968	89.182013
-6.030968	25.54507
-5.530968	-37.697952
-5.030968	-99.55306
-4.530968	-159.033682
-4.030968	-215.199277
-3.530968	-267.194372
-3.030968	-314.282869
-2.530968	-355.876829
-2.030968	-391.555666
-1.530968	-421.076061
-1.030968	-444.370794
-0.530968	-461.538665
-0.030968	-472.825705
0.469032	-478.601165
0.969032	-479.329524
1.469032	-475.541976
1.969032	-467.808488
2.469032	-456.712987
2.969032	-442.831883
3.469032	-426.717267
3.969032	-408.884154
4.469032	-389.802138
4.969032	-369.89034
5.469032	-349.515597
5.969032	-328.992707
6.469032	-308.586609
6.969032	-288.515544
7.469032	-268.955162
7.969032	-250.04286
8.469032	-231.882425
8.969032	-214.54847
9.469032	-198.090782
9.969032	-182.538236
10.469032	-167.902436
10.969032	-154.180867
11.469032	-141.359724
11.969032	-129.416311
12.469032	-118.32115
12.969032	-108.039733
13.469032	-98.534053
13.969032	-89.763831
14.469032	-81.687569
14.969032	-74.263363
15.469032	-67.449577
15.969032	-61.205339
16.469032	-55.490939
16.969032	-50.268107
17.469032	-45.500229
17.969032	-41.152487
18.469032	-37.191954
18.969032	-33.587631
19.469032	-30.310467
19.969032	-27.333327
20.469032	-24.63095
20.969032	-22.179877
21.469032	-19.95838
21.969032	-17.946375
22.469032	-16.125336
22.969032	-14.478208
23.469032	-12.989318
23.969032	-11.644286
24.469032	-10.42994
24.969032	-9.33423
25.469032	-8.346142
25.969032	-7.455621
26.469032	-6.653494
26.969032	-5.931404
27.469032	-5.281735
27.969032	-4.697565
28.469032	-4.172596
28.969032	-3.701113
29.469032	-3.277925
29.969032	-2.898327
30.469032	-2.558046
30.969032	-2.253218
31.469032	-1.980332
31.969032	-1.73622
32.469032	-1.517998
32.969032	-1.32308
33.469032	-1.149095
33.969032	-0.993941
34.469032	-0.855666
34.969032	-0.732571
35.469032	-0.623036
35.969032	-0.525703
36.469032	-0.439211
36.969032	-0.362496
37.469032	-0.29437
37.969032	-0.234062
38.469032	-0.180486
38.969032	-0.133125
39.469032	-0.090889
39.969032	-0.053668
40.469032	-0.020185
40.969032	0.009378
41.469032	0.036474
41.969032	0.06004
42.469032	0.082725
42.969032	0.102725
43.469032	0.122587
43.969032	0.138956
44.469032	0.159391
44.969032	0.175941
45.469032	0.194021
45.969032	0.208551
46.469032	0.240427
46.969032	0.251044
47.469032	0.252332
47.969032	0.254387


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_Rho.dat <==
-51.530968	1.00311
-51.030968	1.002913
-50.530968	1.00321
-50.030968	1.003735
-49.530968	1.003716
-49.030968	1.003647
-48.530968	1.004031
-48.030968	1.004552
-47.530968	1.004885
-47.030968	1.005114
-46.530968	1.005395
-46.030968	1.005796
-45.530968	1.006275
-45.030968	1.00677
-44.530968	1.007289
-44.030968	1.007856
-43.530968	1.008404
-43.030968	1.008913
-42.530968	1.009448
-42.030968	1.010035
-41.530968	1.010665
-41.030968	1.011365
-40.530968	1.012086
-40.030968	1.012807
-39.530968	1.013568
-39.030968	1.014385
-38.530968	1.015224
-38.030968	1.016085
-37.530968	1.016985
-37.030968	1.017935
-36.530968	1.018938
-36.030968	1.020002
-35.530968	1.021114
-35.030968	1.022277
-34.530968	1.023499
-34.030968	1.024777
-33.530968	1.026109
-33.030968	1.027506
-32.530968	1.028977
-32.030968	1.030528
-31.530968	1.032164
-31.030968	1.033889
-30.530968	1.035701
-30.030968	1.037607
-29.530968	1.039614
-29.030968	1.041727
-28.530968	1.043953
-28.030968	1.046305
-27.530968	1.048789
-27.030968	1.051417
-26.530968	1.054197
-26.030968	1.057138
-25.530968	1.060251
-25.030968	1.063549
-24.530968	1.067043
-24.030968	1.07075
-23.530968	1.074687
-23.030968	1.078871
-22.530968	1.083321
-22.030968	1.088059
-21.530968	1.093106
-21.030968	1.098486
-20.530968	1.104225
-20.030968	1.110351
-19.530968	1.116896
-19.030968	1.123895
-18.530968	1.131385
-18.030968	1.139407
-17.530968	1.148003
-17.030968	1.157221
-16.530968	1.167111
-16.030968	1.177729
-15.530968	1.189134
-15.030968	1.20139
-14.530968	1.214567
-14.030968	1.228739
-13.530968	1.243986
-13.030968	1.260393
-12.530968	1.27805
-12.030968	1.297053
-11.530968	1.317504
-11.030968	1.339509
-10.530968	1.363179
-10.030968	1.38863
-9.530968	1.415978
-9.030968	1.445344
-8.530968	1.476846
-8.030968	1.510599
-7.530968	1.546714
-7.030968	1.58529
-6.530968	1.626415
-6.030968	1.670158
-5.530968	1.716565
-5.030968	1.765654
-4.530968	1.817411
-4.030968	1.871782
-3.530968	1.928674
-3.030968	1.987948
-2.530968	2.04942
-2.030968	2.112862
-1.530968	2.178001
-1.030968	2.24453
-0.530968	2.312107
-0.030968	2.380369
0.469032	2.448935
0.969032	2.517422
1.469032	2.58545
1.969032	2.652653
2.469032	2.718687
2.969032	2.783235
3.469032	2.846015
3.969032	2.906783
4.469032	2.965333
4.969032	3.0215
5.469032	3.075158
5.969032	3.126219
6.469032	3.17463
6.969032	3.220369
7.469032	3.263444
7.969032	3.303886
8.469032	3.341749
8.969032	3.377102
9.469032	3.410031
9.969032	3.440629
10.469032	3.469001
10.969032	3.495255
11.469032	3.519503
11.969032	3.54186
12.469032	3.562439
12.969032	3.581353
13.469032	3.598711
13.969032	3.61462
14.469032	3.629184
14.969032	3.6425
15.469032	3.654661
15.969032	3.665758
16.469032	3.675873
16.969032	3.685086
17.469032	3.693469
17.969032	3.701092
18.469032	3.708019
18.969032	3.714308
19.469032	3.720016
19.969032	3.725192
20.469032	3.729884
20.969032	3.734134
21.469032	3.737983
21.969032	3.741466
22.469032	3.744617
22.969032	3.747467
23.469032	3.750043
23.969032	3.752371
24.469032	3.754473
24.969032	3.756372
25.469032	3.758086
25.969032	3.759633
26.469032	3.761029
26.969032	3.762288
27.469032	3.763423
27.969032	3.764446
28.469032	3.765369
28.969032	3.7662
29.469032	3.766948
29.969032	3.767623
30.469032	3.76823
30.969032	3.768776
31.469032	3.769268
31.969032	3.76971
32.469032	3.770107
32.969032	3.770465
33.469032	3.770786
33.969032	3.771074
34.469032	3.771332
34.969032	3.771564
35.469032	3.771771
35.969032	3.771956
36.469032	3.772121
36.969032	3.772267
37.469032	3.772397
37.969032	3.772511
38.469032	3.772611
38.969032	3.772697
39.469032	3.772772
39.969032	3.772834
40.469032	3.772885
40.969032	3.772924
41.469032	3.772954
41.969032	3.772972
42.469032	3.77298
42.969032	3.772975
43.469032	3.772959
43.969032	3.772931
44.469032	3.77289
44.969032	3.772827
45.469032	3.772758
45.969032	3.772669
46.469032	3.772548
46.969032	3.772395
47.469032	3.772253
47.969032	3.772009


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_S.dat <==
-51.530968	0.308281
-51.030968	0.314695
-50.530968	0.321089
-50.030968	0.321755
-49.530968	0.328922
-49.030968	0.339722
-48.530968	0.348215
-48.030968	0.358184
-47.530968	0.369536
-47.030968	0.380544
-46.530968	0.392365
-46.030968	0.407778
-45.530968	0.423544
-45.030968	0.441952
-44.530968	0.461806
-44.030968	0.482173
-43.530968	0.503421
-43.030968	0.524298
-42.530968	0.544566
-42.030968	0.565795
-41.530968	0.588812
-41.030968	0.614246
-40.530968	0.640991
-40.030968	0.66969
-39.530968	0.699189
-39.030968	0.729293
-38.530968	0.760385
-38.030968	0.792528
-37.530968	0.825881
-37.030968	0.861094
-36.530968	0.898275
-36.030968	0.937591
-35.530968	0.978729
-35.030968	1.021836
-34.530968	1.066585
-34.030968	1.113134
-33.530968	1.161621
-33.030968	1.212209
-32.530968	1.265145
-32.030968	1.320788
-31.530968	1.379194
-31.030968	1.440498
-30.530968	1.504675
-30.030968	1.571823
-29.530968	1.641947
-29.030968	1.715287
-28.530968	1.792049
-28.030968	1.872505
-27.530968	1.956917
-27.030968	2.045554
-26.530968	2.138568
-26.030968	2.236166
-25.530968	2.338505
-25.030968	2.445817
-24.530968	2.55834
-24.030968	2.676402
-23.530968	2.800314
-23.030968	2.930427
-22.530968	3.067068
-22.030968	3.210562
-21.530968	3.361199
-21.030968	3.519292
-20.530968	3.685141
-20.030968	3.859075
-19.530968	4.04142
-19.030968	4.232516
-18.530968	4.432668
-18.030968	4.642161
-17.530968	4.861221
-17.030968	5.090021
-16.530968	5.328663
-16.030968	5.577183
-15.530968	5.835526
-15.030968	6.103551
-14.530968	6.380987
-14.030968	6.66743
-13.530968	6.962299
-13.030968	7.264825
-12.530968	7.57402
-12.030968	7.888663
-11.530968	8.207277
-11.030968	8.52812
-10.530968	8.849165
-10.030968	9.168094
-9.530968	9.482282
-9.030968	9.788811
-8.530968	10.084469
-8.030968	10.365787
-7.530968	10.629071
-7.030968	10.870465
-6.530968	11.086028
-6.030968	11.271823
-5.530968	11.424026
-5.030968	11.539052
-4.530968	11.613674
-4.030968	11.645168
-3.530968	11.63143
-3.030968	11.571099
-2.530968	11.463639
-2.030968	11.309409
-1.530968	11.109671
-1.030968	10.866582
-0.530968	10.583122
-0.030968	10.263002
0.469032	9.910529
0.969032	9.530455
1.469032	9.127818
1.969032	8.707776
2.469032	8.275454
2.969032	7.83581
3.469032	7.393512
3.969032	6.95285
4.469032	6.517672
4.969032	6.091337
5.469032	5.676703
5.969032	5.276126
6.469032	4.891476
6.969032	4.524169
7.469032	4.175204
7.969032	3.845209
8.469032	3.534482
8.969032	3.243042
9.469032	2.970671
9.969032	2.716958
10.469032	2.481337
10.969032	2.263124
11.469032	2.061546
11.969032	1.875769
12.469032	1.704922
12.969032	1.548114
13.469032	1.404453
13.969032	1.273055
14.469032	1.153059
14.969032	1.04363
15.469032	0.943966
15.969032	0.853306
16.469032	0.770926
16.969032	0.696146
17.469032	0.628329
17.969032	0.566881
18.469032	0.511246
18.969032	0.460913
19.469032	0.415407
19.969032	0.374291
20.469032	0.337163
20.969032	0.303654
21.469032	0.273426
21.969032	0.246171
22.469032	0.221605
22.969032	0.199473
23.469032	0.179541
23.969032	0.161594
24.469032	0.145441
24.969032	0.130905
25.469032	0.117828
25.969032	0.106067
26.469032	0.095489
26.969032	0.085979
27.469032	0.077429
27.969032	0.069743
28.469032	0.062835
28.969032	0.056626
29.469032	0.051045
29.969032	0.04603
30.469032	0.041522
30.969032	0.03747
31.469032	0.033827
31.969032	0.030553
32.469032	0.027608
32.969032	0.02496
33.469032	0.022578
33.969032	0.020434
34.469032	0.018504
34.969032	0.016765
35.469032	0.015199
35.969032	0.013786
36.469032	0.012513
36.969032	0.01136
37.469032	0.010321
37.969032	0.009377
38.469032	0.008525
38.969032	0.007746
39.469032	0.007046
39.969032	0.006396
40.469032	0.005812
40.969032	0.005265
41.469032	0.004782
41.969032	0.0043
42.469032	0.003886
42.969032	0.003479
43.469032	0.003135
43.969032	0.002701
44.469032	0.002433
44.969032	0.002119
45.469032	0.001818
45.969032	0.00127
46.469032	0.001366
46.969032	0.001095
47.469032	0.000484
47.969032	-0.000202


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_T.dat <==
-51.530968	1.1833
-51.030968	1.176323
-50.530968	1.183495
-50.030968	1.196271
-49.530968	1.206265
-49.030968	1.214156
-48.530968	1.22604
-48.030968	1.24188
-47.530968	1.256827
-47.030968	1.269969
-46.530968	1.283879
-46.030968	1.301247
-45.530968	1.31983
-45.030968	1.339904
-44.530968	1.361003
-44.030968	1.383191
-43.530968	1.405775
-43.030968	1.4278
-42.530968	1.44999
-42.030968	1.473488
-41.530968	1.498591
-41.030968	1.525881
-40.530968	1.5542
-40.030968	1.583724
-39.530968	1.614382
-39.030968	1.646253
-38.530968	1.679144
-38.030968	1.713083
-37.530968	1.74838
-37.030968	1.785494
-36.530968	1.824515
-36.030968	1.865628
-35.530968	1.908552
-35.030968	1.953425
-34.530968	2.000186
-34.030968	2.048906
-33.530968	2.099642
-33.030968	2.15263
-32.530968	2.208102
-32.030968	2.266321
-31.530968	2.327389
-31.030968	2.391434
-30.530968	2.458455
-30.030968	2.528603
-29.530968	2.601977
-29.030968	2.67878
-28.530968	2.759219
-28.030968	2.84357
-27.530968	2.932075
-27.030968	3.024989
-26.530968	3.122507
-26.030968	3.224851
-25.530968	3.332225
-25.030968	3.444897
-24.530968	3.563134
-24.030968	3.687261
-23.530968	3.817606
-23.030968	3.954524
-22.530968	4.098357
-22.030968	4.249453
-21.530968	4.408141
-21.030968	4.57477
-20.530968	4.749684
-20.030968	4.933252
-19.530968	5.125836
-19.030968	5.327807
-18.530968	5.539516
-18.030968	5.761292
-17.530968	5.993426
-17.030968	6.236168
-16.530968	6.489713
-16.030968	6.754209
-15.530968	7.029727
-15.030968	7.31627
-14.530968	7.61374
-14.030968	7.921934
-13.530968	8.240519
-13.030968	8.569022
-12.530968	8.906813
-12.030968	9.253098
-11.530968	9.606905
-11.030968	9.967089
-10.530968	10.332317
-10.030968	10.701077
-9.530968	11.071682
-9.030968	11.442282
-8.530968	11.810886
-8.030968	12.175391
-7.530968	12.533618
-7.030968	12.883362
-6.530968	13.222439
-6.030968	13.548747
-5.530968	13.860324
-5.030968	14.155407
-4.530968	14.432484
-4.030968	14.690345
-3.530968	14.928114
-3.030968	15.145271
-2.530968	15.341657
-2.030968	15.517466
-1.530968	15.673213
-1.030968	15.809704
-0.530968	15.927975
-0.030968	16.02925
0.469032	16.114876
0.969032	16.186275
1.469032	16.244894
1.969032	16.29216
2.469032	16.329455
2.969032	16.35808
3.469032	16.379246
3.969032	16.394061
4.469032	16.403523
4.969032	16.408524
5.469032	16.409849
5.969032	16.408186
6.469032	16.40413
6.969032	16.398193
7.469032	16.390812
7.969032	16.382358
8.469032	16.37314
8.969032	16.363419
9.469032	16.353409
9.969032	16.343284
10.469032	16.333188
10.969032	16.323234
11.469032	16.31351
11.969032	16.304086
12.469032	16.295012
12.969032	16.286326
13.469032	16.278051
13.969032	16.270203
14.469032	16.262789
14.969032	16.255808
15.469032	16.249255
15.969032	16.243122
16.469032	16.237395
16.969032	16.23206
17.469032	16.2271
17.969032	16.222498
18.469032	16.218235
18.969032	16.214293
19.469032	16.210653
19.969032	16.207297
20.469032	16.204205
20.969032	16.201362
21.469032	16.198749
21.969032	16.196351
22.469032	16.194152
22.969032	16.192138
23.469032	16.190294
23.969032	16.188608
24.469032	16.187068
24.969032	16.185661
25.469032	16.184378
25.969032	16.183208
26.469032	16.182143
26.969032	16.181173
27.469032	16.18029
27.969032	16.179488
28.469032	16.178759
28.969032	16.178098
29.469032	16.177498
29.969032	16.176955
30.469032	16.176463
30.969032	16.176018
31.469032	16.175617
31.969032	16.175254
32.469032	16.174928
32.969032	16.174635
33.469032	16.174372
33.969032	16.174137
34.469032	16.173928
34.969032	16.173743
35.469032	16.173579
35.969032	16.173437
36.469032	16.173313
36.969032	16.173208
37.469032	16.17312
37.969032	16.173049
38.469032	16.172994
38.969032	16.172955
39.469032	16.172934
39.969032	16.172927
40.469032	16.172939
40.969032	16.172966
41.469032	16.173017
41.969032	16.173081
42.469032	16.173174
42.969032	16.173288
43.469032	16.173435
43.969032	16.173593
44.469032	16.17381
44.969032	16.174058
45.469032	16.174346
45.969032	16.174639
46.469032	16.175107
46.969032	16.175573
47.469032	16.176083
47.969032	16.176725


==> Fig/Shock/Kn=2.0/S-Model/S_Kn2.0_Ma7.0_U.dat <==
-51.530968	8.997688
-51.030968	8.998693
-50.530968	8.997092
-50.030968	8.995333
-49.530968	8.993899
-49.030968	8.990978
-48.530968	8.988379
-48.030968	8.986607
-47.530968	8.984353
-47.030968	8.98128
-46.530968	8.977471
-46.030968	8.973364
-45.530968	8.969288
-45.030968	8.965338
-44.530968	8.96103
-44.030968	8.956618
-43.530968	8.951965
-43.030968	8.946803
-42.530968	8.941481
-42.030968	8.936244
-41.530968	8.930701
-41.030968	8.924891
-40.530968	8.918785
-40.030968	8.912314
-39.530968	8.905431
-39.030968	8.898353
-38.530968	8.891056
-38.030968	8.883458
-37.530968	8.875524
-37.030968	8.867222
-36.530968	8.858447
-36.030968	8.849269
-35.530968	8.839661
-35.030968	8.82961
-34.530968	8.819105
-34.030968	8.808151
-33.530968	8.796671
-33.030968	8.784642
-32.530968	8.77204
-32.030968	8.758828
-31.530968	8.744957
-31.030968	8.73042
-30.530968	8.715163
-30.030968	8.699153
-29.530968	8.682355
-29.030968	8.664731
-28.530968	8.646218
-28.030968	8.62677
-27.530968	8.606323
-27.030968	8.584817
-26.530968	8.562184
-26.030968	8.53837
-25.530968	8.513298
-25.030968	8.486898
-24.530968	8.459091
-24.030968	8.429789
-23.530968	8.398893
-23.030968	8.366307
-22.530968	8.331926
-22.030968	8.295638
-21.530968	8.257331
-21.030968	8.216885
-20.530968	8.17417
-20.030968	8.129054
-19.530968	8.081395
-19.030968	8.031049
-18.530968	7.977863
-18.030968	7.921683
-17.530968	7.862351
-17.030968	7.799709
-16.530968	7.733597
-16.030968	7.663858
-15.530968	7.590336
-15.030968	7.512884
-14.530968	7.431359
-14.030968	7.345633
-13.530968	7.255591
-13.030968	7.161138
-12.530968	7.062202
-12.030968	6.958738
-11.530968	6.850732
-11.030968	6.73821
-10.530968	6.621237
-10.030968	6.499924
-9.530968	6.374437
-9.030968	6.244994
-8.530968	6.111873
-8.030968	5.975416
-7.530968	5.836026
-7.030968	5.694168
-6.530968	5.55037
-6.030968	5.405213
-5.530968	5.259326
-5.030968	5.113379
-4.530968	4.968065
-4.030968	4.82409
-3.530968	4.682155
-3.030968	4.542941
-2.530968	4.407091
-2.030968	4.275196
-1.530968	4.147779
-1.030968	4.025291
-0.530968	3.908096
-0.030968	3.796474
0.469032	3.690616
0.969032	3.590633
1.469032	3.496555
1.969032	3.408345
2.469032	3.325904
2.969032	3.249083
3.469032	3.177692
3.969032	3.11151
4.469032	3.050291
4.969032	2.993777
5.469032	2.941698
5.969032	2.893785
6.469032	2.849767
6.969032	2.80938
7.469032	2.772369
7.969032	2.738487
8.469032	2.707499
8.969032	2.679184
9.469032	2.653331
9.969032	2.629745
10.469032	2.60824
10.969032	2.588647
11.469032	2.570806
11.969032	2.55457
12.469032	2.539802
12.969032	2.526376
13.469032	2.514177
13.969032	2.503096
14.469032	2.493037
14.969032	2.483909
15.469032	2.475629
15.969032	2.468121
16.469032	2.461316
16.969032	2.455151
17.469032	2.449566
17.969032	2.44451
18.469032	2.439933
18.969032	2.435792
19.469032	2.432047
19.969032	2.428659
20.469032	2.425597
20.969032	2.42283
21.469032	2.420329
21.969032	2.41807
22.469032	2.416031
22.969032	2.414189
23.469032	2.412527
23.969032	2.411026
24.469032	2.409673
24.969032	2.408452
25.469032	2.407351
25.969032	2.406359
26.469032	2.405464
26.969032	2.404657
27.469032	2.403931
27.969032	2.403276
28.469032	2.402686
28.969032	2.402156
29.469032	2.401678
29.969032	2.401247
30.469032	2.40086
30.969032	2.400512
31.469032	2.400199
31.969032	2.399917
32.469032	2.399664
32.969032	2.399437
33.469032	2.399233
33.969032	2.39905
34.469032	2.398886
34.969032	2.398739
35.469032	2.398608
35.969032	2.398491
36.469032	2.398387
36.969032	2.398295
37.469032	2.398213
37.969032	2.398141
38.469032	2.398078
38.969032	2.398024
39.469032	2.397978
39.969032	2.397939
40.469032	2.397908
40.969032	2.397884
41.469032	2.397866
41.969032	2.397856
42.469032	2.397851
42.969032	2.397856
43.469032	2.397865
43.969032	2.397887
44.469032	2.397914
44.969032	2.397953
45.469032	2.397992
45.969032	2.398065
46.469032	2.398136
46.969032	2.398219
47.469032	2.39831
47.969032	2.398528


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_M.dat <==
-51.388861	-0.907736
-50.888861	-0.933217
-50.388861	-0.961548
-49.888861	-0.987503
-49.388861	-1.024268
-48.888861	-1.062981
-48.388861	-1.106789
-47.888861	-1.152647
-47.388861	-1.199137
-46.888861	-1.251907
-46.388861	-1.31172
-45.888861	-1.373681
-45.388861	-1.440553
-44.888861	-1.511942
-44.388861	-1.586321
-43.888861	-1.663757
-43.388861	-1.745627
-42.888861	-1.832363
-42.388861	-1.924271
-41.888861	-2.021853
-41.388861	-2.125174
-40.888861	-2.232542
-40.388861	-2.345707
-39.888861	-2.464439
-39.388861	-2.589272
-38.888861	-2.720851
-38.388861	-2.859142
-37.888861	-3.003938
-37.388861	-3.155687
-36.888861	-3.314723
-36.388861	-3.481486
-35.888861	-3.655957
-35.388861	-3.838882
-34.888861	-4.030119
-34.388861	-4.229981
-33.888861	-4.438754
-33.388861	-4.656659
-32.888861	-4.88394
-32.388861	-5.121041
-31.888861	-5.368123
-31.388861	-5.625412
-30.888861	-5.892996
-30.388861	-6.17113
-29.888861	-6.459825
-29.388861	-6.7593
-28.888861	-7.069653
-28.388861	-7.390932
-27.888861	-7.723124
-27.388861	-8.0662
-26.888861	-8.419959
-26.388861	-8.784213
-25.888861	-9.158662
-25.388861	-9.542978
-24.888861	-9.936681
-24.388861	-10.339262
-23.888861	-10.750026
-23.388861	-11.168168
-22.888861	-11.592724
-22.388861	-12.022586
-21.888861	-12.456451
-21.388861	-12.892875
-20.888861	-13.330202
-20.388861	-13.766585
-19.888861	-14.199932
-19.388861	-14.627923
-18.888861	-15.047948
-18.388861	-15.457127
-17.888861	-15.852274
-17.388861	-16.229901
-16.888861	-16.586187
-16.388861	-16.91699
-15.888861	-17.217805
-15.388861	-17.483776
-14.888861	-17.709669
-14.388861	-17.889884
-13.888861	-18.018453
-13.388861	-18.089081
-12.888861	-18.095166
-12.388861	-18.029867
-11.888861	-17.886173
-11.388861	-17.65701
-10.888861	-17.335365
-10.388861	-16.914464
-9.888861	-16.387976
-9.388861	-15.750277
-8.888861	-14.996749
-8.388861	-14.124134
-7.888861	-13.130909
-7.388861	-12.017692
-6.888861	-10.78764
-6.388861	-9.446823
-5.888861	-8.004535
-5.388861	-6.473504
-4.888861	-4.869969
-4.388861	-3.213571
-3.888861	-1.527041
-3.388861	0.164338
-2.888861	1.83349
-2.388861	3.4525
-1.888861	4.993708
-1.388861	6.430881
-0.888861	7.740358
-0.388861	8.902095
0.111139	9.900512
0.611139	10.725084
1.111139	11.370626
1.611139	11.837262
2.111139	12.1301
2.611139	12.258655
3.111139	12.23608
3.611139	12.078284
4.111139	11.803011
4.611139	11.428944
5.111139	10.974887
5.611139	10.459077
6.111139	9.898628
6.611139	9.309131
7.111139	8.704394
7.611139	8.096312
8.111139	7.494845
8.611139	6.908076
9.111139	6.342336
9.611139	5.802367
10.111139	5.29151
10.611139	4.811902
11.111139	4.364667
11.611139	3.950102
12.111139	3.567846
12.611139	3.217025
13.111139	2.89639
13.611139	2.604421
14.111139	2.339424
14.611139	2.099602
15.111139	1.883118
15.611139	1.68814
16.111139	1.512877
16.611139	1.355605
17.111139	1.214687
17.611139	1.08858
18.111139	0.975848
18.611139	0.875158
19.111139	0.785287
19.611139	0.705115
20.111139	0.63362
20.611139	0.569877
21.111139	0.51305
21.611139	0.462384
22.111139	0.417204
22.611139	0.376901
23.111139	0.340933
23.611139	0.308817
24.111139	0.280119
24.611139	0.254458
25.111139	0.23149
25.611139	0.210914
26.111139	0.192461
26.611139	0.175892
27.111139	0.160997
27.611139	0.147589
28.111139	0.135504
28.611139	0.124595
29.111139	0.114733
29.611139	0.105804
30.111139	0.097708
30.611139	0.090355
31.111139	0.083666
31.611139	0.077571
32.111139	0.072009
32.611139	0.066925
33.111139	0.062271
33.611139	0.058003
34.111139	0.054085
34.611139	0.05048
35.111139	0.047162
35.611139	0.0441
36.111139	0.041274
36.611139	0.03866
37.111139	0.036244
37.611139	0.034
38.111139	0.031927
38.611139	0.029995
39.111139	0.028212
39.611139	0.026539
40.111139	0.025008
40.611139	0.023563
41.111139	0.022245
41.611139	0.020977
42.111139	0.019884
42.611139	0.018784
43.111139	0.017823
43.611139	0.01686
44.111139	0.016226
44.611139	0.015267
45.111139	0.014589
45.611139	0.014048
46.111139	0.014022
46.611139	0.012489
47.111139	0.012251
47.611139	0.013258
48.111139	0.01246


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_Q.dat <==
-51.388861	-2.123732
-50.888861	-2.290584
-50.388861	-2.452905
-49.888861	-2.615714
-49.388861	-2.780524
-48.888861	-2.952515
-48.388861	-3.13341
-47.888861	-3.315639
-47.388861	-3.504327
-46.888861	-3.70918
-46.388861	-3.932106
-45.888861	-4.164323
-45.388861	-4.409159
-44.888861	-4.664457
-44.388861	-4.932338
-43.888861	-5.212255
-43.388861	-5.506842
-42.888861	-5.818728
-42.388861	-6.146384
-41.888861	-6.488774
-41.388861	-6.849509
-40.888861	-7.227379
-40.388861	-7.625689
-39.888861	-8.044817
-39.388861	-8.486381
-38.888861	-8.950194
-38.388861	-9.436782
-37.888861	-9.947485
-37.388861	-10.4842
-36.888861	-11.048332
-36.388861	-11.641881
-35.888861	-12.265173
-35.388861	-12.920137
-34.888861	-13.607573
-34.388861	-14.329075
-33.888861	-15.086083
-33.388861	-15.880463
-32.888861	-16.713792
-32.388861	-17.587821
-31.888861	-18.504056
-31.388861	-19.464322
-30.888861	-20.470058
-30.388861	-21.523247
-29.888861	-22.625465
-29.388861	-23.778553
-28.888861	-24.984163
-28.388861	-26.244068
-27.888861	-27.559893
-27.388861	-28.93335
-26.888861	-30.365952
-26.388861	-31.859243
-25.888861	-33.414529
-25.388861	-35.033137
-24.888861	-36.716103
-24.388861	-38.464424
-23.888861	-40.278817
-23.388861	-42.159822
-22.888861	-44.107646
-22.388861	-46.122229
-21.888861	-48.203093
-21.388861	-50.349416
-20.888861	-52.559884
-20.388861	-54.832738
-19.888861	-57.165612
-19.388861	-59.555562
-18.888861	-61.99891
-18.388861	-64.491245
-17.888861	-67.027294
-17.388861	-69.600897
-16.888861	-72.204889
-16.388861	-74.831063
-15.888861	-77.470039
-15.388861	-80.111219
-14.888861	-82.742662
-14.388861	-85.351041
-13.888861	-87.921541
-13.388861	-90.437837
-12.888861	-92.882041
-12.388861	-95.234719
-11.888861	-97.474897
-11.388861	-99.580156
-10.888861	-101.526737
-10.388861	-103.28976
-9.888861	-104.843485
-9.388861	-106.161701
-8.888861	-107.218199
-8.388861	-107.987367
-7.888861	-108.444877
-7.388861	-108.568481
-6.888861	-108.338868
-6.388861	-107.740576
-5.888861	-106.762894
-5.388861	-105.40071
-4.888861	-103.655245
-4.388861	-101.53459
-3.888861	-99.053998
-3.388861	-96.235868
-2.888861	-93.109379
-2.388861	-89.709798
-1.888861	-86.077447
-1.388861	-82.256419
-0.888861	-78.293101
-0.388861	-74.234628
0.111139	-70.127342
0.611139	-66.015383
1.111139	-61.939483
1.611139	-57.936024
2.111139	-54.036389
2.611139	-50.266617
3.111139	-46.647339
3.611139	-43.193945
4.111139	-39.91696
4.611139	-36.822535
5.111139	-33.913039
5.611139	-31.187672
6.111139	-28.643075
6.611139	-26.273911
7.111139	-24.073375
7.611139	-22.033654
8.111139	-20.146303
8.611139	-18.402556
9.111139	-16.793568
9.611139	-15.310599
10.111139	-13.945151
10.611139	-12.689059
11.111139	-11.534546
11.611139	-10.474259
12.111139	-9.501282
12.611139	-8.609129
13.111139	-7.79174
13.611139	-7.04346
14.111139	-6.35902
14.611139	-5.733516
15.111139	-5.162386
15.611139	-4.641386
16.111139	-4.166572
16.611139	-3.734279
17.111139	-3.341103
17.611139	-2.983882
18.111139	-2.659679
18.611139	-2.365774
19.111139	-2.099642
19.611139	-1.858946
20.111139	-1.641521
20.611139	-1.445366
21.111139	-1.268633
21.611139	-1.109616
22.111139	-0.966741
22.611139	-0.838559
23.111139	-0.723736
23.611139	-0.621048
24.111139	-0.529369
24.611139	-0.447668
25.111139	-0.374999
25.611139	-0.310497
26.111139	-0.253372
26.611139	-0.202903
27.111139	-0.158431
27.611139	-0.119357
28.111139	-0.085135
28.611139	-0.055268
29.111139	-0.029308
29.611139	-0.006845
30.111139	0.012491
30.611139	0.029034
31.111139	0.043086
31.611139	0.054921
32.111139	0.064783
32.611139	0.072894
33.111139	0.079453
33.611139	0.084636
34.111139	0.088604
34.611139	0.091496
35.111139	0.09344
35.611139	0.094544
36.111139	0.094912
36.611139	0.094621
37.111139	0.093756
37.611139	0.092365
38.111139	0.090522
38.611139	0.088249
39.111139	0.085607
39.611139	0.082585
40.111139	0.079259
40.611139	0.07557
41.111139	0.071591
41.611139	0.067218
42.111139	0.062616
42.611139	0.057506
43.111139	0.052078
43.611139	0.046105
44.111139	0.039966
44.611139	0.032659
45.111139	0.02508
45.611139	0.016821
46.111139	0.008235
46.611139	-0.003763
47.111139	-0.014508
47.611139	-0.026521
48.111139	-0.042248


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_R0.dat <==
-51.388861	68.243619
-50.888861	73.974796
-50.388861	79.330645
-49.888861	84.819495
-49.388861	90.439569
-48.888861	96.115837
-48.388861	102.10595
-47.888861	108.418121
-47.388861	115.014334
-46.888861	121.751277
-46.388861	128.727948
-45.888861	136.255484
-45.388861	144.150893
-44.888861	152.537158
-44.388861	161.34344
-43.888861	170.621829
-43.388861	180.347253
-42.888861	190.43835
-42.388861	200.950669
-41.888861	211.968977
-41.388861	223.55795
-40.888861	235.800801
-40.388861	248.641618
-39.888861	262.144339
-39.388861	276.305889
-38.888861	291.156312
-38.388861	306.701808
-37.888861	322.963709
-37.388861	339.986864
-36.888861	357.828707
-36.388861	376.531944
-35.888861	396.145157
-35.388861	416.679043
-34.888861	438.17668
-34.388861	460.65444
-33.888861	484.14263
-33.388861	508.664837
-32.888861	534.258105
-32.388861	560.962156
-31.888861	588.820297
-31.388861	617.863521
-30.888861	648.121973
-30.388861	679.610229
-29.888861	712.348858
-29.388861	746.347204
-28.888861	781.619418
-28.388861	818.173942
-27.888861	856.019832
-27.388861	895.157593
-26.888861	935.5813
-26.388861	977.271354
-25.888861	1020.199923
-25.388861	1064.324853
-24.888861	1109.596538
-24.388861	1155.950749
-23.888861	1203.313066
-23.388861	1251.592903
-22.888861	1300.68503
-22.388861	1350.464055
-21.888861	1400.785227
-21.388861	1451.480363
-20.888861	1502.359276
-20.388861	1553.206228
-19.888861	1603.78161
-19.388861	1653.818196
-18.888861	1703.022112
-18.388861	1751.069738
-17.888861	1797.608191
-17.388861	1842.25314
-16.888861	1884.590095
-16.388861	1924.173745
-15.888861	1960.530397
-15.388861	1993.158948
-14.888861	2021.534828
-14.388861	2045.112738
-13.888861	2063.332623
-13.388861	2075.625244
-12.888861	2081.420904
-12.388861	2080.158694
-11.888861	2071.299045
-11.388861	2054.337132
-10.888861	2028.819497
-10.388861	1994.361528
-9.888861	1950.667474
-9.388861	1897.550626
-8.888861	1834.954702
-8.388861	1762.973742
-7.888861	1681.870782
-7.388861	1592.092462
-6.888861	1494.279084
-6.388861	1389.267326
-5.888861	1278.085115
-5.388861	1161.936504
-4.888861	1042.176912
-4.388861	920.278212
-3.888861	797.785619
-3.388861	676.267905
-2.888861	557.264597
-2.388861	442.23313
-1.888861	332.500209
-1.388861	229.220306
-0.888861	133.344485
-0.388861	45.600798
0.111139	-33.512792
0.611139	-103.723984
1.111139	-164.971469
1.611139	-217.382594
2.111139	-261.245689
2.611139	-296.979878
3.111139	-325.10444
3.611139	-346.209736
4.111139	-360.930795
4.611139	-369.924471
5.111139	-373.850315
5.611139	-373.355249
6.111139	-369.061654
6.611139	-361.558593
7.111139	-351.395616
7.611139	-339.078823
8.111139	-325.068687
8.611139	-309.779374
9.111139	-293.579162
9.611139	-276.791779
10.111139	-259.698372
10.611139	-242.539983
11.111139	-225.520323
11.611139	-208.808775
12.111139	-192.543484
12.611139	-176.834484
13.111139	-161.76677
13.611139	-147.403288
14.111139	-133.787772
14.611139	-120.947419
15.111139	-108.89536
15.611139	-97.632929
16.111139	-87.151708
16.611139	-77.435365
17.111139	-68.461273
17.611139	-60.201942
18.111139	-52.626254
18.611139	-45.700527
19.111139	-39.389422
19.611139	-33.656702
20.111139	-28.46586
20.611139	-23.780635
21.111139	-19.565423
21.611139	-15.7856
22.111139	-12.407773
22.611139	-9.399961
23.111139	-6.731726
23.611139	-4.374259
24.111139	-2.30042
24.611139	-0.48476
25.111139	1.096494
25.611139	2.465468
26.111139	3.642688
26.611139	4.647135
27.111139	5.496313
27.611139	6.206321
28.111139	6.791927
28.611139	7.266648
29.111139	7.642824
29.611139	7.931698
30.111139	8.14349
30.611139	8.287476
31.111139	8.372048
31.611139	8.404797
32.111139	8.392558
32.611139	8.341494
33.111139	8.257126
33.611139	8.144421
34.111139	8.007796
34.611139	7.851228
35.111139	7.678212
35.611139	7.491914
36.111139	7.295061
36.611139	7.090166
37.111139	6.879315
37.611139	6.664514
38.111139	6.447291
38.611139	6.229284
39.111139	6.011541
39.611139	5.795469
40.111139	5.581603
40.611139	5.371326
41.111139	5.164695
41.611139	4.963152
42.111139	4.766007
42.611139	4.575483
43.111139	4.389892
43.611139	4.211825
44.111139	4.038382
44.611139	3.875425
45.111139	3.715636
45.611139	3.566157
46.111139	3.420077
46.611139	3.295624
47.111139	3.156262
47.611139	3.026741
48.111139	2.878879


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_R2.dat <==
-51.388861	31.410446
-50.888861	33.220084
-50.388861	35.008347
-49.888861	36.754774
-49.388861	38.612521
-48.888861	40.588036
-48.388861	42.672464
-47.888861	44.865819
-47.388861	47.21146
-46.888861	49.619364
-46.388861	52.128193
-45.888861	54.846458
-45.388861	57.681524
-44.888861	60.696705
-44.388861	63.868517
-43.888861	67.231551
-43.388861	70.779859
-42.888861	74.469052
-42.388861	78.303087
-41.888861	82.302656
-41.388861	86.504296
-40.888861	90.943643
-40.388861	95.604239
-39.888861	100.515515
-39.388861	105.659753
-38.888861	111.039965
-38.388861	116.658929
-37.888861	122.525054
-37.388861	128.651326
-36.888861	135.056421
-36.388861	141.755009
-35.888861	148.760852
-35.388861	156.07266
-34.888861	163.702199
-34.388861	171.648279
-33.888861	179.918233
-33.388861	188.515393
-32.888861	197.446347
-32.388861	206.717626
-31.888861	216.337539
-31.388861	226.308907
-30.888861	236.633844
-30.388861	247.307821
-29.888861	258.327535
-29.388861	269.683499
-28.888861	281.367996
-28.388861	293.369536
-27.888861	305.67587
-27.388861	318.270499
-26.888861	331.13376
-26.388861	344.239369
-25.888861	357.556826
-25.388861	371.048675
-24.888861	384.67337
-24.388861	398.382309
-23.888861	412.12203
-23.388861	425.831493
-22.888861	439.443131
-22.388861	452.880659
-21.888861	466.059652
-21.388861	478.885897
-20.888861	491.256324
-20.388861	503.057671
-19.888861	514.167603
-19.388861	524.453493
-18.888861	533.773423
-18.388861	541.97535
-17.888861	548.898049
-17.388861	554.370838
-16.888861	558.214956
-16.388861	560.244072
-15.888861	560.266334
-15.388861	558.085808
-14.888861	553.505386
-14.388861	546.329226
-13.888861	536.366779
-13.388861	523.436632
-12.888861	507.371849
-12.388861	488.025507
-11.888861	465.277675
-11.388861	439.042636
-10.888861	409.27739
-10.388861	375.990199
-9.888861	339.249833
-9.388861	299.194237
-8.888861	256.038919
-8.388861	210.083574
-7.888861	161.716928
-7.388861	111.418259
-6.888861	59.755325
-6.388861	7.377364
-5.888861	-44.99692
-5.388861	-96.597124
-4.888861	-146.623995
-4.388861	-194.276981
-3.888861	-238.784732
-3.388861	-279.436958
-2.888861	-315.615009
-2.388861	-346.819018
-1.888861	-372.68905
-1.388861	-393.018658
-0.888861	-407.759534
-0.388861	-417.017221
0.111139	-421.038322
0.611139	-420.190844
1.111139	-414.939458
1.611139	-405.818106
2.111139	-393.402029
2.611139	-378.28135
3.111139	-361.037614
3.611139	-342.224444
4.111139	-322.352704
4.611139	-301.880317
5.111139	-281.206315
5.611139	-260.668668
6.111139	-240.545101
6.611139	-221.056241
7.111139	-202.370354
7.611139	-184.609075
8.111139	-167.853601
8.611139	-152.150955
9.111139	-137.519996
9.611139	-123.956993
10.111139	-111.440609
10.611139	-99.936257
11.111139	-89.399796
11.611139	-79.780609
12.111139	-71.024103
12.611139	-63.073709
13.111139	-55.872425
13.611139	-49.364001
14.111139	-43.493807
14.611139	-38.209452
15.111139	-33.461192
15.611139	-29.202183
16.111139	-25.388611
16.611139	-21.97972
17.111139	-18.937774
17.611139	-16.227975
18.111139	-13.818341
18.611139	-11.679558
19.111139	-9.784835
19.611139	-8.109731
20.111139	-6.632002
20.611139	-5.33143
21.111139	-4.189673
21.611139	-3.190111
22.111139	-2.317703
22.611139	-1.558853
23.111139	-0.901288
23.611139	-0.333936
24.111139	0.153178
24.611139	0.569031
25.111139	0.921699
25.611139	1.218433
26.111139	1.465744
26.611139	1.669471
27.111139	1.834843
27.611139	1.966541
28.111139	2.068751
28.611139	2.145211
29.111139	2.199257
29.611139	2.233862
30.111139	2.251672
30.611139	2.25504
31.111139	2.246054
31.611139	2.226569
32.111139	2.198221
32.611139	2.162467
33.111139	2.12058
33.611139	2.073697
34.111139	2.022798
34.611139	1.96877
35.111139	1.912355
35.611139	1.854247
36.111139	1.794995
36.611139	1.735146
37.111139	1.675086
37.611139	1.615271
38.111139	1.555932
38.611139	1.497476
39.111139	1.439998
39.611139	1.383923
40.111139	1.329131
40.611139	1.276164
41.111139	1.224736
41.611139	1.175537
42.111139	1.127776
42.611139	1.082833
43.111139	1.039489
43.611139	0.999188
44.111139	0.959699
44.611139	0.925439
45.111139	0.891518
45.611139	0.861276
46.111139	0.831109
46.611139	0.814156
47.111139	0.786397
47.611139	0.756329
48.111139	0.72865


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_Rho.dat <==
-51.388861	1.001915
-50.888861	1.002118
-50.388861	1.002417
-49.888861	1.002819
-49.388861	1.003026
-48.888861	1.003165
-48.388861	1.00347
-47.888861	1.003878
-47.388861	1.004241
-46.888861	1.004561
-46.388861	1.004901
-45.888861	1.00528
-45.388861	1.005696
-44.888861	1.00615
-44.388861	1.006633
-43.888861	1.007142
-43.388861	1.007666
-42.888861	1.008199
-42.388861	1.008763
-41.888861	1.009365
-41.388861	1.010004
-40.888861	1.010687
-40.388861	1.011406
-39.888861	1.012157
-39.388861	1.01295
-38.888861	1.013793
-38.388861	1.014681
-37.888861	1.015613
-37.388861	1.016595
-36.888861	1.017634
-36.388861	1.018732
-35.888861	1.019894
-35.388861	1.021121
-34.888861	1.022418
-34.388861	1.023788
-33.888861	1.025234
-33.388861	1.02676
-32.888861	1.02837
-32.388861	1.030072
-31.888861	1.031872
-31.388861	1.033775
-30.888861	1.035788
-30.388861	1.037916
-29.888861	1.040164
-29.388861	1.042542
-28.888861	1.045054
-28.388861	1.047711
-27.888861	1.050521
-27.388861	1.053494
-26.888861	1.056639
-26.388861	1.059968
-25.888861	1.06349
-25.388861	1.067218
-24.888861	1.071165
-24.388861	1.075342
-23.888861	1.079766
-23.388861	1.084451
-22.888861	1.089415
-22.388861	1.094675
-21.888861	1.100249
-21.388861	1.106159
-20.888861	1.112427
-20.388861	1.119074
-19.888861	1.126127
-19.388861	1.133612
-18.888861	1.14156
-18.388861	1.150001
-17.888861	1.15897
-17.388861	1.168504
-16.888861	1.178642
-16.388861	1.189429
-15.888861	1.20091
-15.388861	1.213136
-14.888861	1.226162
-14.388861	1.240048
-13.888861	1.254858
-13.388861	1.270662
-12.888861	1.287535
-12.388861	1.305558
-11.888861	1.324819
-11.388861	1.34541
-10.888861	1.367432
-10.388861	1.39099
-9.888861	1.416195
-9.388861	1.443165
-8.888861	1.472019
-8.388861	1.502882
-7.888861	1.535877
-7.388861	1.571126
-6.888861	1.608747
-6.388861	1.648851
-5.888861	1.691533
-5.388861	1.736872
-4.888861	1.784926
-4.388861	1.83572
-3.888861	1.889249
-3.388861	1.945464
-2.888861	2.004273
-2.388861	2.065534
-1.888861	2.129053
-1.388861	2.194587
-0.888861	2.261838
-0.388861	2.330467
0.111139	2.400092
0.611139	2.470302
1.111139	2.540668
1.611139	2.610751
2.111139	2.680117
2.611139	2.74835
3.111139	2.815061
3.611139	2.879897
4.111139	2.942553
4.611139	3.00277
5.111139	3.060341
5.611139	3.115114
6.111139	3.166985
6.611139	3.215896
7.111139	3.261833
7.611139	3.304819
8.111139	3.344909
8.611139	3.382181
9.111139	3.416736
9.611139	3.44869
10.111139	3.478168
10.611139	3.505303
11.111139	3.530233
11.611139	3.553095
12.111139	3.574026
12.611139	3.593158
13.111139	3.610622
13.611139	3.62654
14.111139	3.641032
14.611139	3.65421
15.111139	3.666178
15.611139	3.677036
16.111139	3.686877
16.611139	3.695786
17.111139	3.703844
17.611139	3.711126
18.111139	3.717698
18.611139	3.723626
19.111139	3.728967
19.611139	3.733774
20.111139	3.738097
20.611139	3.741981
21.111139	3.745467
21.611139	3.748593
22.111139	3.751392
22.611139	3.753897
23.111139	3.756136
23.611139	3.758135
24.111139	3.759917
24.611139	3.761504
25.111139	3.762916
25.611139	3.76417
26.111139	3.765281
26.611139	3.766266
27.111139	3.767136
27.611139	3.767903
28.111139	3.768579
28.611139	3.769172
29.111139	3.769692
29.611139	3.770147
30.111139	3.770543
30.611139	3.770886
31.111139	3.771183
31.611139	3.771439
32.111139	3.771658
32.611139	3.771844
33.111139	3.772002
33.611139	3.772133
34.111139	3.772242
34.611139	3.772331
35.111139	3.772402
35.611139	3.772457
36.111139	3.772498
36.611139	3.772527
37.111139	3.772545
37.611139	3.772554
38.111139	3.772553
38.611139	3.772545
39.111139	3.77253
39.611139	3.772508
40.111139	3.772481
40.611139	3.772448
41.111139	3.772409
41.611139	3.772365
42.111139	3.772315
42.611139	3.772261
43.111139	3.772199
43.611139	3.772132
44.111139	3.772059
44.611139	3.771977
45.111139	3.771884
45.611139	3.771787
46.111139	3.771677
46.611139	3.771549
47.111139	3.771401
47.611139	3.771258
48.111139	3.771048


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_S.dat <==
-51.388861	0.158503
-50.888861	0.167451
-50.388861	0.176506
-49.888861	0.184025
-49.388861	0.192671
-48.888861	0.202689
-48.388861	0.212292
-47.888861	0.223141
-47.388861	0.235283
-46.888861	0.247487
-46.388861	0.260145
-45.888861	0.273972
-45.388861	0.288422
-44.888861	0.304109
-44.388861	0.320912
-43.888861	0.338792
-43.388861	0.35773
-42.888861	0.37725
-42.388861	0.397364
-41.888861	0.418403
-41.388861	0.440725
-40.888861	0.464583
-40.388861	0.489798
-39.888861	0.516604
-39.388861	0.544788
-38.888861	0.574313
-38.388861	0.605302
-37.888861	0.637822
-37.388861	0.671992
-36.888861	0.708005
-36.388861	0.746003
-35.888861	0.786118
-35.388861	0.828362
-34.888861	0.872865
-34.388861	0.919645
-33.888861	0.968809
-33.388861	1.020473
-32.888861	1.074761
-32.388861	1.131833
-31.888861	1.191879
-31.388861	1.255042
-30.888861	1.321472
-30.388861	1.391288
-29.888861	1.464631
-29.388861	1.54162
-28.888861	1.622423
-28.388861	1.707214
-27.888861	1.796184
-27.388861	1.889531
-26.888861	1.987456
-26.388861	2.090141
-25.888861	2.197771
-25.388861	2.310522
-24.888861	2.428584
-24.388861	2.552146
-23.888861	2.681416
-23.388861	2.816601
-22.888861	2.957914
-22.388861	3.105562
-21.888861	3.259747
-21.388861	3.420659
-20.888861	3.588482
-20.388861	3.763391
-19.888861	3.945558
-19.388861	4.135144
-18.888861	4.332303
-18.388861	4.537169
-17.888861	4.749859
-17.388861	4.970458
-16.888861	5.199021
-16.388861	5.435565
-15.888861	5.680062
-15.388861	5.932437
-14.888861	6.192554
-14.388861	6.46021
-13.888861	6.73512
-13.388861	7.016899
-12.888861	7.305051
-12.388861	7.598943
-11.888861	7.89779
-11.388861	8.200631
-10.888861	8.50631
-10.388861	8.813444
-9.888861	9.120406
-9.388861	9.425297
-8.888861	9.725926
-8.388861	10.019792
-7.888861	10.304076
-7.388861	10.575645
-6.888861	10.831063
-6.388861	11.066628
-5.888861	11.278419
-5.388861	11.462376
-4.888861	11.614386
-4.388861	11.73041
-3.888861	11.806617
-3.388861	11.839534
-2.888861	11.826209
-2.388861	11.764367
-1.888861	11.652557
-1.388861	11.490271
-0.888861	11.278029
-0.388861	11.01742
0.111139	10.711089
0.611139	10.36268
1.111139	9.976717
1.611139	9.55845
2.111139	9.113667
2.611139	8.648487
3.111139	8.169142
3.611139	7.681773
4.111139	7.192248
4.611139	6.705999
5.111139	6.227908
5.611139	5.762218
6.111139	5.312491
6.611139	4.881594
7.111139	4.471716
7.611139	4.084409
8.111139	3.720646
8.611139	3.380884
9.111139	3.06514
9.611139	2.773067
10.111139	2.504018
10.611139	2.257121
11.111139	2.031332
11.611139	1.825492
12.111139	1.638367
12.611139	1.46869
13.111139	1.315189
13.611139	1.17661
14.111139	1.051736
14.611139	0.939402
15.111139	0.838499
15.611139	0.747989
16.111139	0.666898
16.611139	0.594325
17.111139	0.529439
17.611139	0.471474
18.111139	0.419732
18.611139	0.373577
19.111139	0.332428
19.611139	0.295763
20.111139	0.263108
20.611139	0.234035
21.111139	0.20816
21.611139	0.185139
22.111139	0.164661
22.611139	0.146449
23.111139	0.130256
23.611139	0.115858
24.111139	0.103059
24.611139	0.091682
25.111139	0.081568
25.611139	0.072578
26.111139	0.064587
26.611139	0.057484
27.111139	0.05117
27.611139	0.045556
28.111139	0.040565
28.611139	0.036127
29.111139	0.03218
29.611139	0.02867
30.111139	0.025547
30.611139	0.022769
31.111139	0.020297
31.611139	0.018097
32.111139	0.016138
32.611139	0.014394
33.111139	0.01284
33.611139	0.011456
34.111139	0.010222
34.611139	0.009122
35.111139	0.00814
35.611139	0.007265
36.111139	0.006482
36.611139	0.005783
37.111139	0.005157
37.611139	0.004598
38.111139	0.004095
38.611139	0.003646
39.111139	0.003238
39.611139	0.002875
40.111139	0.002542
40.611139	0.002244
41.111139	0.001966
41.611139	0.001724
42.111139	0.00148
42.611139	0.001273
43.111139	0.001065
43.611139	0.000894
44.111139	0.000663
44.611139	0.000525
45.111139	0.00035
45.611139	0.000181
46.111139	-0.000154
46.611139	-0.000109
47.111139	-0.000308
47.611139	-0.00074
48.111139	-0.001232


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_T.dat <==
-51.388861	1.116968
-50.888861	1.12811
-50.388861	1.139799
-49.888861	1.152609
-49.388861	1.165084
-48.888861	1.177252
-48.388861	1.190483
-47.888861	1.20523
-47.388861	1.22056
-46.888861	1.235875
-46.388861	1.251782
-45.888861	1.268948
-45.388861	1.287111
-44.888861	1.30656
-44.388861	1.327154
-43.888861	1.348892
-43.388861	1.371633
-42.888861	1.395118
-42.388861	1.4196
-41.888861	1.445393
-41.388861	1.472661
-40.888861	1.501615
-40.388861	1.532062
-39.888861	1.564122
-39.388861	1.597854
-38.888861	1.633354
-38.388861	1.670641
-37.888861	1.709759
-37.388861	1.750867
-36.888861	1.794151
-36.388861	1.839739
-35.888861	1.887785
-35.388861	1.938341
-34.888861	1.991546
-34.388861	2.047488
-33.888861	2.106279
-33.388861	2.168035
-32.888861	2.232916
-32.388861	2.301101
-31.888861	2.372784
-31.388861	2.448127
-30.888861	2.5273
-30.388861	2.610441
-29.888861	2.697719
-29.388861	2.789292
-28.888861	2.885344
-28.388861	2.986065
-27.888861	3.091664
-27.388861	3.202347
-26.888861	3.318323
-26.388861	3.439786
-25.888861	3.566934
-25.388861	3.699955
-24.888861	3.839048
-24.388861	3.984405
-23.888861	4.136229
-23.388861	4.294713
-22.888861	4.460055
-22.388861	4.632436
-21.888861	4.812028
-21.388861	4.998987
-20.888861	5.193456
-20.388861	5.395559
-19.888861	5.605406
-19.388861	5.823087
-18.888861	6.048669
-18.388861	6.282191
-17.888861	6.523661
-17.388861	6.773048
-16.888861	7.03028
-16.388861	7.295238
-15.888861	7.567755
-15.388861	7.847609
-14.888861	8.134518
-14.388861	8.428135
-13.888861	8.72804
-13.388861	9.033736
-12.888861	9.344642
-12.388861	9.660085
-11.888861	9.979299
-11.388861	10.30142
-10.888861	10.625484
-10.388861	10.950428
-9.888861	11.27509
-9.388861	11.598217
-8.888861	11.918474
-8.388861	12.234456
-7.888861	12.544709
-7.388861	12.84775
-6.888861	13.142102
-6.388861	13.426323
-5.888861	13.699041
-5.388861	13.958998
-4.888861	14.205083
-4.388861	14.436369
-3.888861	14.652144
-3.388861	14.851934
-2.888861	15.035511
-2.388861	15.202903
-1.888861	15.354377
-1.388861	15.490425
-0.888861	15.611727
-0.388861	15.71912
0.111139	15.813554
0.611139	15.896051
1.111139	15.967665
1.611139	16.029446
2.111139	16.082412
2.611139	16.127525
3.111139	16.165679
3.611139	16.197688
4.111139	16.224285
4.611139	16.246126
5.111139	16.26379
5.611139	16.277791
6.111139	16.288582
6.611139	16.296565
7.111139	16.302098
7.611139	16.305501
8.111139	16.307062
8.611139	16.307039
9.111139	16.305669
9.611139	16.303165
10.111139	16.299721
10.611139	16.295511
11.111139	16.290693
11.611139	16.28541
12.111139	16.279787
12.611139	16.273935
13.111139	16.267954
13.611139	16.261926
14.111139	16.255924
14.611139	16.250009
15.111139	16.244231
15.611139	16.238632
16.111139	16.233244
16.611139	16.228092
17.111139	16.223193
17.611139	16.21856
18.111139	16.214201
18.611139	16.210117
19.111139	16.206308
19.611139	16.20277
20.111139	16.199497
20.611139	16.19648
21.111139	16.193711
21.611139	16.191177
22.111139	16.188867
22.611139	16.186769
23.111139	16.18487
23.611139	16.183158
24.111139	16.18162
24.611139	16.180245
25.111139	16.179019
25.611139	16.177932
26.111139	16.176973
26.611139	16.176131
27.111139	16.175395
27.611139	16.174758
28.111139	16.174209
28.611139	16.173741
29.111139	16.173345
29.611139	16.173016
30.111139	16.172745
30.611139	16.172527
31.111139	16.172357
31.611139	16.172229
32.111139	16.172139
32.611139	16.172082
33.111139	16.172055
33.611139	16.172054
34.111139	16.172075
34.611139	16.172117
35.111139	16.172177
35.611139	16.172252
36.111139	16.17234
36.611139	16.172441
37.111139	16.172552
37.611139	16.172673
38.111139	16.172803
38.611139	16.17294
39.111139	16.173085
39.611139	16.173238
40.111139	16.173397
40.611139	16.173565
41.111139	16.17374
41.611139	16.173926
42.111139	16.174119
42.611139	16.174326
43.111139	16.174545
43.611139	16.174782
44.111139	16.175026
44.611139	16.175305
45.111139	16.175602
45.611139	16.175927
46.111139	16.176256
46.611139	16.176696
47.111139	16.177138
47.611139	16.17762
48.111139	16.178203


==> Fig/Shock/Kn=2.0/SMRT/SMRT_Kn2.0_Ma7.0_U.dat <==
-51.388861	9.013975
-50.888861	9.012014
-50.388861	9.009721
-49.888861	9.007322
-49.388861	9.005139
-48.888861	9.002349
-48.388861	8.999453
-47.888861	8.996903
-47.388861	8.99425
-46.888861	8.991147
-46.388861	8.98768
-45.888861	8.983987
-45.388861	8.980159
-44.888861	8.976253
-44.388861	8.972138
-43.888861	8.967821
-43.388861	8.963237
-42.888861	8.958298
-42.388861	8.953104
-41.888861	8.94773
-41.388861	8.942083
-40.888861	8.936133
-40.388861	8.92985
-39.888861	8.923201
-39.388861	8.916153
-38.888861	8.908741
-38.388861	8.900965
-37.888861	8.892787
-37.388861	8.884174
-36.888861	8.875098
-36.388861	8.865513
-35.888861	8.85541
-35.388861	8.844761
-34.888861	8.833544
-34.388861	8.82173
-33.888861	8.809295
-33.388861	8.796194
-32.888861	8.782393
-32.388861	8.767857
-31.888861	8.752549
-31.388861	8.736425
-30.888861	8.719449
-30.388861	8.701574
-29.888861	8.682755
-29.388861	8.662947
-28.888861	8.642103
-28.388861	8.62017
-27.888861	8.597094
-27.388861	8.572819
-26.888861	8.547286
-26.388861	8.520432
-25.888861	8.492198
-25.388861	8.462517
-24.888861	8.431324
-24.388861	8.398549
-23.888861	8.36412
-23.388861	8.327961
-22.888861	8.289994
-22.388861	8.250139
-21.888861	8.208315
-21.388861	8.164436
-20.888861	8.118416
-20.388861	8.070167
-19.888861	8.019596
-19.388861	7.966612
-18.888861	7.911117
-18.388861	7.853016
-17.888861	7.79221
-17.388861	7.7286
-16.888861	7.662084
-16.388861	7.592565
-15.888861	7.519941
-15.388861	7.444116
-14.888861	7.364992
-14.388861	7.282479
-13.888861	7.196488
-13.388861	7.106939
-12.888861	7.013762
-12.388861	6.916896
-11.888861	6.816296
-11.388861	6.711934
-10.888861	6.603805
-10.388861	6.491929
-9.888861	6.376357
-9.388861	6.257174
-8.888861	6.134507
-8.388861	6.008527
-7.888861	5.879457
-7.388861	5.74757
-6.888861	5.6132
-6.388861	5.476737
-5.888861	5.338628
-5.388861	5.199378
-4.888861	5.059539
-4.388861	4.91971
-3.888861	4.780519
-3.388861	4.642617
-2.888861	4.50666
-2.388861	4.373295
-1.888861	4.243143
-1.388861	4.116784
-0.888861	3.994746
-0.388861	3.877485
0.111139	3.765386
0.611139	3.658748
1.111139	3.557788
1.611139	3.462639
2.111139	3.373353
2.611139	3.289908
3.111139	3.212218
3.611139	3.140139
4.111139	3.07348
4.611139	3.012015
5.111139	2.955487
5.611139	2.903624
6.111139	2.85614
6.611139	2.812749
7.111139	2.773161
7.611139	2.737096
8.111139	2.704282
8.611139	2.674458
9.111139	2.647378
9.611139	2.622811
10.111139	2.600539
10.611139	2.580361
11.111139	2.562091
11.611139	2.545557
12.111139	2.530602
12.611139	2.517081
13.111139	2.504863
13.611139	2.493826
14.111139	2.483861
14.611139	2.474868
15.111139	2.466755
15.611139	2.45944
16.111139	2.452847
16.611139	2.446908
17.111139	2.441561
17.611139	2.436749
18.111139	2.432422
18.611139	2.428532
19.111139	2.425039
19.611139	2.421902
20.111139	2.419089
20.611139	2.416567
21.111139	2.414308
21.611139	2.412286
22.111139	2.410478
22.611139	2.408863
23.111139	2.407421
23.611139	2.406135
24.111139	2.40499
24.611139	2.403971
25.111139	2.403066
25.611139	2.402262
26.111139	2.40155
26.611139	2.40092
27.111139	2.400363
27.611139	2.399873
28.111139	2.399441
28.611139	2.399062
29.111139	2.39873
29.611139	2.39844
30.111139	2.398187
30.611139	2.397968
31.111139	2.397779
31.611139	2.397616
32.111139	2.397476
32.611139	2.397358
33.111139	2.397258
33.611139	2.397174
34.111139	2.397105
34.611139	2.397049
35.111139	2.397004
35.611139	2.39697
36.111139	2.396944
36.611139	2.396926
37.111139	2.396915
37.611139	2.39691
38.111139	2.396911
38.611139	2.396917
39.111139	2.396927
39.611139	2.396941
40.111139	2.39696
40.611139	2.396981
41.111139	2.397007
41.611139	2.397035
42.111139	2.397068
42.611139	2.397103
43.111139	2.397144
43.611139	2.397185
44.111139	2.397235
44.611139	2.397287
45.111139	2.397347
45.611139	2.397406
46.111139	2.397485
46.611139	2.397563
47.111139	2.39765
47.611139	2.397741
48.111139	2.397912


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_M.dat <==
-71.88524221	0
-71.38354221	0
-70.88194221	-1.632049633
-70.38024221	-1.66186006
-69.87854221	-1.693487119
-69.37684221	-1.72760631
-68.87524221	-1.764201887
-68.37354221	-1.803166634
-67.87184221	-1.844403824
-67.37014221	-1.887837768
-66.86854221	-1.93341495
-66.36684221	-1.981103282
-65.86514221	-2.030889207
-65.36354221	-2.082773862
-64.86184221	-2.136769594
-64.36014221	-2.19289737
-63.85844221	-2.251185026
-63.35684221	-2.311666112
-62.85514221	-2.374379104
-62.35344221	-2.43936684
-61.85184221	-2.506676092
-61.35014221	-2.576357234
-60.84844221	-2.648463971
-60.34674221	-2.723053129
-59.84514221	-2.800184473
-59.34344221	-2.879920563
-58.84174221	-2.962326634
-58.34004221	-3.047470481
-57.83844221	-3.135422376
-57.33674221	-3.226254974
-56.83504221	-3.32004324
-56.33344221	-3.416864371
-55.83174221	-3.516797722
-55.33004221	-3.619924727
-54.82834221	-3.726328822
-54.32674221	-3.836095356
-53.82504221	-3.949311505
-53.32334221	-4.066066163
-52.82174221	-4.18644984
-52.32004221	-4.310554533
-51.81834221	-4.43847359
-51.31664221	-4.570301559
-50.81504221	-4.70613402
-50.31334221	-4.84606739
-49.81164221	-4.990198717
-49.30994221	-5.138625444
-48.80834221	-5.291445143
-48.30664221	-5.448755234
-47.80494221	-5.610652652
-47.30334221	-5.777233503
-46.80164221	-5.948592659
-46.29994221	-6.124823332
-45.79824221	-6.306016593
-45.29664221	-6.492260843
-44.79494221	-6.683641241
-44.29324221	-6.880239063
-43.79164221	-7.082131014
-43.28994221	-7.289388466
-42.78824221	-7.50207663
-42.28654221	-7.720253654
-41.78494221	-7.943969638
-41.28324221	-8.173265565
-40.78154221	-8.408172143
-40.27984221	-8.648708546
-39.77824221	-8.894881056
-39.27654221	-9.14668159
-38.77484221	-9.404086117
-38.27324221	-9.667052949
-37.77154221	-9.935520909
-37.26984221	-10.20940736
-36.76814221	-10.48860609
-36.26654221	-10.77298507
-35.76484221	-11.06238405
-35.26314221	-11.35661197
-34.76154221	-11.6554443
-34.25984221	-11.95862011
-33.75814221	-12.26583907
-33.25644221	-12.57675822
-32.75484221	-12.89098868
-32.25314221	-13.20809206
-31.75144221	-13.5275769
-31.24974221	-13.84889481
-30.74814221	-14.17143667
-30.24644221	-14.49452853
-29.74474221	-14.81742766
-29.24314221	-15.13931836
-28.74144221	-15.45930789
-28.23974221	-15.77642243
-27.73804221	-16.08960305
-27.23644221	-16.39770195
-26.73474221	-16.69947885
-26.23304221	-16.99359771
-25.73144221	-17.27862387
-25.22974221	-17.55302167
-24.72804221	-17.81515273
-24.22634221	-18.063275
-23.72474221	-18.29554264
-23.22304221	-18.51000711
-22.72134221	-18.70461935
-22.21964221	-18.87723353
-21.71804221	-19.02561229
-21.21634221	-19.14743396
-20.71464221	-19.24030169
-20.21304221	-19.30175493
-19.71134221	-19.32928335
-19.20964221	-19.32034344
-18.70794221	-19.27237797
-18.20634221	-19.18283852
-17.70464221	-19.04921106
-17.20294221	-18.86904493
-16.70134221	-18.63998499
-16.19964221	-18.35980698
-15.69794221	-18.02645607
-15.19624221	-17.63808822
-14.69464221	-17.19311407
-14.19294221	-16.69024491
-13.69124221	-16.12854008
-13.18954221	-15.50745505
-12.68794221	-14.82688931
-12.18624221	-14.08723289
-11.68454221	-13.28941041
-11.18294221	-12.43492124
-10.68124221	-11.52587433
-10.17954221	-10.56501611
-9.67784221	-9.555749918
-9.17624221	-8.5021454
-8.67454221	-7.408936312
-8.17284221	-6.281505449
-7.67124221	-5.125855524
-7.16954221	-3.948565218
-6.66784221	-2.756729936
-6.16614221	-1.557887317
-5.66454221	-0.359928033
-5.16284221	0.829007009
-4.66114221	2.00064136
-4.15944221	3.146687342
-3.65784221	4.258977148
-3.15614221	5.329597431
-2.65444221	6.351023714
-2.15284221	7.316250714
-1.65114221	8.218914602
-1.14944221	9.053403325
-0.64774221	9.814951403
-0.14614221	10.49971608
0.35555779	11.10483234
0.85725779	11.62844511
1.35885779	12.06971769
1.86055779	12.42881658
2.36225779	12.7068736
2.86395779	12.90592701
3.36555779	13.02884442
3.86725779	13.07923031
4.36895779	13.06132202
4.87065779	12.97987783
5.37225779	12.84006106
5.87395779	12.64732389
6.37565779	12.40729435
6.87725779	12.12566944
7.37895779	11.80811684
7.88065779	11.46018721
8.38235779	11.08723822
8.88395779	10.69437125
9.38565779	10.28638074
9.88735779	9.867716134
10.38895779	9.442455589
10.89065779	9.014290592
11.39235779	8.586520304
11.89405779	8.162054303
12.39565779	7.743422397
12.89735779	7.33279015
13.39905779	6.931978819
13.90075779	6.542488526
14.40235779	6.165523554
14.90405779	5.802018862
15.40575779	5.45266699
15.90735779	5.117944703
16.40905779	4.79813886
16.91075779	4.493371083
17.41245779	4.203620958
17.91405779	3.928747557
18.41575779	3.668509168
18.91745779	3.422581194
19.41905779	3.190572214
19.92075779	2.972038265
20.42245779	2.766495417
20.92415779	2.573430749
21.42575779	2.39231182
21.92745779	2.222594793
22.42915779	2.0637313
22.93085779	1.915174199
23.43245779	1.776382335
23.93415779	1.646824415
24.43585779	1.525982116
24.93745779	1.413352519
25.43915779	1.308449962
25.94085779	1.210807392
26.44255779	1.1199773
26.94415779	1.035532289
27.44585779	0.957065356
27.94755779	0.884189916
28.44915779	0.81653963
28.95085779	0.753768067
29.45255779	0.695548238
29.95425779	0.641572034
30.45585779	0.591549577
30.95755779	0.545208529
31.45925779	0.502293353
31.96095779	0.462564556
32.46255779	0.42579792
32.96425779	0.39178373
33.46595779	0.360326012
33.96755779	0.331241781
34.46925779	0.304360307
34.97095779	0.279522404
35.47265779	0.256579746
35.97425779	0.235394203
36.47595779	0.215837212
36.97765779	0.197789175
37.47925779	0.181138884
37.98095779	0.165782977
38.48265779	0.151625422
38.98435779	0.138577036
39.48595779	0.126555017
39.98765779	0.11548252
40.48935779	0.105288247
40.99105779	0.095906066
41.49265779	0.087274656
41.99435779	0.079337167
42.49605779	0.072040914
42.99765779	0.065337077
43.49935779	0.059180432
44.00105779	0.053529095
44.50275779	0.048344281
45.00435779	0.043590085
45.50605779	0.039233277
46.00775779	0.035243102
46.50935779	0.03159111
47.01105779	0.028250983
47.51275779	0.025198383
48.01445779	0.022410805
48.51605779	0.019867447
49.01775779	0.017549085
49.51945779	0.015437955
50.02115779	0.013517649
50.52275779	0.011773012
51.02445779	0.010190057
51.52615779	0.00875587
52.02775779	0.007458539
52.52945779	0.006287079
53.03115779	0.005231359
53.53285779	0.004282047
54.03445779	0.003430547
54.53615779	0.002668947
55.03785779	0.00198997
55.53945779	0.001386926
56.04115779	0.000853676
56.54285779	0.000384585
57.04455779	-2.55051e-05
57.54615779	-0.000381314
58.04785779	-0.00068715
58.54955779	-0.000946933
59.05125779	-0.001164227
59.55285779	-0.001342253
60.05455779	-0.001483912
60.55625779	-0.001591801
61.05785779	-0.001668228
61.55955779	-0.00171522
62.06125779	-0.001734533
62.56295779	-0.00172766
63.06455779	-0.001695828
63.56625779	-0.001640004
64.06795779	-0.001560882
64.56955779	-0.00145888
65.07125779	-0.001334122
65.57295779	-0.001186417
66.07465779	-0.001015226
66.57625779	-0.00081963
67.07795779	-0.000598272
67.57965779	-0.000349291
68.08135779	-7.02374e-05
68.58295779	0.000242045
69.08465779	0.000591565
69.58635779	0.000983384
70.08795779	0.001423878
70.58965779	0.00192109
71.09135779	0.002485218
71.59305779	0.003129299
72.09465779	0.003870184
72.59635779	0.004729986
73.09805779	0.005738284
73.59965779	0.006935647
74.10135779	0.008379678
74.60305779	0.010156053
75.10475779	0.012398987
75.60635779	0.015328333
76.10805779	0.01932082
76.60975779	0.025060631
77.11145779	0.033672153
77.61305779	-1e-10
78.11475779	-1e-10


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_Q.dat <==
-71.88524221	0
-71.38354221	0
-70.88194221	-3.849722073
-70.38024221	-4.088088377
-69.87854221	-4.310773108
-69.37684221	-4.522015974
-68.87524221	-4.727620687
-68.37354221	-4.931214165
-67.87184221	-5.134824613
-67.37014221	-5.339710739
-66.86854221	-5.546788013
-66.36684221	-5.756790636
-65.86514221	-5.970331346
-65.36354221	-6.187932666
-64.86184221	-6.410050439
-64.36014221	-6.637092696
-63.85844221	-6.869433914
-63.35684221	-7.107425243
-62.85514221	-7.351401702
-62.35344221	-7.60168732
-61.85184221	-7.858598924
-61.35014221	-8.122449015
-60.84844221	-8.393548037
-60.34674221	-8.672206187
-59.84514221	-8.958734906
-59.34344221	-9.253448114
-58.84174221	-9.556663247
-58.34004221	-9.86870215
-57.83844221	-10.18989184
-57.33674221	-10.52056516
-56.83504221	-10.8610614
-56.33344221	-11.21172678
-55.83174221	-11.57291492
-55.33004221	-11.94498727
-54.82834221	-12.32831348
-54.32674221	-12.72327169
-53.82504221	-13.13024889
-53.32334221	-13.54964113
-52.82174221	-13.98185377
-52.32004221	-14.42730167
-51.81834221	-14.88640935
-51.31664221	-15.35961114
-50.81504221	-15.84735123
-50.31334221	-16.35008376
-49.81164221	-16.86827282
-49.30994221	-17.40239239
-48.80834221	-17.95292633
-48.30664221	-18.52036818
-47.80494221	-19.10522099
-47.30334221	-19.70799711
-46.80164221	-20.32921781
-46.29994221	-20.96941293
-45.79824221	-21.62912042
-45.29664221	-22.30888571
-44.79494221	-23.00926114
-44.29324221	-23.73080513
-43.79164221	-24.47408134
-43.28994221	-25.23965764
-42.78824221	-26.02810498
-42.28654221	-26.8399961
-41.78494221	-27.67590409
-41.28324221	-28.5364007
-40.78154221	-29.42205462
-40.27984221	-30.33342935
-39.77824221	-31.27108104
-39.27654221	-32.23555593
-38.77484221	-33.22738768
-38.27324221	-34.24709427
-37.77154221	-35.29517471
-37.26984221	-36.37210542
-36.76814221	-37.47833624
-36.26654221	-38.61428606
-35.76484221	-39.78033812
-35.26314221	-40.97683488
-34.76154221	-42.20407244
-34.25984221	-43.46229454
-33.75814221	-44.75168604
-33.25644221	-46.07236596
-32.75484221	-47.42437996
-32.25314221	-48.80769231
-31.75144221	-50.22217726
-31.24974221	-51.66760996
-30.74814221	-53.14365669
-30.24644221	-54.64986458
-29.74474221	-56.18565074
-29.24314221	-57.75029086
-28.74144221	-59.34290723
-28.23974221	-60.96245629
-27.73804221	-62.60771568
-27.23644221	-64.27727087
-26.73474221	-65.96950149
-26.23304221	-67.68256737
-25.73144221	-69.41439441
-25.22974221	-71.16266048
-24.72804221	-72.92478136
-24.22634221	-74.69789714
-23.72474221	-76.47885893
-23.22304221	-78.26421649
-22.72134221	-80.05020679
-22.21964221	-81.8327439
-21.71804221	-83.60741051
-21.21634221	-85.36945152
-20.71464221	-87.11377001
-20.21304221	-88.83492599
-19.71134221	-90.52713858
-19.20964221	-92.18429187
-18.70794221	-93.79994508
-18.20634221	-95.36734751
-17.70464221	-96.87945877
-17.20294221	-98.32897473
-16.70134221	-99.70835972
-16.19964221	-101.0098853
-15.69794221	-102.2256762
-15.19624221	-103.3477628
-14.69464221	-104.3681419
-14.19294221	-105.2788437
-13.69124221	-106.0720069
-13.18954221	-106.7399598
-12.68794221	-107.2753077
-12.18624221	-107.6710255
-11.68454221	-107.9205551
-11.18294221	-108.0179047
-10.68124221	-107.95775
-10.17954221	-107.735535
-9.67784221	-107.3475689
-9.17624221	-106.7911198
-8.67454221	-106.0644995
-8.17284221	-105.1671395
-7.67124221	-104.0996539
-7.16954221	-102.8638882
-6.66784221	-101.4629503
-6.16614221	-99.9012239
-5.66454221	-98.18435993
-5.16284221	-96.31924766
-4.66114221	-94.31396317
-4.15944221	-92.17769618
-3.65784221	-89.92065567
-3.15614221	-87.553956
-2.65444221	-85.08948547
-2.15284221	-82.53976028
-1.65114221	-79.91776696
-1.14944221	-77.23679723
-0.64774221	-74.51027899
-0.14614221	-71.75160779
0.35555779	-68.97398266
0.85725779	-66.19025024
1.35885779	-63.41276071
1.86055779	-60.65323852
2.36225779	-57.92267038
2.86395779	-55.23121221
3.36555779	-52.58811631
3.86725779	-50.00167895
4.36895779	-47.47920822
4.87065779	-45.02701134
5.37225779	-42.65039992
5.87395779	-40.35371152
6.37565779	-38.14034534
6.87725779	-36.01280988
7.37895779	-33.97278007
7.88065779	-32.0211617
8.38235779	-30.15816069
8.88395779	-28.38335536
9.38565779	-26.69576956
9.88735779	-25.09394524
10.38895779	-23.57601294
10.89065779	-22.1397591
11.39235779	-20.78268943
11.89405779	-19.50208754
12.39565779	-18.29506863
12.89735779	-17.1586278
13.39905779	-16.08968319
13.90075779	-15.08511372
14.40235779	-14.14179194
14.90405779	-13.25661196
15.40575779	-12.42651304
15.90735779	-11.64849901
16.40905779	-10.91965396
16.91075779	-10.23715466
17.41245779	-9.598279982
17.91405779	-9.000417741
18.41575779	-8.441069307
18.91745779	-7.917852295
19.41905779	-7.428501637
19.92075779	-6.970869301
20.42245779	-6.542922897
20.92415779	-6.142743392
21.42575779	-5.768522103
21.92745779	-5.418557149
22.42915779	-5.091249492
22.93085779	-4.785098685
23.43245779	-4.498698437
23.93415779	-4.230732064
24.43585779	-3.979967911
24.93745779	-3.74525479
25.43915779	-3.525517487
25.94085779	-3.319752369
26.44255779	-3.12702312
26.94415779	-2.946456629
27.44585779	-2.777239039
27.94755779	-2.618611976
28.44915779	-2.469868951
28.95085779	-2.33035196
29.45255779	-2.199448249
29.95425779	-2.076587273
30.45585779	-1.961237831
30.95755779	-1.852905372
31.45925779	-1.751129464
31.96095779	-1.655481433
32.46255779	-1.565562145
32.96425779	-1.480999941
33.46595779	-1.401448704
33.96755779	-1.326586061
34.46925779	-1.25611171
34.97095779	-1.189745855
35.47265779	-1.127227758
35.97425779	-1.068314389
36.47595779	-1.012779172
36.97765779	-0.960410819
37.47925779	-0.911012251
37.98095779	-0.864399593
38.48265779	-0.820401241
38.98435779	-0.778856999
39.48595779	-0.739617275
39.98765779	-0.702542339
40.48935779	-0.667501633
40.99105779	-0.634373125
41.49265779	-0.603042723
41.99435779	-0.573403719
42.49605779	-0.545356279
42.99765779	-0.518806968
43.49935779	-0.493668312
44.00105779	-0.469858389
44.50275779	-0.447300446
45.00435779	-0.425922555
45.50605779	-0.405657278
46.00775779	-0.38644137
46.50935779	-0.368215493
47.01105779	-0.350923959
47.51275779	-0.334514479
48.01445779	-0.318937945
48.51605779	-0.304148215
49.01775779	-0.290101918
49.51945779	-0.276758272
50.02115779	-0.264078917
50.52275779	-0.252027753
51.02445779	-0.240570797
51.52615779	-0.229676041
52.02775779	-0.21931333
52.52945779	-0.209454241
53.03115779	-0.200071968
53.53285779	-0.191141224
54.03445779	-0.182638139
54.53615779	-0.174540173
55.03785779	-0.166826029
55.53945779	-0.159475574
56.04115779	-0.152469762
56.54285779	-0.14579057
57.04455779	-0.139420926
57.54615779	-0.13334465
58.04785779	-0.127546395
58.54955779	-0.122011594
59.05125779	-0.116726403
59.55285779	-0.111677655
60.05455779	-0.106852813
60.55625779	-0.102239923
61.05785779	-0.097827571
61.55955779	-0.093604844
62.06125779	-0.089561284
62.56295779	-0.085686852
63.06455779	-0.08197189
63.56625779	-0.078407078
64.06795779	-0.074983394
64.56955779	-0.071692081
65.07125779	-0.068524594
65.57295779	-0.065472565
66.07465779	-0.062527749
66.57625779	-0.059681975
67.07795779	-0.056927085
67.57965779	-0.054254868
68.08135779	-0.051656983
68.58295779	-0.049124858
69.08465779	-0.046649583
69.58635779	-0.04422176
70.08795779	-0.04183132
70.58965779	-0.039467279
71.09135779	-0.037117411
71.59305779	-0.034767796
72.09465779	-0.032402166
72.59635779	-0.030000949
73.09805779	-0.027539806
73.59965779	-0.024987234
74.10135779	-0.022300313
74.60305779	-0.019416552
75.10475779	-0.016238291
75.60635779	-0.012603119
76.10805779	-0.008218021
76.60975779	-0.00248734
77.11145779	0.005725885
77.61305779	-1e-10
78.11475779	-1e-10


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_R0.dat <==
-71.88524221	-0.620090059
-71.38354221	-0.620090059
-70.88194221	135.4158228
-70.38024221	143.5641763
-69.87854221	151.1942927
-69.37684221	158.4526591
-68.87524221	165.5298221
-68.37354221	172.5421132
-67.87184221	179.5538259
-67.37014221	186.605032
-66.86854221	193.725164
-66.36684221	200.9379079
-65.86514221	208.2629582
-65.36354221	215.716986
-64.86184221	223.3144087
-64.36014221	231.0680143
-63.85844221	238.9894279
-63.35684221	247.0894409
-62.85514221	255.3782394
-62.35344221	263.8655661
-61.85184221	272.5608371
-61.35014221	281.473231
-60.84844221	290.6117571
-60.34674221	299.9853091
-59.84514221	309.6027078
-59.34344221	319.4727351
-58.84174221	329.6041606
-58.34004221	340.0057635
-57.83844221	350.686349
-57.33674221	361.6547617
-56.83504221	372.9198945
-56.33344221	384.4906961
-55.83174221	396.3761741
-55.33004221	408.5853974
-54.82834221	421.1274949
-54.32674221	434.011653
-53.82504221	447.2471109
-53.32334221	460.8431527
-52.82174221	474.809099
-52.32004221	489.1542951
-51.81834221	503.8880975
-51.31664221	519.0198577
-50.81504221	534.5589039
-50.31334221	550.5145203
-49.81164221	566.8959226
-49.30994221	583.7122317
-48.80834221	600.9724442
-48.30664221	618.6853985
-47.80494221	636.8597391
-47.30334221	655.5038755
-46.80164221	674.6259381
-46.29994221	694.2337296
-45.79824221	714.3346719
-45.29664221	734.9357474
-44.79494221	756.0434367
-44.29324221	777.6636493
-43.79164221	799.8016491
-43.28994221	822.4619739
-42.78824221	845.6483481
-42.28654221	869.3635888
-41.78494221	893.6095041
-41.28324221	918.3867846
-40.78154221	943.694886
-40.27984221	969.5319044
-39.77824221	995.8944422
-39.27654221	1022.777465
-38.77484221	1050.17415
-38.27324221	1078.075723
-37.77154221	1106.471291
-37.26984221	1135.347653
-36.76814221	1164.689119
-36.26654221	1194.477301
-35.76484221	1224.690905
-35.26314221	1255.305511
-34.76154221	1286.293341
-34.25984221	1317.623025
-33.75814221	1349.25935
-33.25644221	1381.163009
-32.75484221	1413.290344
-32.25314221	1445.59308
-31.75144221	1478.018062
-31.24974221	1510.506987
-30.74814221	1542.996145
-30.24644221	1575.416159
-29.74474221	1607.691738
-29.24314221	1639.741441
-28.74144221	1671.477459
-28.23974221	1702.805423
-27.73804221	1733.624237
-27.23644221	1763.825945
-26.73474221	1793.295649
-26.23304221	1821.911467
-25.73144221	1849.544554
-25.22974221	1876.059195
-24.72804221	1901.312971
-24.22634221	1925.157012
-23.72474221	1947.436353
-23.22304221	1967.990401
-22.72134221	1986.653514
-22.21964221	2003.255724
-21.71804221	2017.623591
-21.21634221	2029.581217
-20.71464221	2038.951413
-20.21304221	2045.557041
-19.71134221	2049.222522
-19.20964221	2049.775518
-18.70794221	2047.048792
-18.20634221	2040.882224
-17.70464221	2031.125
-17.20294221	2017.637928
-16.70134221	2000.295884
-16.19964221	1978.990351
-15.69794221	1953.63202
-15.19624221	1924.153401
-14.69464221	1890.511422
-14.19294221	1852.689927
-13.69124221	1810.702047
-13.18954221	1764.592346
-12.68794221	1714.438696
-12.18624221	1660.353795
-11.68454221	1602.486261
-11.18294221	1541.021227
-10.68124221	1476.180377
-10.17954221	1408.221359
-9.67784221	1337.436534
-9.17624221	1264.151035
-8.67454221	1188.720107
-8.17284221	1111.525754
-7.67124221	1032.972709
-7.16954221	953.4837913
-6.66784221	873.4947184
-6.16614221	793.4484846
-5.66454221	713.7894183
-5.16284221	634.9570644
-4.66114221	557.3800393
-4.15944221	481.4700222
-3.65784221	407.6160391
-3.15614221	336.179197
-2.65444221	267.4880088
-2.15284221	201.8344312
-1.65114221	139.4707153
-1.14944221	80.60713781
-0.64774221	25.41065127
-0.14614221	-25.99554237
0.35555779	-73.53152132
0.85725779	-117.159334
1.35885779	-156.8809322
1.86055779	-192.7354513
2.36225779	-224.7959554
2.86395779	-253.1657759
3.36555779	-277.9745732
3.86725779	-299.3742487
4.36895779	-317.5348267
4.87065779	-332.640413
5.37225779	-344.8853233
5.87395779	-354.4704549
6.37565779	-361.5999624
6.87725779	-366.4782754
7.37895779	-369.3074842
7.88065779	-370.2851023
8.38235779	-369.6022035
8.88395779	-367.4419193
9.38565779	-363.9782756
9.88735779	-359.3753409
10.38895779	-353.786656
10.89065779	-347.3549098
11.39235779	-340.2118287
11.89405779	-332.4782465
12.39565779	-324.2643221
12.89735779	-315.6698766
13.39905779	-306.7848223
13.90075779	-297.6896604
14.40235779	-288.4560263
14.90405779	-279.1472648
15.40575779	-269.8190196
15.90735779	-260.5198261
16.40905779	-251.2916954
16.91075779	-242.1706835
17.41245779	-233.187439
17.91405779	-224.3677242
18.41575779	-215.7329076
18.91745779	-207.3004252
19.41905779	-199.0842102
19.92075779	-191.09509
20.42245779	-183.3411519
20.92415779	-175.8280775
21.42575779	-168.5594476
21.92745779	-161.5370187
22.42915779	-154.7609724
22.93085779	-148.2301403
23.43245779	-141.9422052
23.93415779	-135.8938812
24.43585779	-130.081073
24.93745779	-124.4990187
25.43915779	-119.142414
25.94085779	-114.0055232
26.44255779	-109.0822754
26.94415779	-104.3663488
27.44585779	-99.85124441
27.94755779	-95.53034913
28.44915779	-91.39699048
28.95085779	-87.44448334
29.45255779	-83.66616975
29.95425779	-80.05545245
30.45585779	-76.60582304
30.95755779	-73.3108853
31.45925779	-70.16437424
31.96095779	-67.16017153
32.46255779	-64.29231765
32.96425779	-61.55502124
33.46595779	-58.94266604
33.96755779	-56.44981571
34.46925779	-54.07121684
34.97095779	-51.80180044
35.47265779	-49.63668209
35.97425779	-47.57116101
36.47595779	-45.60071819
36.97765779	-43.7210137
37.47925779	-41.92788347
37.98095779	-40.21733541
38.48265779	-38.58554525
38.98435779	-37.02885199
39.48595779	-35.5437531
39.98765779	-34.12689955
40.48935779	-32.77509077
40.99105779	-31.48526946
41.49265779	-30.25451642
41.99435779	-29.0800454
42.49605779	-27.95919792
42.99765779	-26.88943824
43.49935779	-25.86834837
44.00105779	-24.89362313
44.50275779	-23.96306543
45.00435779	-23.07458159
45.50605779	-22.22617683
46.00775779	-21.41595087
46.50935779	-20.64209368
47.01105779	-19.90288142
47.51275779	-19.19667246
48.01445779	-18.52190357
48.51605779	-17.87708628
49.01775779	-17.26080334
49.51945779	-16.67170537
50.02115779	-16.10850759
50.52275779	-15.56998675
51.02445779	-15.05497814
51.52615779	-14.56237275
52.02775779	-14.09111457
52.52945779	-13.64019796
53.03115779	-13.20866518
53.53285779	-12.79560402
54.03445779	-12.40014553
54.53615779	-12.02146185
55.03785779	-11.6587641
55.53945779	-11.31130048
56.04115779	-10.97835431
56.54285779	-10.65924222
57.04455779	-10.35331243
57.54615779	-10.05994311
58.04785779	-9.778540717
58.54955779	-9.508538497
59.05125779	-9.249395
59.55285779	-9.000592633
60.05455779	-8.761636278
60.55625779	-8.532051934
61.05785779	-8.311385395
61.55955779	-8.099200948
62.06125779	-7.895080085
62.56295779	-7.698620223
63.06455779	-7.509433409
63.56625779	-7.327145016
64.06795779	-7.151392397
64.56955779	-6.981823495
65.07125779	-6.818095373
65.57295779	-6.659872657
66.07465779	-6.50682584
66.57625779	-6.35862943
67.07795779	-6.21495988
67.57965779	-6.075493238
68.08135779	-5.939902451
68.58295779	-5.807854208
69.08465779	-5.679005191
69.58635779	-5.552997546
70.08795779	-5.429453332
70.58965779	-5.307967575
71.09135779	-5.188099434
71.59305779	-5.069360705
72.09465779	-4.951200544
72.59635779	-4.832984668
73.09805779	-4.713966107
73.59965779	-4.593242109
74.10135779	-4.469686875
74.60305779	-4.341843368
75.10475779	-4.207753842
75.60635779	-4.064690799
76.10805779	-3.90858682
76.60975779	-3.732547582
77.11145779	-3.525488683
77.61305779	-5.4e-09
78.11475779	-5.4e-09


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_R2.dat <==
-71.88524221	0.207107024
-71.38354221	0.207107024
-70.88194221	64.79438595
-70.38024221	67.04947616
-69.87854221	69.21933262
-69.37684221	71.34861451
-68.87524221	73.47844321
-68.37354221	75.63300887
-67.87184221	77.82548008
-67.37014221	80.06380903
-66.86854221	82.35368628
-66.36684221	84.69970772
-65.86514221	87.10580624
-65.36354221	89.5754503
-64.86184221	92.11177428
-64.36014221	94.71767821
-63.85844221	97.3959028
-63.35684221	100.1490832
-62.85514221	102.9797863
-62.35344221	105.8905367
-61.85184221	108.8838348
-61.35014221	111.9621695
-60.84844221	115.1280271
-60.34674221	118.3838977
-59.84514221	121.7322801
-59.34344221	125.1756838
-58.84174221	128.7166314
-58.34004221	132.3576581
-57.83844221	136.101312
-57.33674221	139.9501522
-56.83504221	143.9067468
-56.33344221	147.9736699
-55.83174221	152.1534981
-55.33004221	156.4488059
-54.82834221	160.8621606
-54.32674221	165.3961163
-53.82504221	170.0532074
-53.32334221	174.8359405
-52.82174221	179.7467866
-52.32004221	184.7881712
-51.81834221	189.9624639
-51.31664221	195.2719672
-50.81504221	200.7189038
-50.31334221	206.3054024
-49.81164221	212.033483
-49.30994221	217.9050403
-48.80834221	223.9218256
-48.30664221	230.0854272
-47.80494221	236.3972492
-47.30334221	242.8584887
-46.80164221	249.4701105
-46.29994221	256.2328202
-45.79824221	263.1470357
-45.29664221	270.2128548
-44.79494221	277.4300225
-44.29324221	284.7978941
-43.79164221	292.3153968
-43.28994221	299.9809874
-42.78824221	307.7926082
-42.28654221	315.7476396
-41.78494221	323.8428485
-41.28324221	332.0743353
-40.78154221	340.4374759
-40.27984221	348.926861
-39.77824221	357.5362321
-39.27654221	366.2584131
-38.77484221	375.0852396
-38.27324221	384.0074829
-37.77154221	393.0147726
-37.26984221	402.0955138
-36.76814221	411.2368023
-36.26654221	420.4243362
-35.76484221	429.6423251
-35.26314221	438.8733967
-34.76154221	448.0985012
-34.25984221	457.2968149
-33.75814221	466.4456429
-33.25644221	475.5203216
-32.75484221	484.4941231
-32.25314221	493.3381613
-31.75144221	502.0213021
-31.24974221	510.5100779
-30.74814221	518.7686106
-30.24644221	526.7585417
-29.74474221	534.4389755
-29.24314221	541.7664344
-28.74144221	548.6948317
-28.23974221	555.1754638
-27.73804221	561.1570256
-27.23644221	566.5856524
-26.73474221	571.4049926
-26.23304221	575.5563154
-25.73144221	578.9786584
-25.22974221	581.6090182
-24.72804221	583.3825914
-24.22634221	584.2330687
-23.72474221	584.0929874
-23.22304221	582.8941483
-22.72134221	580.5681
-22.21964221	577.0466946
-21.71804221	572.2627197
-21.21634221	566.1506069
-20.71464221	558.6472195
-20.21304221	549.6927198
-19.71134221	539.231512
-19.20964221	527.2132587
-18.70794221	513.593965
-18.20634221	498.3371188
-17.70464221	481.4148788
-17.20294221	462.8092917
-16.70134221	442.5135224
-16.19964221	420.5330736
-15.69794221	396.8869694
-15.19624221	371.6088725
-14.69464221	344.7481038
-14.19294221	316.3705268
-13.69124221	286.5592611
-13.18954221	255.4151839
-12.68794221	223.0571817
-12.18624221	189.622114
-11.68454221	155.2644532
-11.18294221	120.155571
-10.68124221	84.48264735
-10.17954221	48.4471851
-9.67784221	12.26312721
-9.17624221	-23.84541853
-8.67454221	-59.646826
-8.17284221	-94.90493422
-7.67124221	-129.3823181
-7.16954221	-162.8437825
-6.66784221	-195.0600028
-6.16614221	-225.8112213
-5.66454221	-254.8909042
-5.16284221	-282.1092529
-4.66114221	-307.2964676
-4.15944221	-330.3056601
-3.65784221	-351.0153226
-3.15614221	-369.3312719
-2.65444221	-385.1880038
-2.15284221	-398.5494129
-1.65114221	-409.4088566
-1.14944221	-417.7885652
-0.64774221	-423.7384227
-0.14614221	-427.3341683
0.35555779	-428.6750871
0.85725779	-427.8812735
1.35885779	-425.0905674
1.86055779	-420.4552667
2.36225779	-414.1387226
2.86395779	-406.3119237
3.36555779	-397.1501659
3.86725779	-386.8298946
4.36895779	-375.5257927
4.87065779	-363.4081727
5.37225779	-350.6407135
5.87395779	-337.3785679
6.37565779	-323.7668503
6.87725779	-309.9395007
7.37895779	-296.0185084
7.88065779	-282.1134709
8.38235779	-268.3214535
8.88395779	-254.727113
9.38565779	-241.4030452
9.88735779	-228.4103138
10.38895779	-215.7991217
10.89065779	-203.6095863
11.39235779	-191.8725843
11.89405779	-180.6106345
12.39565779	-169.8387933
12.89735779	-159.5655404
13.39905779	-149.7936353
13.90075779	-140.5209337
14.40235779	-131.7411509
14.90405779	-123.444567
15.40575779	-115.6186701
15.90735779	-108.2487337
16.40905779	-101.3183322
16.91075779	-94.80979213
17.41245779	-88.70458611
17.91405779	-82.98366978
18.41575779	-77.62776838
18.91745779	-72.61761624
19.41905779	-67.93415443
19.92075779	-63.55869073
20.42245779	-59.47302685
20.92415779	-55.65955661
21.42575779	-52.10133947
21.92745779	-48.78215268
22.42915779	-45.68652549
22.93085779	-42.79975832
23.43245779	-40.10792949
23.93415779	-37.59789182
24.43585779	-35.25726106
24.93745779	-33.07439791
25.43915779	-31.03838513
25.94085779	-29.13900093
26.44255779	-27.36668976
26.94415779	-25.71253135
27.44585779	-24.16820873
27.94755779	-22.72597583
28.44915779	-21.37862518
28.95085779	-20.11945596
29.45255779	-18.94224289
29.95425779	-17.841206
30.45585779	-16.81098157
30.95755779	-15.84659431
31.45925779	-14.94343088
31.96095779	-14.09721472
32.46255779	-13.30398231
32.96425779	-12.56006083
33.46595779	-11.8620471
33.96755779	-11.20678795
34.46925779	-10.59136176
34.97095779	-10.01306135
35.47265779	-9.469377923
35.97425779	-8.957986234
36.47595779	-8.476730754
36.97765779	-8.023612856
37.47925779	-7.596778934
37.98095779	-7.194509407
38.48265779	-6.815208538
38.98435779	-6.457395034
39.48595779	-6.119693345
39.98765779	-5.800825647
40.48935779	-5.499604424
40.99105779	-5.214925639
41.49265779	-4.945762424
41.99435779	-4.691159266
42.49605779	-4.450226647
42.99765779	-4.2221361
43.49935779	-4.006115656
44.00105779	-3.801445641
44.50275779	-3.607454809
45.00435779	-3.423516774
45.50605779	-3.249046724
46.00775779	-3.083498387
46.50935779	-2.926361238
47.01105779	-2.777157925
47.51275779	-2.635441891
48.01445779	-2.500795184
48.51605779	-2.372826437
49.01775779	-2.251169002
49.51945779	-2.135479227
50.02115779	-2.025434874
50.52275779	-1.920733649
51.02445779	-1.82109185
51.52615779	-1.726243114
52.02775779	-1.635937269
52.52945779	-1.549939265
53.03115779	-1.468028188
53.53285779	-1.389996354
54.03445779	-1.315648471
54.53615779	-1.24480086
55.03785779	-1.177280745
55.53945779	-1.112925592
56.04115779	-1.051582502
56.54285779	-0.993107654
57.04455779	-0.937365792
57.54615779	-0.884229753
58.04785779	-0.83358004
58.54955779	-0.78530443
59.05125779	-0.739297618
59.55285779	-0.695460899
60.05455779	-0.653701883
60.55625779	-0.613934242
61.05785779	-0.576077493
61.55955779	-0.540056815
62.06125779	-0.505802895
62.56295779	-0.473251813
63.06455779	-0.442344964
63.56625779	-0.413029016
64.06795779	-0.385255912
64.56955779	-0.358982922
65.07125779	-0.334172734
65.57295779	-0.310793622
66.07465779	-0.28881966
66.57625779	-0.268231034
67.07795779	-0.249014426
67.57965779	-0.231163524
68.08135779	-0.214679653
68.58295779	-0.199572566
69.08465779	-0.185861443
69.58635779	-0.173576127
70.08795779	-0.162758685
70.58965779	-0.153465374
71.09135779	-0.145769136
71.59305779	-0.139762813
72.09465779	-0.135563308
72.59635779	-0.133317088
73.09805779	-0.133207588
73.59965779	-0.13546515
74.10135779	-0.14037922
74.60305779	-0.148308518
75.10475779	-0.159674144
75.60635779	-0.174889434
76.10805779	-0.194047659
76.60975779	-0.215685458
77.11145779	-0.233058553
77.61305779	-3.6e-09
78.11475779	-3.6e-09


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_Rho.dat <==
-71.88524221	0.99701848
-71.38354221	0.99701848
-70.88194221	0.999727795
-70.38024221	1.000110056
-69.87854221	1.000475271
-69.37684221	1.00082524
-68.87524221	1.001167876
-68.37354221	1.001508647
-67.87184221	1.001850735
-67.37014221	1.002196159
-66.86854221	1.002546417
-66.36684221	1.002902735
-65.86514221	1.003266159
-65.36354221	1.003637596
-64.86184221	1.004017857
-64.36014221	1.004407681
-63.85844221	1.004807761
-63.35684221	1.005218757
-62.85514221	1.005641311
-62.35344221	1.006076058
-61.85184221	1.006523626
-61.35014221	1.006984646
-60.84844221	1.007459755
-60.34674221	1.007949599
-59.84514221	1.008454837
-59.34344221	1.008976143
-58.84174221	1.009514207
-58.34004221	1.01006974
-57.83844221	1.010643474
-57.33674221	1.011236165
-56.83504221	1.011848594
-56.33344221	1.01248157
-55.83174221	1.013135931
-55.33004221	1.013812546
-54.82834221	1.014512316
-54.32674221	1.01523618
-53.82504221	1.015985111
-53.32334221	1.016760122
-52.82174221	1.017562267
-52.32004221	1.018392644
-51.81834221	1.019252395
-51.31664221	1.020142712
-50.81504221	1.021064835
-50.31334221	1.022020059
-49.81164221	1.023009734
-49.30994221	1.024035268
-48.80834221	1.025098131
-48.30664221	1.026199857
-47.80494221	1.027342049
-47.30334221	1.02852638
-46.80164221	1.0297546
-46.29994221	1.031028535
-45.79824221	1.032350097
-45.29664221	1.033721282
-44.79494221	1.03514418
-44.29324221	1.036620976
-43.79164221	1.038153956
-43.28994221	1.039745513
-42.78824221	1.041398153
-42.28654221	1.043114498
-41.78494221	1.044897295
-41.28324221	1.046749421
-40.78154221	1.048673892
-40.27984221	1.050673865
-39.77824221	1.052752653
-39.27654221	1.054913728
-38.77484221	1.057160729
-38.27324221	1.059497476
-37.77154221	1.061927974
-37.26984221	1.064456425
-36.76814221	1.06708724
-36.26654221	1.069825049
-35.76484221	1.072674712
-35.26314221	1.075641332
-34.76154221	1.078730269
-34.25984221	1.081947152
-33.75814221	1.085297895
-33.25644221	1.08878871
-32.75484221	1.092426128
-32.25314221	1.096217009
-31.75144221	1.100168565
-31.24974221	1.104288378
-30.74814221	1.108584415
-30.24644221	1.113065055
-29.74474221	1.117739105
-29.24314221	1.122615826
-28.74144221	1.127704954
-28.23974221	1.133016725
-27.73804221	1.138561901
-27.23644221	1.144351793
-26.73474221	1.150398291
-26.23304221	1.156713893
-25.73144221	1.163311729
-25.22974221	1.170205591
-24.72804221	1.177409968
-24.22634221	1.184940068
-23.72474221	1.192811853
-23.22304221	1.201042069
-22.72134221	1.20964827
-22.21964221	1.218648854
-21.71804221	1.228063085
-21.21634221	1.237911119
-20.71464221	1.248214031
-20.21304221	1.25899383
-19.71134221	1.270273478
-19.20964221	1.282076899
-18.70794221	1.294428989
-18.20634221	1.307355611
-17.70464221	1.320883584
-17.20294221	1.335040666
-16.70134221	1.349855521
-16.19964221	1.365357674
-15.69794221	1.38157745
-15.19624221	1.398545896
-14.69464221	1.416294682
-14.19294221	1.434855982
-13.69124221	1.45426232
-13.18954221	1.474546404
-12.68794221	1.495740914
-12.18624221	1.517878262
-11.68454221	1.540990322
-11.18294221	1.565108107
-10.68124221	1.590261423
-10.17954221	1.616478465
-9.67784221	1.643785383
-9.17624221	1.672205803
-8.67454221	1.701760301
-8.17284221	1.732465853
-7.67124221	1.764335241
-7.16954221	1.797376441
-6.66784221	1.831591995
-6.16614221	1.866978371
-5.66454221	1.903525336
-5.16284221	1.941215356
-4.66114221	1.980023027
-4.15944221	2.019914581
-3.65784221	2.060847458
-3.15614221	2.10276999
-2.65444221	2.145621212
-2.15284221	2.189330805
-1.65114221	2.233819209
-1.14944221	2.278997911
-0.64774221	2.324769915
-0.14614221	2.371030404
0.35555779	2.417667588
0.85725779	2.46456373
1.35885779	2.511596338
1.86055779	2.55863949
2.36225779	2.605565277
2.86395779	2.652245309
3.36555779	2.698552273
3.86725779	2.744361471
4.36895779	2.789552324
4.87065779	2.834009784
5.37225779	2.877625622
5.87395779	2.920299574
6.37565779	2.961940293
6.87725779	3.002466116
7.37895779	3.041805619
7.88065779	3.079897963
8.38235779	3.116693037
8.88395779	3.152151401
9.38565779	3.186244059
9.88735779	3.218952068
10.38895779	3.250266016
10.89065779	3.280185391
11.39235779	3.308717867
11.89405779	3.335878528
12.39565779	3.361689064
12.89735779	3.386176948
13.39905779	3.409374619
13.90075779	3.43131869
14.40235779	3.452049186
14.90405779	3.47160883
15.40575779	3.490042378
15.90735779	3.507396016
16.40905779	3.523716807
16.91075779	3.539052212
17.41245779	3.553449656
17.91405779	3.566956168
18.41575779	3.57961806
18.91745779	3.591480669
19.41905779	3.602588138
19.92075779	3.612983253
20.42245779	3.622707298
20.92415779	3.631799967
21.42575779	3.640299289
21.92745779	3.64824159
22.42915779	3.65566147
22.93085779	3.662591805
23.43245779	3.669063759
23.93415779	3.675106817
24.43585779	3.68074882
24.93745779	3.686016014
25.43915779	3.690933102
25.94085779	3.695523305
26.44255779	3.699808422
26.94415779	3.703808897
27.44585779	3.707543878
27.94755779	3.711031288
28.44915779	3.714287888
28.95085779	3.717329339
29.45255779	3.720170266
29.95425779	3.72282432
30.45585779	3.725304234
30.95755779	3.727621879
31.45925779	3.72978832
31.96095779	3.731813864
32.46255779	3.733708114
32.96425779	3.735480007
33.46595779	3.737137868
33.96755779	3.738689443
34.46925779	3.740141939
34.97095779	3.741502065
35.47265779	3.742776063
35.97425779	3.743969739
36.47595779	3.745088496
36.97765779	3.746137361
37.47925779	3.747121009
37.98095779	3.748043793
38.48265779	3.74890976
38.98435779	3.749722679
39.48595779	3.750486054
39.98765779	3.75120315
40.48935779	3.751877004
40.99105779	3.752510445
41.49265779	3.753106104
41.99435779	3.753666435
42.49605779	3.754193721
42.99765779	3.754690092
43.49935779	3.755157529
44.00105779	3.755597881
44.50275779	3.75601287
45.00435779	3.756404103
45.50605779	3.756773079
46.00775779	3.757121194
46.50935779	3.757449754
47.01105779	3.757759974
47.51275779	3.758052993
48.01445779	3.75832987
48.51605779	3.758591597
49.01775779	3.758839101
49.51945779	3.759073248
50.02115779	3.759294846
50.52275779	3.759504654
51.02445779	3.759703379
51.52615779	3.759891685
52.02775779	3.760070192
52.52945779	3.760239482
53.03115779	3.760400099
53.53285779	3.760552554
54.03445779	3.760697325
54.53615779	3.760834862
55.03785779	3.760965586
55.53945779	3.761089892
56.04115779	3.761208154
56.54285779	3.76132072
57.04455779	3.761427919
57.54615779	3.761530061
58.04785779	3.761627437
58.54955779	3.761720322
59.05125779	3.761808975
59.55285779	3.761893641
60.05455779	3.761974551
60.55625779	3.762051924
61.05785779	3.762125969
61.55955779	3.762196883
62.06125779	3.762264853
62.56295779	3.762330057
63.06455779	3.762392668
63.56625779	3.762452849
64.06795779	3.762510757
64.56955779	3.762566544
65.07125779	3.76262036
65.57295779	3.762672346
66.07465779	3.762722646
66.57625779	3.762771398
67.07795779	3.762818742
67.57965779	3.762864818
68.08135779	3.762909771
68.58295779	3.762953749
69.08465779	3.762996905
69.58635779	3.763039407
70.08795779	3.763081434
70.58965779	3.763123186
71.09135779	3.76316489
71.59305779	3.76320681
72.09465779	3.76324926
72.59635779	3.763292629
73.09805779	3.763337411
73.59965779	3.763384257
74.10135779	3.763434076
74.60305779	3.763488211
75.10475779	3.76354881
75.60635779	3.763619543
76.10805779	3.763707271
76.60975779	3.763826554
77.11145779	3.76400733
77.61305779	3.769230769
78.11475779	3.769230769


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_S.dat <==
-71.88524221	-0.014302341
-71.38354221	-0.014302341
-70.88194221	0.244392605
-70.38024221	0.257980421
-69.87854221	0.270605059
-69.37684221	0.282592279
-68.87524221	0.294303204
-68.37354221	0.305954715
-67.87184221	0.317663794
-67.37014221	0.329500342
-66.86854221	0.341514297
-66.36684221	0.353745947
-65.86514221	0.366229506
-65.36354221	0.378994739
-64.86184221	0.392068122
-64.36014221	0.405473793
-63.85844221	0.419234291
-63.35684221	0.43337111
-62.85514221	0.447905086
-62.35344221	0.462856685
-61.85184221	0.478246207
-61.35014221	0.494093949
-60.84844221	0.510420332
-60.34674221	0.527246009
-59.84514221	0.544591948
-59.34344221	0.562479512
-58.84174221	0.580930522
-58.34004221	0.599967322
-57.83844221	0.619612826
-57.33674221	0.639890573
-56.83504221	0.660824771
-56.33344221	0.682440344
-55.83174221	0.704762971
-55.33004221	0.727819132
-54.82834221	0.751636144
-54.32674221	0.7762422
-53.82504221	0.801666414
-53.32334221	0.827938853
-52.82174221	0.855090577
-52.32004221	0.883153683
-51.81834221	0.912161334
-51.31664221	0.942147807
-50.81504221	0.973148522
-50.31334221	1.00520009
-49.81164221	1.038340343
-49.30994221	1.072608377
-48.80834221	1.108044587
-48.30664221	1.144690709
-47.80494221	1.182589853
-47.30334221	1.221786541
-46.80164221	1.262326743
-46.29994221	1.304257914
-45.79824221	1.347629022
-45.29664221	1.392490588
-44.79494221	1.43889471
-44.29324221	1.486895092
-43.79164221	1.536547075
-43.28994221	1.587907653
-42.78824221	1.641035494
-42.28654221	1.695990959
-41.78494221	1.752836105
-41.28324221	1.811634698
-40.78154221	1.872452207
-40.27984221	1.935355795
-39.77824221	2.000414308
-39.27654221	2.067698245
-38.77484221	2.137279729
-38.27324221	2.209232455
-37.77154221	2.283631634
-37.26984221	2.360553923
-36.76814221	2.440077333
-36.26654221	2.522281126
-35.76484221	2.607245691
-35.26314221	2.695052395
-34.76154221	2.785783417
-34.25984221	2.87952155
-33.75814221	2.97634998
-33.25644221	3.076352028
-32.75484221	3.179610864
-32.25314221	3.286209179
-31.75144221	3.396228815
-31.24974221	3.509750357
-30.74814221	3.626852669
-30.24644221	3.747612387
-29.74474221	3.872103342
-29.24314221	4.000395938
-28.74144221	4.132556453
-28.23974221	4.268646272
-27.73804221	4.408721052
-27.23644221	4.5528298
-26.73474221	4.701013868
-26.23304221	4.853305866
-25.73144221	5.009728472
-25.22974221	5.170293156
-24.72804221	5.334998794
-24.22634221	5.503830184
-23.72474221	5.676756459
-23.22304221	5.853729387
-22.72134221	6.034681574
-22.21964221	6.219524556
-21.71804221	6.408146794
-21.21634221	6.600411579
-20.71464221	6.796154846
-20.21304221	6.99518292
-19.71134221	7.197270197
-19.20964221	7.402156798
-18.70794221	7.609546194
-18.20634221	7.819102855
-17.70464221	8.030449943
-17.20294221	8.243167085
-16.70134221	8.456788293
-16.19964221	8.670800052
-15.69794221	8.884639661
-15.19624221	9.097693889
-14.69464221	9.309297995
-14.19294221	9.518735226
-13.69124221	9.725236849
-13.18954221	9.927982818
-12.68794221	10.12610317
-12.18624221	10.31868021
-11.68454221	10.50475167
-11.18294221	10.68331477
-10.68124221	10.85333144
-10.17954221	11.01373465
-9.67784221	11.16343589
-9.17624221	11.30133398
-8.67454221	11.42632504
-8.17284221	11.53731366
-7.67124221	11.63322528
-7.16954221	11.71301955
-6.66784221	11.77570462
-6.16614221	11.82035214
-5.66454221	11.8461127
-5.16284221	11.85223144
-4.66114221	11.83806348
-4.15944221	11.80308887
-3.65784221	11.74692646
-3.15614221	11.66934657
-2.65444221	11.57028167
-2.15284221	11.44983499
-1.65114221	11.30828643
-1.14944221	11.14609555
-0.64774221	10.9639014
-0.14614221	10.76251887
0.35555779	10.54293168
0.85725779	10.30628187
1.35885779	10.0538561
1.86055779	9.78706889
2.36225779	9.507443308
2.86395779	9.216589563
3.36555779	8.91618203
3.86725779	8.607935358
4.36895779	8.293580322
4.87065779	7.974840044
5.37225779	7.6534072
5.87395779	7.330922796
6.37565779	7.008956962
6.87725779	6.688992174
7.37895779	6.372409175
7.88065779	6.060475759
8.38235779	5.754338486
8.88395779	5.455017284
9.38565779	5.163402802
9.88735779	4.880256316
10.38895779	4.606211916
10.89065779	4.341780683
11.39235779	4.087356514
11.89405779	3.843223271
12.39565779	3.609562931
12.89735779	3.386464408
13.39905779	3.173932787
13.90075779	2.971898699
14.40235779	2.78022763
14.90405779	2.598728978
15.40575779	2.427164719
15.90735779	2.265257566
16.40905779	2.112698545
16.91075779	1.969153944
17.41245779	1.834271593
17.91405779	1.707686483
18.41575779	1.589025731
18.91745779	1.477912907
19.41905779	1.373971762
19.92075779	1.276829404
20.42245779	1.186118943
20.92415779	1.101481675
21.42575779	1.022568843
21.92745779	0.949043013
22.42915779	0.880579128
22.93085779	0.816865256
23.43245779	0.757603105
23.93415779	0.702508308
24.43585779	0.651310536
24.93745779	0.603753452
25.43915779	0.559594549
25.94085779	0.518604871
26.44255779	0.480568674
26.94415779	0.445283004
27.44585779	0.41255724
27.94755779	0.382212597
28.44915779	0.354081611
28.95085779	0.328007605
29.45255779	0.303844151
29.95425779	0.281454536
30.45585779	0.260711233
30.95755779	0.241495376
31.45925779	0.223696261
31.96095779	0.20721085
32.46255779	0.191943303
32.96425779	0.177804524
33.46595779	0.164711729
33.96755779	0.152588036
34.46925779	0.141362075
34.97095779	0.130967615
35.47265779	0.121343218
35.97425779	0.112431911
36.47595779	0.104180875
36.97765779	0.096541155
37.47925779	0.089467386
37.98095779	0.082917544
38.48265779	0.0768527
38.98435779	0.071236804
39.48595779	0.066036473
39.98765779	0.061220798
40.48935779	0.056761167
40.99105779	0.052631094
41.49265779	0.048806063
41.99435779	0.045263384
42.49605779	0.041982059
42.99765779	0.038942655
43.49935779	0.036127188
44.00105779	0.033519018
44.50275779	0.031102746
45.00435779	0.028864123
45.50605779	0.026789963
46.00775779	0.024868067
46.50935779	0.023087143
47.01105779	0.021436744
47.51275779	0.019907202
48.01445779	0.018489572
48.51605779	0.017175572
49.01775779	0.01595754
49.51945779	0.014828385
50.02115779	0.013781542
50.52275779	0.012810936
51.02445779	0.011910942
51.52615779	0.011076355
52.02775779	0.010302354
52.52945779	0.009584478
53.03115779	0.008918593
53.53285779	0.008300874
54.03445779	0.007727776
54.53615779	0.007196019
55.03785779	0.00670256
55.53945779	0.006244585
56.04115779	0.005819481
56.54285779	0.00542483
57.04455779	0.005058389
57.54615779	0.004718079
58.04785779	0.004401971
58.54955779	0.004108274
59.05125779	0.003835327
59.55285779	0.003581585
60.05455779	0.003345615
60.55625779	0.003126081
61.05785779	0.00292174
61.55955779	0.002731431
62.06125779	0.002554073
62.56295779	0.00238865
63.06455779	0.002234212
63.56625779	0.002089862
64.06795779	0.001954753
64.56955779	0.00182808
65.07125779	0.001709075
65.57295779	0.001596994
66.07465779	0.001491118
66.57625779	0.001390735
67.07795779	0.001295138
67.57965779	0.00120361
68.08135779	0.001115409
68.58295779	0.001029755
69.08465779	0.000945806
69.58635779	0.000862635
70.08795779	0.000779192
70.58965779	0.000694257
71.09135779	0.000606382
71.59305779	0.000513796
72.09465779	0.00041428
72.59635779	0.000304976
73.09805779	0.000182091
73.59965779	4.04196e-05
74.10135779	-0.000127509
74.60305779	-0.000333086
75.10475779	-0.000594947
75.60635779	-0.000945667
76.10805779	-0.001446933
76.60975779	-0.002229025
77.11145779	-0.003559228
77.61305779	0
78.11475779	0


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_T.dat <==
-71.88524221	1.014345111
-71.38354221	1.014345111
-70.88194221	1.20463402
-70.38024221	1.222339624
-69.87854221	1.239086244
-69.37684221	1.255047597
-68.87524221	1.270613703
-68.37354221	1.286042967
-67.87184221	1.301483823
-67.37014221	1.317030114
-66.86854221	1.332750936
-66.36684221	1.348702127
-65.86514221	1.364930528
-65.36354221	1.381476261
-64.86184221	1.39837448
-64.36014221	1.415656789
-63.85844221	1.433352317
-63.35684221	1.451488498
-62.85514221	1.470091615
-62.35344221	1.489187194
-61.85184221	1.508800298
-61.35014221	1.528955746
-60.84844221	1.549678293
-60.34674221	1.570992773
-59.84514221	1.592924217
-59.34344221	1.615497955
-58.84174221	1.638739702
-58.34004221	1.662675635
-57.83844221	1.687332458
-57.33674221	1.712737464
-56.83504221	1.738918589
-56.33344221	1.765904464
-55.83174221	1.793724461
-55.33004221	1.822408738
-54.82834221	1.851988282
-54.32674221	1.88249495
-53.82504221	1.913961505
-53.32334221	1.946421657
-52.82174221	1.979910096
-52.32004221	2.01446253
-51.81834221	2.050115719
-51.31664221	2.086907507
-50.81504221	2.124876855
-50.31334221	2.164063874
-49.81164221	2.20450985
-49.30994221	2.246257281
-48.80834221	2.289349898
-48.30664221	2.333832696
-47.80494221	2.379751955
-47.30334221	2.427155266
-46.80164221	2.47609155
-46.29994221	2.526611077
-45.79824221	2.578765482
-45.29664221	2.632607779
-44.79494221	2.688192366
-44.29324221	2.745575038
-43.79164221	2.804812981
-43.28994221	2.865964773
-42.78824221	2.929090375
-42.28654221	2.994251115
-41.78494221	3.061509667
-41.28324221	3.130930023
-40.78154221	3.202577458
-40.27984221	3.276518481
-39.77824221	3.352820785
-39.27654221	3.431553175
-38.77484221	3.512785495
-38.27324221	3.596588537
-37.77154221	3.683033932
-37.26984221	3.772194038
-36.76814221	3.864141796
-36.26654221	3.958950577
-35.76484221	4.056694012
-35.26314221	4.157445792
-34.76154221	4.261279454
-34.25984221	4.368268134
-33.75814221	4.478484305
-33.25644221	4.591999474
-32.75484221	4.708883862
-32.25314221	4.829206043
-31.75144221	4.953032556
-31.24974221	5.080427478
-30.74814221	5.211451964
-30.24644221	5.346163742
-29.74474221	5.48461658
-29.24314221	5.626859699
-28.74144221	5.772937151
-28.23974221	5.922887157
-27.73804221	6.076741393
-27.23644221	6.234524243
-26.73474221	6.396252
-26.23304221	6.561932035
-25.73144221	6.731561921
-25.22974221	6.905128523
-24.72804221	7.082607054
-24.22634221	7.263960108
-23.72474221	7.449136663
-23.22304221	7.638071082
-22.72134221	7.830682097
-22.21964221	8.026871807
-21.71804221	8.22652469
-21.21634221	8.429506647
-20.71464221	8.635664095
-20.21304221	8.844823121
-19.71134221	9.056788732
-19.20964221	9.271344191
-18.70794221	9.488250507
-18.20634221	9.707246058
-17.70464221	9.928046406
-17.20294221	10.15034431
-16.70134221	10.37380999
-16.19964221	10.59809162
-15.69794221	10.82281614
-15.19624221	11.04759035
-14.69464221	11.27200235
-14.19294221	11.49562334
-13.69124221	11.71800976
-13.18954221	11.93870578
-12.68794221	12.15724622
-12.18624221	12.37315978
-11.68454221	12.58597259
-11.18294221	12.79521211
-10.68124221	13.00041134
-10.17954221	13.2011131
-9.67784221	13.39687464
-9.17624221	13.58727221
-8.67454221	13.77190572
-8.17284221	13.95040321
-7.67124221	14.1224252
-7.16954221	14.28766876
-6.66784221	14.4458711
-6.16614221	14.5968128
-5.66454221	14.74032032
-5.16284221	14.87626798
-4.66114221	15.00457911
-4.15944221	15.12522648
-3.65784221	15.23823197
-3.15614221	15.34366529
-2.65444221	15.44164215
-2.15284221	15.53232147
-1.65114221	15.61590206
-1.14944221	15.6926187
-0.64774221	15.7627377
-0.14614221	15.82655216
0.35555779	15.88437697
0.85725779	15.93654374
1.35885779	15.98339576
1.86055779	16.02528305
2.36225779	16.06255776
2.86395779	16.09556986
3.36555779	16.12466327
3.86725779	16.15017248
4.36895779	16.17241966
4.87065779	16.19171232
5.37225779	16.20834149
5.87395779	16.22258041
6.37565779	16.23468366
6.87725779	16.24488677
7.37895779	16.25340619
7.88065779	16.26043957
8.38235779	16.26616632
8.88395779	16.2707484
9.38565779	16.27433126
9.88735779	16.27704489
10.38895779	16.27900493
10.89065779	16.28031384
11.39235779	16.28106209
11.89405779	16.28132925
12.39565779	16.2811851
12.89735779	16.28069069
13.39905779	16.27989927
13.90075779	16.27885724
14.40235779	16.27760491
14.90405779	16.27617729
15.40575779	16.27460473
15.90735779	16.27291352
16.40905779	16.27112643
16.91075779	16.26926316
17.41245779	16.26734076
17.91405779	16.26537397
18.41575779	16.26337554
18.91745779	16.26135649
19.41905779	16.25932636
19.92075779	16.25729337
20.42245779	16.25526465
20.92415779	16.25324631
21.42575779	16.25124365
21.92745779	16.24926121
22.42915779	16.24730286
22.93085779	16.24537194
23.43245779	16.24347126
23.93415779	16.24160321
24.43585779	16.23976978
24.93745779	16.23797261
25.43915779	16.23621307
25.94085779	16.2344922
26.44255779	16.23281087
26.94415779	16.23116968
27.44585779	16.22956907
27.94755779	16.2280093
28.44915779	16.22649048
28.95085779	16.2250126
29.45255779	16.22357552
29.95425779	16.22217899
30.45585779	16.22082267
30.95755779	16.21950615
31.45925779	16.21822893
31.96095779	16.21699046
32.46255779	16.21579014
32.96425779	16.21462731
33.46595779	16.21350127
33.96755779	16.2124113
34.46925779	16.21135664
34.97095779	16.21033651
35.47265779	16.20935012
35.97425779	16.20839664
36.47595779	16.20747526
36.97765779	16.20658516
37.47925779	16.20572549
37.98095779	16.20489542
38.48265779	16.20409413
38.98435779	16.20332078
39.48595779	16.20257456
39.98765779	16.20185466
40.48935779	16.20116026
40.99105779	16.20049057
41.49265779	16.19984482
41.99435779	16.19922224
42.49605779	16.19862207
42.99765779	16.19804357
43.49935779	16.19748602
44.00105779	16.19694872
44.50275779	16.19643096
45.00435779	16.19593207
45.50605779	16.1954514
46.00775779	16.19498831
46.50935779	16.19454216
47.01105779	16.19411236
47.51275779	16.19369831
48.01445779	16.19329943
48.51605779	16.19291517
49.01775779	16.192545
49.51945779	16.19218838
50.02115779	16.1918448
50.52275779	16.19151379
51.02445779	16.19119485
51.52615779	16.19088753
52.02775779	16.19059138
52.52945779	16.19030597
53.03115779	16.19003088
53.53285779	16.18976571
54.03445779	16.18951007
54.53615779	16.18926357
55.03785779	16.18902586
55.53945779	16.18879658
56.04115779	16.18857539
56.54285779	16.18836196
57.04455779	16.18815598
57.54615779	16.18795713
58.04785779	16.18776511
58.54955779	16.18757964
59.05125779	16.18740043
59.55285779	16.18722723
60.05455779	16.18705976
60.55625779	16.18689777
61.05785779	16.18674101
61.55955779	16.18658925
62.06125779	16.18644225
62.56295779	16.18629979
63.06455779	16.18616163
63.56625779	16.18602758
64.06795779	16.18589741
64.56955779	16.18577092
65.07125779	16.1856479
65.57295779	16.18552815
66.07465779	16.18541148
66.57625779	16.18529768
67.07795779	16.18518656
67.57965779	16.18507792
68.08135779	16.18497157
68.58295779	16.18486729
69.08465779	16.1847649
69.58635779	16.18466417
70.08795779	16.1845649
70.58965779	16.18446686
71.09135779	16.1843698
71.59305779	16.18427348
72.09465779	16.18417762
72.59635779	16.1840819
73.09805779	16.18398599
73.59965779	16.18388948
74.10135779	16.18379184
74.60305779	16.18369242
75.10475779	16.18359021
75.60635779	16.18348355
76.10805779	16.18336912
76.60975779	16.18323823
77.11145779	16.18306866
77.61305779	16.18367347
78.11475779	16.18367347


==> Fig/Shock/Kn=3.0/FSM/FSM_Kn3.0_Ma7.0_U.dat <==
-71.88524221	9.036961141
-71.38354221	9.036961141
-70.88194221	9.002893007
-70.38024221	8.999418739
-69.87854221	8.996122745
-69.37684221	8.9929736
-68.87524221	8.989894949
-68.37354221	8.986835916
-67.87184221	8.983767415
-67.37014221	8.980671205
-66.86854221	8.977533878
-66.36684221	8.974344536
-65.86514221	8.971093947
-65.36354221	8.967774119
-64.86184221	8.964377982
-64.36014221	8.960899116
-63.85844221	8.957331547
-63.35684221	8.953669601
-62.85514221	8.949907795
-62.35344221	8.946040759
-61.85184221	8.942063178
-61.35014221	8.937969753
-60.84844221	8.93375516
-60.34674221	8.929414021
-59.84514221	8.924940884
-59.34344221	8.920330197
-58.84174221	8.915576293
-58.34004221	8.91067337
-57.83844221	8.905615478
-57.33674221	8.900396501
-56.83504221	8.89501015
-56.33344221	8.889449944
-55.83174221	8.883709201
-55.33004221	8.877781025
-54.82834221	8.871658294
-54.32674221	8.865333647
-53.82504221	8.858799474
-53.32334221	8.852047903
-52.82174221	8.84507079
-52.32004221	8.837859703
-51.81834221	8.830405913
-51.31664221	8.822700379
-50.81504221	8.814733741
-50.31334221	8.806496297
-49.81164221	8.797977999
-49.30994221	8.789168435
-48.80834221	8.780056817
-48.30664221	8.770631965
-47.80494221	8.760882293
-47.30334221	8.750795798
-46.80164221	8.740360039
-46.29994221	8.729562126
-45.79824221	8.718388705
-45.29664221	8.706825938
-44.79494221	8.694859492
-44.29324221	8.682474521
-43.79164221	8.669655648
-43.28994221	8.656386952
-42.78824221	8.642651948
-42.28654221	8.628433575
-41.78494221	8.613714175
-41.28324221	8.598475482
-40.78154221	8.582698599
-40.27984221	8.566363992
-39.77824221	8.549451465
-39.27654221	8.531940152
-38.77484221	8.513808503
-38.27324221	8.495034266
-37.77154221	8.47559448
-37.26984221	8.455465462
-36.76814221	8.434622801
-36.26654221	8.413041343
-35.76484221	8.390695194
-35.26314221	8.367557713
-34.76154221	8.343601509
-34.25984221	8.318798446
-33.75814221	8.293119649
-33.25644221	8.26653551
-32.75484221	8.239015704
-32.25314221	8.210529206
-31.75144221	8.181044315
-31.24974221	8.15052868
-30.74814221	8.118949339
-30.24644221	8.08627276
-29.74474221	8.05246489
-29.24314221	8.017491214
-28.74144221	7.981316823
-28.23974221	7.943906492
-27.73804221	7.905224771
-27.23644221	7.865236079
-26.73474221	7.823904827
-26.23304221	7.781195537
-25.73144221	7.737072989
-25.22974221	7.691502374
-24.72804221	7.644449474
-24.22634221	7.59588085
-23.72474221	7.545764052
-23.22304221	7.494067849
-22.72134221	7.440762479
-22.21964221	7.385819915
-21.71804221	7.329214161
-21.21634221	7.270921555
-20.71464221	7.210921107
-20.21304221	7.149194852
-19.71134221	7.085728214
-19.20964221	7.020510404
-18.70794221	6.953534826
-18.20634221	6.884799493
-17.70464221	6.814307468
-17.20294221	6.742067303
-16.70134221	6.668093485
-16.19964221	6.592406885
-15.69794221	6.515035195
-15.19624221	6.43601336
-14.69464221	6.355383985
-14.19294221	6.273197718
-13.69124221	6.189513592
-13.18954221	6.104399328
-12.68794221	6.017931581
-12.18624221	5.930196114
-11.68454221	5.841287909
-11.18294221	5.751311176
-10.68124221	5.660379281
-10.17954221	5.568614557
-9.67784221	5.476148005
-9.17624221	5.383118877
-8.67454221	5.289674129
-8.17284221	5.195967744
-7.67124221	5.102159928
-7.16954221	5.008416179
-6.66784221	4.914906232
-6.16614221	4.821802893
-5.66454221	4.729280773
-5.16284221	4.637514941
-4.66114221	4.546679504
-4.15944221	4.456946155
-3.65784221	4.368482696
-3.15614221	4.281451572
-2.65444221	4.196008446
-2.15284221	4.112300829
-1.65114221	4.030466809
-1.14944221	3.950633898
-0.64774221	3.872918016
-0.14614221	3.797422639
0.35555779	3.724238116
0.85725779	3.653441187
1.35885779	3.585094679
1.86055779	3.51924741
2.36225779	3.455934274
2.86395779	3.395176514
3.36555779	3.336982158
3.86725779	3.281346612
4.36895779	3.228253384
4.87065779	3.177674915
5.37225779	3.129573499
5.87395779	3.083902274
6.37565779	3.040606238
6.87725779	2.999623305
7.37895779	2.960885343
7.88065779	2.924319199
8.38235779	2.889847696
8.88395779	2.857390567
9.38565779	2.82686535
9.88735779	2.798188197
10.38895779	2.771274625
10.89065779	2.74604019
11.39235779	2.72240108
11.89405779	2.700274635
12.39565779	2.679579796
12.89735779	2.660237481
13.39905779	2.642170895
13.90075779	2.625305781
14.40235779	2.609570613
14.90405779	2.594896734
15.40575779	2.581218459
15.90735779	2.568473127
16.40905779	2.556601127
16.91075779	2.545545886
17.41245779	2.535253838
17.91405779	2.525674367
18.41575779	2.516759741
18.91745779	2.508465021
19.41905779	2.500747964
19.92075779	2.493568927
20.42245779	2.486890745
20.92415779	2.48067863
21.42575779	2.474900047
21.92745779	2.469524603
22.42915779	2.464523928
22.93085779	2.459871568
23.43245779	2.455542868
23.93415779	2.45151487
24.43585779	2.447766206
24.93745779	2.444277001
25.43915779	2.441028777
25.94085779	2.438004361
26.44255779	2.435187799
26.94415779	2.432564276
27.44585779	2.43012004
27.94755779	2.427842322
28.44915779	2.425719277
28.95085779	2.423739914
29.45255779	2.421894036
29.95425779	2.420172184
30.45585779	2.418565587
30.95755779	2.417066109
31.45925779	2.415666204
31.96095779	2.414358875
32.46255779	2.413137632
32.96425779	2.411996456
33.46595779	2.410929765
33.96755779	2.409932379
34.46925779	2.408999495
34.97095779	2.408126656
35.47265779	2.407309728
35.97425779	2.406544873
36.47595779	2.405828529
36.97765779	2.405157389
37.47925779	2.404528386
37.98095779	2.403938668
38.48265779	2.403385589
38.98435779	2.402866689
39.48595779	2.402379683
39.98765779	2.401922448
40.48935779	2.401493011
40.99105779	2.401089537
41.49265779	2.400710318
41.99435779	2.400353767
42.49605779	2.400018408
42.99765779	2.399702865
43.49935779	2.399405859
44.00105779	2.399126199
44.50275779	2.398862774
45.00435779	2.39861455
45.50605779	2.398380565
46.00775779	2.398159918
46.50935779	2.397951773
47.01105779	2.397755349
47.51275779	2.397569915
48.01445779	2.397394793
48.51605779	2.397229345
49.01775779	2.397072979
49.51945779	2.396925141
50.02115779	2.396785311
50.52275779	2.396653007
51.02445779	2.396527774
51.52615779	2.39640919
52.02775779	2.396296856
52.52945779	2.396190403
53.03115779	2.396089481
53.53285779	2.395993765
54.03445779	2.395902949
54.53615779	2.395816746
55.03785779	2.395734889
55.53945779	2.395657123
56.04115779	2.395583212
56.54285779	2.395512932
57.04455779	2.395446075
57.54615779	2.395382442
58.04785779	2.395321848
58.54955779	2.395264117
59.05125779	2.395209084
59.55285779	2.395156594
60.05455779	2.395106498
60.55625779	2.395058656
61.05785779	2.395012937
61.55955779	2.394969213
62.06125779	2.394927367
62.56295779	2.394887282
63.06455779	2.394848851
63.56625779	2.394811968
64.06795779	2.394776533
64.56955779	2.394742448
65.07125779	2.394709619
65.57295779	2.394677954
66.07465779	2.394647363
66.57625779	2.394617755
67.07795779	2.394589042
67.57965779	2.394561132
68.08135779	2.394533935
68.58295779	2.394507356
69.08465779	2.394481293
69.58635779	2.394455642
70.08795779	2.394430285
70.58965779	2.394405095
71.09135779	2.394379927
71.59305779	2.394354609
72.09465779	2.39432894
72.59635779	2.394302669
73.09805779	2.394275479
73.59965779	2.394246948
74.10135779	2.39421649
74.60305779	2.394183238
75.10475779	2.394145818
75.60635779	2.394101924
76.10805779	2.3940474
76.60975779	2.393973975
77.11145779	2.393866272
77.61305779	2.397561119
78.11475779	2.397561119


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_M.dat <==
-76.98136	-2.264008
-76.48136	-2.360397
-75.98136	-2.39815
-75.48136	-2.4201
-74.98136	-2.469426
-74.48136	-2.500993
-73.98136	-2.535421
-73.48136	-2.576565
-72.98136	-2.619577
-72.48136	-2.667943
-71.98136	-2.728433
-71.48136	-2.781231
-70.98136	-2.84324
-70.48136	-2.91185
-69.98136	-2.97966
-69.48136	-3.048742
-68.98136	-3.121602
-68.48136	-3.193967
-67.98136	-3.269306
-67.48136	-3.34881
-66.98136	-3.434131
-66.48136	-3.51845
-65.98136	-3.60781
-65.48136	-3.698939
-64.98136	-3.792141
-64.48136	-3.88895
-63.98136	-3.988837
-63.48136	-4.090198
-62.98136	-4.195231
-62.48136	-4.303688
-61.98136	-4.416176
-61.48136	-4.531241
-60.98136	-4.650642
-60.48136	-4.772572
-59.98136	-4.897705
-59.48136	-5.02639
-58.98136	-5.158656
-58.48136	-5.294366
-57.98136	-5.434541
-57.48136	-5.578631
-56.98136	-5.726854
-56.48136	-5.87886
-55.98136	-6.035157
-55.48136	-6.195238
-54.98136	-6.35971
-54.48136	-6.528613
-53.98136	-6.702076
-53.48136	-6.880129
-52.98136	-7.063124
-52.48136	-7.250808
-51.98136	-7.443418
-51.48136	-7.640916
-50.98136	-7.843521
-50.48136	-8.051168
-49.98136	-8.264184
-49.48136	-8.482568
-48.98136	-8.70648
-48.48136	-8.935988
-47.98136	-9.171251
-47.48136	-9.41222
-46.98136	-9.659069
-46.48136	-9.911821
-45.98136	-10.170615
-45.48136	-10.435506
-44.98136	-10.706665
-44.48136	-10.984116
-43.98136	-11.267971
-43.48136	-11.558263
-42.98136	-11.855059
-42.48136	-12.15836
-41.98136	-12.468251
-41.48136	-12.784741
-40.98136	-13.10789
-40.48136	-13.437701
-39.98136	-13.774202
-39.48136	-14.117344
-38.98136	-14.467103
-38.48136	-14.823399
-37.98136	-15.186161
-37.48136	-15.555274
-36.98136	-15.930637
-36.48136	-16.312088
-35.98136	-16.69946
-35.48136	-17.092526
-34.98136	-17.491028
-34.48136	-17.894647
-33.98136	-18.303037
-33.48136	-18.715783
-32.98136	-19.132438
-32.48136	-19.552486
-31.98136	-19.975358
-31.48136	-20.4004
-30.98136	-20.826891
-30.48136	-21.254012
-29.98136	-21.680859
-29.48136	-22.106427
-28.98136	-22.529617
-28.48136	-22.949219
-27.98136	-23.363915
-27.48136	-23.772263
-26.98136	-24.172695
-26.48136	-24.563498
-25.98136	-24.942824
-25.48136	-25.308669
-24.98136	-25.658885
-24.48136	-25.991167
-23.98136	-26.303063
-23.48136	-26.591963
-22.98136	-26.855107
-22.48136	-27.089581
-21.98136	-27.292326
-21.48136	-27.460142
-20.98136	-27.589706
-20.48136	-27.677584
-19.98136	-27.720254
-19.48136	-27.714129
-18.98136	-27.655585
-18.48136	-27.540994
-17.98136	-27.366759
-17.48136	-27.129356
-16.98136	-26.825381
-16.48136	-26.451604
-15.98136	-26.005025
-15.48136	-25.482942
-14.98136	-24.883015
-14.48136	-24.203334
-13.98136	-23.442494
-13.48136	-22.599664
-12.98136	-21.674658
-12.48136	-20.668004
-11.98136	-19.581012
-11.48136	-18.415831
-10.98136	-17.175498
-10.48136	-15.863978
-9.98136	-14.486186
-9.48136	-13.047993
-8.98136	-11.55621
-8.48136	-10.018558
-7.98136	-8.443604
-7.48136	-6.840683
-6.98136	-5.219791
-6.48136	-3.591462
-5.98136	-1.966618
-5.48136	-0.356403
-4.98136	1.227993
-4.48136	2.775526
-3.98136	4.275483
-3.48136	5.717672
-2.98136	7.092599
-2.48136	8.39163
-1.98136	9.607131
-1.48136	10.732584
-0.98136	11.762676
-0.48136	12.693356
0.01864	13.521859
0.51864	14.246701
1.01864	14.867648
1.51864	15.385646
2.01864	15.802745
2.51864	16.121991
3.01864	16.347307
3.51864	16.48337
4.01864	16.535472
4.51864	16.509396
5.01864	16.411278
5.51864	16.247485
6.01864	16.024501
6.51864	15.748823
7.01864	15.426864
7.51864	15.064873
8.01864	14.66887
8.51864	14.244588
9.01864	13.797434
9.51864	13.332451
10.01864	12.854302
10.51864	12.36726
11.01864	11.875196
11.51864	11.38159
12.01864	10.889538
12.51864	10.401761
13.01864	9.92063
13.51864	9.448179
14.01864	8.986131
14.51864	8.535919
15.01864	8.098712
15.51864	7.675437
16.01864	7.266802
16.51864	6.873322
17.01864	6.495337
17.51864	6.133033
18.01864	5.786465
18.51864	5.45557
19.01864	5.140189
19.51864	4.840077
20.01864	4.554921
20.51864	4.28435
21.01864	4.027948
21.51864	3.785261
22.01864	3.555809
22.51864	3.339092
23.01864	3.134598
23.51864	2.941807
24.01864	2.760197
24.51864	2.589248
25.01864	2.428447
25.51864	2.277289
26.01864	2.135278
26.51864	2.001934
27.01864	1.876792
27.51864	1.759399
28.01864	1.649322
28.51864	1.546144
29.01864	1.449465
29.51864	1.358905
30.01864	1.2741
30.51864	1.194702
31.01864	1.120384
31.51864	1.050833
32.01864	0.985753
32.51864	0.924866
33.01864	0.867907
33.51864	0.814627
34.01864	0.764792
34.51864	0.718181
35.01864	0.674585
35.51864	0.633809
36.01864	0.595671
36.51864	0.559996
37.01864	0.526625
37.51864	0.495406
38.01864	0.466197
38.51864	0.438865
39.01864	0.413286
39.51864	0.389344
40.01864	0.36693
40.51864	0.345943
41.01864	0.326287
41.51864	0.307875
42.01864	0.290624
42.51864	0.274456
43.01864	0.259299
43.51864	0.245087
44.01864	0.231756
44.51864	0.219248
45.01864	0.207509
45.51864	0.196488
46.01864	0.186137
46.51864	0.176412
47.01864	0.167273
47.51864	0.158681
48.01864	0.1506
48.51864	0.142997
49.01864	0.135841
49.51864	0.129103
50.01864	0.122757
50.51864	0.116778
51.01864	0.111142
51.51864	0.105827
52.01864	0.100814
52.51864	0.096084
53.01864	0.091618
53.51864	0.087403
54.01864	0.083421
54.51864	0.079659
55.01864	0.076104
55.51864	0.072745
56.01864	0.069568
56.51864	0.066566
57.01864	0.063727
57.51864	0.061044
58.01864	0.058505
58.51864	0.056108
59.01864	0.053839
59.51864	0.0517
60.01864	0.049673
60.51864	0.047768
61.01864	0.045961
61.51864	0.04427
62.01864	0.042659
62.51864	0.041165
63.01864	0.039737
63.51864	0.038424
64.01864	0.037144
64.51864	0.03601
65.01864	0.03488
65.51864	0.033878
66.01864	0.032834
66.51864	0.032051
67.01864	0.031081
67.51864	0.030284
68.01864	0.029378
68.51864	0.029001
69.01864	0.027751
69.51864	0.026979
70.01864	0.026318
70.51864	0.026289
71.01864	0.023299
71.51864	0.022568
72.01864	0.023255
72.51864	0.021015


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_Q.dat <==
-76.98136	-3.646229
-76.48136	-3.577774
-75.98136	-3.604052
-75.48136	-3.647612
-74.98136	-3.694233
-74.48136	-3.763493
-73.98136	-3.848123
-73.48136	-3.91673
-72.98136	-3.990671
-72.48136	-4.09235
-71.98136	-4.231766
-71.48136	-4.371854
-70.98136	-4.518091
-70.48136	-4.662524
-69.98136	-4.810856
-69.48136	-4.958608
-68.98136	-5.112298
-68.48136	-5.275821
-67.98136	-5.444357
-67.48136	-5.611868
-66.98136	-5.789441
-66.48136	-5.967036
-65.98136	-6.152712
-65.48136	-6.344109
-64.98136	-6.54301
-64.48136	-6.7453
-63.98136	-6.950614
-63.48136	-7.159033
-62.98136	-7.373763
-62.48136	-7.594852
-61.98136	-7.82548
-61.48136	-8.061458
-60.98136	-8.305305
-60.48136	-8.554666
-59.98136	-8.81013
-59.48136	-9.071344
-58.98136	-9.33999
-58.48136	-9.615995
-57.98136	-9.900632
-57.48136	-10.193477
-56.98136	-10.495439
-56.48136	-10.805302
-55.98136	-11.124277
-55.48136	-11.451697
-54.98136	-11.788285
-54.48136	-12.134046
-53.98136	-12.489838
-53.48136	-12.855757
-52.98136	-13.232668
-52.48136	-13.620534
-51.98136	-14.019896
-51.48136	-14.430565
-50.98136	-14.85317
-50.48136	-15.287663
-49.98136	-15.734721
-49.48136	-16.194682
-48.98136	-16.668244
-48.48136	-17.155722
-47.98136	-17.657728
-47.48136	-18.174465
-46.98136	-18.706438
-46.48136	-19.253913
-45.98136	-19.817498
-45.48136	-20.397575
-44.98136	-20.994833
-44.48136	-21.609766
-43.98136	-22.243024
-43.48136	-22.895093
-42.98136	-23.566589
-42.48136	-24.257986
-41.98136	-24.969917
-41.48136	-25.702929
-40.98136	-26.457712
-40.48136	-27.234879
-39.98136	-28.035161
-39.48136	-28.859201
-38.98136	-29.70771
-38.48136	-30.581332
-37.98136	-31.480771
-37.48136	-32.406679
-36.98136	-33.359782
-36.48136	-34.340763
-35.98136	-35.350356
-35.48136	-36.389251
-34.98136	-37.45816
-34.48136	-38.557736
-33.98136	-39.688639
-33.48136	-40.851472
-32.98136	-42.046836
-32.48136	-43.275273
-31.98136	-44.537307
-31.48136	-45.833388
-30.98136	-47.163916
-30.48136	-48.529194
-29.98136	-49.929446
-29.48136	-51.364774
-28.98136	-52.835181
-28.48136	-54.340522
-27.98136	-55.880523
-27.48136	-57.454734
-26.98136	-59.06253
-26.48136	-60.70307
-25.98136	-62.375292
-25.48136	-64.077875
-24.98136	-65.809234
-24.48136	-67.567485
-23.98136	-69.350434
-23.48136	-71.155546
-22.98136	-72.979929
-22.48136	-74.820301
-21.98136	-76.672977
-21.48136	-78.533835
-20.98136	-80.398315
-20.48136	-82.261389
-19.98136	-84.117566
-19.48136	-85.960871
-18.98136	-87.784857
-18.48136	-89.582596
-17.98136	-91.346691
-17.48136	-93.069292
-16.98136	-94.742119
-16.48136	-96.356495
-15.98136	-97.903395
-15.48136	-99.373494
-14.98136	-100.757239
-14.48136	-102.044922
-13.98136	-103.226771
-13.48136	-104.293041
-12.98136	-105.234131
-12.48136	-106.0407
-11.98136	-106.7038
-11.48136	-107.215006
-10.98136	-107.56657
-10.48136	-107.751555
-9.98136	-107.763983
-9.48136	-107.598974
-8.98136	-107.252867
-8.48136	-106.723342
-7.98136	-106.009509
-7.48136	-105.111989
-6.98136	-104.032961
-6.48136	-102.776179
-5.98136	-101.346964
-5.48136	-99.752157
-4.98136	-98.000039
-4.48136	-96.10022
-3.98136	-94.063503
-3.48136	-91.901714
-2.98136	-89.62752
-2.48136	-87.254229
-1.98136	-84.795586
-1.48136	-82.26556
-0.98136	-79.678141
-0.48136	-77.047149
0.01864	-74.386054
0.51864	-71.707815
1.01864	-69.024745
1.51864	-66.348398
2.01864	-63.689485
2.51864	-61.057806
3.01864	-58.462216
3.51864	-55.910605
4.01864	-53.4099
4.51864	-50.966085
5.01864	-48.584231
5.51864	-46.26854
6.01864	-44.022401
6.51864	-41.848438
7.01864	-39.748583
7.51864	-37.72413
8.01864	-35.775804
8.51864	-33.903822
9.01864	-32.10795
9.51864	-30.387566
10.01864	-28.741706
10.51864	-27.169119
11.01864	-25.668311
11.51864	-24.237587
12.01864	-22.875087
12.51864	-21.578823
13.01864	-20.346706
13.51864	-19.176572
14.01864	-18.066211
14.51864	-17.013379
15.01864	-16.015823
15.51864	-15.07129
16.01864	-14.177547
16.51864	-13.332385
17.01864	-12.533633
17.51864	-11.779162
18.01864	-11.066896
18.51864	-10.394813
19.01864	-9.76095
19.51864	-9.163407
20.01864	-8.600349
20.51864	-8.070004
21.01864	-7.570671
21.51864	-7.100713
22.01864	-6.658561
22.51864	-6.242714
23.01864	-5.851736
23.51864	-5.484253
24.01864	-5.138959
24.51864	-4.814606
25.01864	-4.510008
25.51864	-4.224035
26.01864	-3.955618
26.51864	-3.703738
27.01864	-3.46743
27.51864	-3.245781
28.01864	-3.037924
28.51864	-2.843041
29.01864	-2.660358
29.51864	-2.489141
30.01864	-2.328699
30.51864	-2.178381
31.01864	-2.03757
31.51864	-1.905685
32.01864	-1.782179
32.51864	-1.666536
33.01864	-1.558271
33.51864	-1.456927
34.01864	-1.362074
34.51864	-1.273306
35.01864	-1.190244
35.51864	-1.11253
36.01864	-1.039827
36.51864	-0.971821
37.01864	-0.908214
37.51864	-0.848729
38.01864	-0.793103
38.51864	-0.741093
39.01864	-0.692467
39.51864	-0.647011
40.01864	-0.604522
40.51864	-0.56481
41.01864	-0.527697
41.51864	-0.493018
42.01864	-0.460615
42.51864	-0.430344
43.01864	-0.402066
43.51864	-0.375655
44.01864	-0.350989
44.51864	-0.327957
45.01864	-0.306453
45.51864	-0.28638
46.01864	-0.267646
46.51864	-0.250164
47.01864	-0.233854
47.51864	-0.218642
48.01864	-0.204458
48.51864	-0.191236
49.01864	-0.178915
49.51864	-0.167438
50.01864	-0.156753
50.51864	-0.14681
51.01864	-0.137564
51.51864	-0.128972
52.01864	-0.120996
52.51864	-0.113597
53.01864	-0.106744
53.51864	-0.100404
54.01864	-0.09455
54.51864	-0.089156
55.01864	-0.084198
55.51864	-0.079655
56.01864	-0.075508
56.51864	-0.07174
57.01864	-0.068337
57.51864	-0.065284
58.01864	-0.062575
58.51864	-0.060196
59.01864	-0.058147
59.51864	-0.056416
60.01864	-0.055013
60.51864	-0.053922
61.01864	-0.053167
61.51864	-0.052726
62.01864	-0.052645
62.51864	-0.052885
63.01864	-0.053516
63.51864	-0.054494
64.01864	-0.055928
64.51864	-0.057703
65.01864	-0.060015
65.51864	-0.062749
66.01864	-0.066119
66.51864	-0.069812
67.01864	-0.074426
67.51864	-0.079557
68.01864	-0.085535
68.51864	-0.091746
69.01864	-0.099994
69.51864	-0.108497
70.01864	-0.11782
70.51864	-0.127715
71.01864	-0.142818
71.51864	-0.155456
72.01864	-0.169627
72.51864	-0.189811


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_R0.dat <==
-76.98136	105.618474
-76.48136	102.571546
-75.98136	102.991026
-75.48136	104.631726
-74.98136	106.005845
-74.48136	107.149297
-73.98136	109.204565
-73.48136	112.136582
-72.98136	115.111121
-72.48136	117.611388
-71.98136	120.212813
-71.48136	123.76726
-70.98136	127.459511
-70.48136	131.540438
-69.98136	135.736757
-69.48136	140.152221
-68.98136	144.641637
-68.48136	148.874667
-67.98136	152.952465
-67.48136	157.125097
-66.98136	161.552348
-66.48136	166.433771
-65.98136	171.444568
-65.48136	176.685837
-64.98136	182.019449
-64.48136	187.431451
-63.98136	192.851042
-63.48136	198.281935
-62.98136	203.798391
-62.48136	209.530481
-61.98136	215.507388
-61.48136	221.765129
-60.98136	228.188053
-60.48136	234.798427
-59.98136	241.527696
-59.48136	248.380123
-58.98136	255.344544
-58.48136	262.463322
-57.98136	269.775712
-57.48136	277.33798
-56.98136	285.147666
-56.48136	293.208561
-55.98136	301.476771
-55.48136	309.95462
-54.98136	318.616239
-54.48136	327.477396
-53.98136	336.548943
-53.48136	345.864911
-52.98136	355.444712
-52.48136	365.310515
-51.98136	375.456145
-51.48136	385.881088
-50.98136	396.569915
-50.48136	407.527224
-49.98136	418.750934
-49.48136	430.258413
-48.98136	442.062798
-48.48136	454.185041
-47.98136	466.635218
-47.48136	479.423371
-46.98136	492.547505
-46.48136	506.00991
-45.98136	519.808518
-45.48136	533.950858
-44.98136	548.443102
-44.48136	563.299361
-43.98136	578.530223
-43.48136	594.147984
-42.98136	610.158379
-42.48136	626.566775
-41.98136	643.373645
-41.48136	660.582124
-40.98136	678.194129
-40.48136	696.215786
-39.98136	714.652156
-39.48136	733.510404
-38.98136	752.794485
-38.48136	772.507591
-37.98136	792.648786
-37.48136	813.216276
-36.98136	834.205515
-36.48136	855.612398
-35.98136	877.431172
-35.48136	899.656293
-34.98136	922.279665
-34.48136	945.291681
-33.98136	968.678728
-33.48136	992.424293
-32.98136	1016.50747
-32.48136	1040.904356
-31.98136	1065.586952
-31.48136	1090.524228
-30.98136	1115.680739
-30.48136	1141.016996
-29.98136	1166.487881
-29.48136	1192.042813
-28.98136	1217.624426
-28.48136	1243.168897
-27.98136	1268.60508
-27.48136	1293.854887
-26.98136	1318.832516
-26.48136	1343.444647
-25.98136	1367.589577
-25.48136	1391.157243
-24.98136	1414.028473
-24.48136	1436.075134
-23.98136	1457.159725
-23.48136	1477.135819
-22.98136	1495.84805
-22.48136	1513.132793
-21.98136	1528.81845
-21.48136	1542.726362
-20.98136	1554.67143
-20.48136	1564.463371
-19.98136	1571.907848
-19.48136	1576.808244
-18.98136	1578.967409
-18.48136	1578.190015
-17.98136	1574.284915
-17.48136	1567.068026
-16.98136	1556.365215
-16.48136	1542.015634
-15.98136	1523.875044
-15.48136	1501.819501
-14.98136	1475.74899
-14.48136	1445.591273
-13.98136	1411.30556
-13.48136	1372.886185
-12.98136	1330.365898
-12.48136	1283.818889
-11.98136	1233.363187
-11.48136	1179.162506
-10.98136	1121.427224
-10.48136	1060.414547
-9.98136	996.427597
-9.48136	929.813486
-8.98136	860.960182
-8.48136	790.292267
-7.98136	718.265504
-7.48136	645.360385
-6.98136	572.074706
-6.48136	498.915436
-5.98136	426.390039
-5.48136	354.997594
-4.98136	285.219937
-4.48136	217.513198
-3.98136	152.299941
-3.48136	89.962255
-2.98136	30.835958
-2.48136	-24.793872
-1.98136	-76.69595
-1.48136	-124.69434
-0.98136	-168.66858
-0.48136	-208.552399
0.01864	-244.331225
0.51864	-276.03861
1.01864	-303.751839
1.51864	-327.586887
2.01864	-347.693005
2.51864	-364.247106
3.01864	-377.448154
3.51864	-387.511734
4.01864	-394.664907
4.51864	-399.141485
5.01864	-401.177779
5.51864	-401.008872
6.01864	-398.865436
6.51864	-394.971086
7.01864	-389.540261
7.51864	-382.776576
8.01864	-374.871625
8.51864	-366.004168
9.01864	-356.339668
9.51864	-346.030107
10.01864	-335.214062
10.51864	-324.016967
11.01864	-312.551546
11.51864	-300.918359
12.01864	-289.206444
12.51864	-277.494013
13.01864	-265.849192
13.51864	-254.330769
14.01864	-242.988952
14.51864	-231.866108
15.01864	-220.997485
15.51864	-210.411906
16.01864	-200.132429
16.51864	-190.176966
17.01864	-180.558868
17.51864	-171.287462
18.01864	-162.368554
18.51864	-153.804878
19.01864	-145.596521
19.51864	-137.741297
20.01864	-130.235089
20.51864	-123.07216
21.01864	-116.245427
21.51864	-109.746708
22.01864	-103.56694
22.51864	-97.696372
23.01864	-92.124732
23.51864	-86.841375
24.01864	-81.835411
24.51864	-77.095818
25.01864	-72.611533
25.51864	-68.371533
26.01864	-64.364907
26.51864	-60.580908
27.01864	-57.009006
27.51864	-53.638919
28.01864	-50.46065
28.51864	-47.464505
29.01864	-44.641115
29.51864	-41.981446
30.01864	-39.476809
30.51864	-37.118864
31.01864	-34.89962
31.51864	-32.811439
32.01864	-30.847024
32.51864	-28.999422
33.01864	-27.262012
33.51864	-25.628498
34.01864	-24.0929
34.51864	-22.649544
35.01864	-21.293051
35.51864	-20.018328
36.01864	-18.820556
36.51864	-17.695176
37.01864	-16.637882
37.51864	-15.644607
38.01864	-14.711516
38.51864	-13.834987
39.01864	-13.01161
39.51864	-12.238168
40.01864	-11.511635
40.51864	-10.829159
41.01864	-10.188058
41.51864	-9.585808
42.01864	-9.020036
42.51864	-8.488511
43.01864	-7.989134
43.51864	-7.519935
44.01864	-7.079063
44.51864	-6.664778
45.01864	-6.275446
45.51864	-5.909535
46.01864	-5.565603
46.51864	-5.242301
47.01864	-4.938358
47.51864	-4.652585
48.01864	-4.383864
48.51864	-4.131147
49.01864	-3.893449
49.51864	-3.669849
50.01864	-3.459478
50.51864	-3.261525
51.01864	-3.075225
51.51864	-2.899865
52.01864	-2.734771
52.51864	-2.579314
53.01864	-2.432899
53.51864	-2.294973
54.01864	-2.16501
54.51864	-2.042525
55.01864	-1.927048
55.51864	-1.818157
56.01864	-1.715429
56.51864	-1.618499
57.01864	-1.526982
57.51864	-1.440565
58.01864	-1.358892
58.51864	-1.281703
59.01864	-1.208655
59.51864	-1.139548
60.01864	-1.074031
60.51864	-1.011977
61.01864	-0.953011
61.51864	-0.897085
62.01864	-0.843752
62.51864	-0.793128
63.01864	-0.744624
63.51864	-0.698499
64.01864	-0.653994
64.51864	-0.611773
65.01864	-0.570545
65.51864	-0.531346
66.01864	-0.492665
66.51864	-0.456391
67.01864	-0.419148
67.51864	-0.3844
68.01864	-0.348784
68.51864	-0.316461
69.01864	-0.278394
69.51864	-0.24684
70.01864	-0.212067
70.51864	-0.180293
71.01864	-0.12745
71.51864	-0.102427
72.01864	-0.066826
72.51864	-0.027651


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_R2.dat <==
-76.98136	61.591036
-76.48136	62.753709
-75.98136	63.884868
-75.48136	64.749717
-74.98136	66.079929
-74.48136	67.635479
-73.98136	69.175979
-73.48136	70.632109
-72.98136	72.244507
-72.48136	73.854195
-71.98136	75.512271
-71.48136	77.545825
-70.98136	79.57035
-70.48136	81.787589
-69.98136	84.065056
-69.48136	86.445878
-68.98136	88.912756
-68.48136	91.33167
-67.98136	93.686844
-67.48136	96.065568
-66.98136	98.554467
-66.48136	101.239228
-65.98136	104.009644
-65.48136	106.935348
-64.98136	109.913008
-64.48136	112.929057
-63.98136	115.972473
-63.48136	119.050748
-62.98136	122.18171
-62.48136	125.41828
-61.98136	128.776504
-61.48136	132.272052
-60.98136	135.862673
-60.48136	139.56013
-59.98136	143.326656
-59.48136	147.170131
-58.98136	151.087508
-58.48136	155.091957
-57.98136	159.196264
-57.48136	163.425463
-56.98136	167.779104
-56.48136	172.261374
-55.98136	176.857088
-55.48136	181.56684
-54.98136	186.376432
-54.48136	191.293491
-53.98136	196.320848
-53.48136	201.471036
-52.98136	206.751939
-52.48136	212.173799
-51.98136	217.73404
-51.48136	223.433163
-50.98136	229.264351
-50.48136	235.228262
-49.98136	241.322435
-49.48136	247.553505
-48.98136	253.925074
-48.48136	260.444641
-47.98136	267.115428
-47.48136	273.940771
-46.98136	280.918569
-46.48136	288.048702
-45.98136	295.328372
-45.48136	302.758472
-44.98136	310.338989
-44.48136	318.073241
-43.98136	325.962565
-43.48136	334.009302
-42.98136	342.212858
-42.48136	350.572351
-41.98136	359.084417
-41.48136	367.746501
-40.98136	376.554831
-40.48136	385.507038
-39.98136	394.599832
-39.48136	403.830512
-38.98136	413.194592
-38.48136	422.687062
-37.98136	432.300673
-37.48136	442.027354
-36.98136	451.857213
-36.48136	461.77992
-35.98136	471.78367
-35.48136	481.856131
-34.98136	491.983191
-34.48136	502.149498
-33.98136	512.337318
-33.48136	522.527053
-32.98136	532.696448
-32.48136	542.821194
-31.98136	552.874351
-31.48136	562.826834
-30.98136	572.646787
-30.48136	582.299833
-29.98136	591.748389
-29.48136	600.951822
-28.98136	609.865871
-28.48136	618.442852
-27.98136	626.631277
-27.48136	634.376113
-26.98136	641.618504
-26.48136	648.296007
-25.98136	654.342364
-25.48136	659.68772
-24.98136	664.258494
-24.48136	667.977694
-23.98136	670.764969
-23.48136	672.5371
-22.98136	673.208285
-22.48136	672.690805
-21.98136	670.895535
-21.48136	667.732789
-20.98136	663.113052
-20.48136	656.948032
-19.98136	649.151657
-19.48136	639.641375
-18.98136	628.339431
-18.48136	615.174427
-17.98136	600.082857
-17.48136	583.010864
-16.98136	563.915948
-16.48136	542.768828
-15.98136	519.555205
-15.48136	494.277602
-14.98136	466.957031
-14.48136	437.634649
-13.98136	406.373148
-13.48136	373.257999
-12.98136	338.398317
-12.48136	301.927427
-11.98136	264.002934
-11.48136	224.806351
-10.98136	184.542122
-10.48136	143.43613
-9.98136	101.73354
-9.48136	59.696099
-8.98136	17.598807
-8.48136	-24.273909
-7.98136	-65.632524
-7.48136	-106.187077
-6.98136	-145.652116
-6.48136	-183.751704
-5.98136	-220.224395
-5.48136	-254.827944
-4.98136	-287.343637
-4.48136	-317.580049
-3.98136	-345.376122
-3.48136	-370.603447
-2.98136	-393.167699
-2.48136	-413.009173
-1.98136	-430.102457
-1.48136	-444.455264
-0.98136	-456.106526
-0.48136	-465.123838
0.01864	-471.600404
0.51864	-475.651604
1.01864	-477.411341
1.51864	-477.028308
2.01864	-474.662283
2.51864	-470.480575
3.01864	-464.65471
3.51864	-457.357394
4.01864	-448.759841
4.51864	-439.029451
5.01864	-428.32787
5.51864	-416.809427
6.01864	-404.619918
6.51864	-391.895723
7.01864	-378.76322
7.51864	-365.338462
8.01864	-351.727072
8.51864	-338.024333
9.01864	-324.315428
9.51864	-310.675798
10.01864	-297.171603
10.51864	-283.860237
11.01864	-270.790908
11.51864	-258.005229
12.01864	-245.537829
12.51864	-233.416962
13.01864	-221.665105
13.51864	-210.299528
14.01864	-199.332853
14.51864	-188.773566
15.01864	-178.626511
15.51864	-168.893345
16.01864	-159.572955
16.51864	-150.66185
17.01864	-142.154507
17.51864	-134.043699
18.01864	-126.320774
18.51864	-118.97592
19.01864	-111.998391
19.51864	-105.376713
20.01864	-99.098867
20.51864	-93.152441
21.01864	-87.524776
21.51864	-82.20308
22.01864	-77.174535
22.51864	-72.426386
23.01864	-67.946011
23.51864	-63.720987
24.01864	-59.739141
24.51864	-55.988592
25.01864	-52.457785
25.51864	-49.135516
26.01864	-46.010956
26.51864	-43.073662
27.01864	-40.313587
27.51864	-37.721085
28.01864	-35.286917
28.51864	-33.002242
29.01864	-30.858621
29.51864	-28.848006
30.01864	-26.962732
30.51864	-25.195512
31.01864	-23.539423
31.51864	-21.987897
32.01864	-20.534708
32.51864	-19.173959
33.01864	-17.900072
33.51864	-16.707774
34.01864	-15.592081
34.51864	-14.54829
35.01864	-13.571964
35.51864	-12.658919
36.01864	-11.805215
36.51864	-11.007138
37.01864	-10.261195
37.51864	-9.564098
38.01864	-8.912757
38.51864	-8.304266
39.01864	-7.735895
39.51864	-7.20508
40.01864	-6.709412
40.51864	-6.246632
41.01864	-5.814621
41.51864	-5.411389
42.01864	-5.035071
42.51864	-4.683918
43.01864	-4.356292
43.51864	-4.050658
44.01864	-3.765577
44.51864	-3.4997
45.01864	-3.251767
45.51864	-3.020596
46.01864	-2.805081
46.51864	-2.604188
47.01864	-2.416946
47.51864	-2.24245
48.01864	-2.079852
48.51864	-1.928359
49.01864	-1.787227
49.51864	-1.655764
50.01864	-1.53332
50.51864	-1.419287
51.01864	-1.313098
51.51864	-1.214222
52.01864	-1.12216
52.51864	-1.036451
53.01864	-0.956656
53.51864	-0.882372
54.01864	-0.813214
54.51864	-0.74883
55.01864	-0.68888
55.51864	-0.63306
56.01864	-0.581065
56.51864	-0.532634
57.01864	-0.48749
57.51864	-0.445414
58.01864	-0.406147
58.51864	-0.36951
59.01864	-0.335256
59.51864	-0.303249
60.01864	-0.27323
60.51864	-0.245124
61.01864	-0.21865
61.51864	-0.193792
62.01864	-0.170203
62.51864	-0.148001
63.01864	-0.126734
63.51864	-0.106615
64.01864	-0.087033
64.51864	-0.068567
65.01864	-0.050196
65.51864	-0.032687
66.01864	-0.014846
66.51864	0.001654
67.01864	0.019637
67.51864	0.036596
68.01864	0.054839
68.51864	0.070712
69.01864	0.092282
69.51864	0.110312
70.01864	0.129729
70.51864	0.14658
71.01864	0.180429
71.51864	0.192228
72.01864	0.189567
72.51864	0.186021


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_Rho.dat <==
-76.98136	1.003308
-76.48136	1.003071
-75.98136	1.003156
-75.48136	1.003517
-74.98136	1.003424
-74.48136	1.003228
-73.98136	1.003413
-73.48136	1.003752
-72.98136	1.003937
-72.48136	1.004015
-71.98136	1.004129
-71.48136	1.004343
-70.98136	1.004617
-70.48136	1.004901
-69.98136	1.005198
-69.48136	1.005528
-68.98136	1.005829
-68.48136	1.006083
-67.98136	1.006344
-67.48136	1.006635
-66.98136	1.006952
-66.48136	1.007318
-65.98136	1.007686
-65.48136	1.008036
-64.98136	1.008403
-64.48136	1.008796
-63.98136	1.009188
-63.48136	1.009575
-62.98136	1.009971
-62.48136	1.010387
-61.98136	1.010823
-61.48136	1.011285
-60.98136	1.011757
-60.48136	1.012241
-59.98136	1.012742
-59.48136	1.013253
-58.98136	1.013771
-58.48136	1.014303
-57.98136	1.014854
-57.48136	1.015427
-56.98136	1.016023
-56.48136	1.016642
-55.98136	1.017277
-55.48136	1.01793
-54.98136	1.018603
-54.48136	1.019293
-53.98136	1.020004
-53.48136	1.020739
-52.98136	1.0215
-52.48136	1.022288
-51.98136	1.023103
-51.48136	1.023946
-50.98136	1.024815
-50.48136	1.025711
-49.98136	1.026636
-49.48136	1.02759
-48.98136	1.028577
-48.48136	1.029598
-47.98136	1.030656
-47.48136	1.03175
-46.98136	1.032883
-46.48136	1.034054
-45.98136	1.035266
-45.48136	1.036519
-44.98136	1.037816
-44.48136	1.039159
-43.98136	1.04055
-43.48136	1.041992
-42.98136	1.043487
-42.48136	1.045037
-41.98136	1.046644
-41.48136	1.048311
-40.98136	1.050039
-40.48136	1.051831
-39.98136	1.053692
-39.48136	1.055624
-38.98136	1.05763
-38.48136	1.059715
-37.98136	1.061882
-37.48136	1.064135
-36.98136	1.066477
-36.48136	1.068912
-35.98136	1.071447
-35.48136	1.074084
-34.98136	1.07683
-34.48136	1.079691
-33.98136	1.082671
-33.48136	1.085778
-32.98136	1.089017
-32.48136	1.092394
-31.98136	1.095919
-31.48136	1.099596
-30.98136	1.103436
-30.48136	1.107446
-29.98136	1.111636
-29.48136	1.116015
-28.98136	1.120592
-28.48136	1.12538
-27.98136	1.130388
-27.48136	1.135628
-26.98136	1.141114
-26.48136	1.146857
-25.98136	1.152873
-25.48136	1.159175
-24.98136	1.165779
-24.48136	1.172702
-23.98136	1.17996
-23.48136	1.187571
-22.98136	1.195554
-22.48136	1.203929
-21.98136	1.212716
-21.48136	1.221937
-20.98136	1.231616
-20.48136	1.241774
-19.98136	1.252439
-19.48136	1.263634
-18.98136	1.275388
-18.48136	1.287728
-17.98136	1.300683
-17.48136	1.314284
-16.98136	1.32856
-16.48136	1.343545
-15.98136	1.35927
-15.48136	1.37577
-14.98136	1.393077
-14.48136	1.411228
-13.98136	1.430256
-13.48136	1.450196
-12.98136	1.471082
-12.48136	1.492949
-11.98136	1.515829
-11.48136	1.539754
-10.98136	1.564753
-10.48136	1.590853
-9.98136	1.61808
-9.48136	1.646454
-8.98136	1.675992
-8.48136	1.706706
-7.98136	1.738602
-7.48136	1.771681
-6.98136	1.805937
-6.48136	1.841356
-5.98136	1.877917
-5.48136	1.91559
-4.98136	1.954337
-4.48136	1.99411
-3.98136	2.034854
-3.48136	2.076503
-2.98136	2.118985
-2.48136	2.162217
-1.98136	2.206111
-1.48136	2.250572
-0.98136	2.295497
-0.48136	2.34078
0.01864	2.386313
0.51864	2.431982
1.01864	2.477675
1.51864	2.523278
2.01864	2.568679
2.51864	2.61377
3.01864	2.658444
3.51864	2.702601
4.01864	2.746145
4.51864	2.788987
5.01864	2.831044
5.51864	2.872241
6.01864	2.912511
6.51864	2.951793
7.01864	2.990037
7.51864	3.027199
8.01864	3.063242
8.51864	3.098137
9.01864	3.131863
9.51864	3.164406
10.01864	3.195757
10.51864	3.225913
11.01864	3.254878
11.51864	3.28266
12.01864	3.309271
12.51864	3.334729
13.01864	3.359053
13.51864	3.382266
14.01864	3.404395
14.51864	3.425467
15.01864	3.445513
15.51864	3.464564
16.01864	3.482652
16.51864	3.499811
17.01864	3.516075
17.51864	3.531478
18.01864	3.546056
18.51864	3.559841
19.01864	3.572868
19.51864	3.585171
20.01864	3.596782
20.51864	3.607735
21.01864	3.61806
21.51864	3.627788
22.01864	3.636949
22.51864	3.645572
23.01864	3.653685
23.51864	3.661315
24.01864	3.668488
24.51864	3.675227
25.01864	3.681558
25.51864	3.687503
26.01864	3.693083
26.51864	3.698319
27.01864	3.703232
27.51864	3.707839
28.01864	3.712158
28.51864	3.716208
29.01864	3.720002
29.51864	3.723557
30.01864	3.726888
30.51864	3.730007
31.01864	3.732928
31.51864	3.735662
32.01864	3.738222
32.51864	3.740617
33.01864	3.742859
33.51864	3.744957
34.01864	3.746919
34.51864	3.748755
35.01864	3.750472
35.51864	3.752078
36.01864	3.75358
36.51864	3.754984
37.01864	3.756297
37.51864	3.757525
38.01864	3.758672
38.51864	3.759745
39.01864	3.760748
39.51864	3.761685
40.01864	3.762562
40.51864	3.763381
41.01864	3.764146
41.51864	3.764861
42.01864	3.76553
42.51864	3.766155
43.01864	3.766738
43.51864	3.767284
44.01864	3.767794
44.51864	3.76827
45.01864	3.768715
45.51864	3.769131
46.01864	3.76952
46.51864	3.769883
47.01864	3.770222
47.51864	3.770539
48.01864	3.770835
48.51864	3.771112
49.01864	3.77137
49.51864	3.771612
50.01864	3.771837
50.51864	3.772047
51.01864	3.772243
51.51864	3.772426
52.01864	3.772597
52.51864	3.772756
53.01864	3.772904
53.51864	3.773043
54.01864	3.773171
54.51864	3.77329
55.01864	3.773401
55.51864	3.773504
56.01864	3.773599
56.51864	3.773687
57.01864	3.773768
57.51864	3.773842
58.01864	3.77391
58.51864	3.773972
59.01864	3.774028
59.51864	3.774078
60.01864	3.774122
60.51864	3.774161
61.01864	3.774195
61.51864	3.774223
62.01864	3.774245
62.51864	3.774262
63.01864	3.774274
63.51864	3.77428
64.01864	3.774279
64.51864	3.774273
65.01864	3.77426
65.51864	3.77424
66.01864	3.774212
66.51864	3.774177
67.01864	3.774134
67.51864	3.77408
68.01864	3.774017
68.51864	3.773945
69.01864	3.773859
69.51864	3.773754
70.01864	3.773646
70.51864	3.773521
71.01864	3.773363
71.51864	3.773178
72.01864	3.773013
72.51864	3.772742


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_S.dat <==
-76.98136	0.321249
-76.48136	0.323513
-75.98136	0.324712
-75.48136	0.320885
-74.98136	0.322412
-74.48136	0.32756
-73.98136	0.330258
-73.48136	0.333807
-72.98136	0.338832
-72.48136	0.343679
-71.98136	0.349138
-71.48136	0.357455
-70.98136	0.365806
-70.48136	0.376116
-69.98136	0.387337
-69.48136	0.398659
-68.98136	0.41042
-68.48136	0.42139
-67.98136	0.43131
-67.48136	0.441508
-66.98136	0.452781
-66.48136	0.465663
-65.98136	0.479132
-65.48136	0.493739
-64.98136	0.508394
-64.48136	0.522821
-63.98136	0.537318
-63.48136	0.551893
-62.98136	0.566687
-62.48136	0.582256
-61.98136	0.598684
-61.48136	0.616051
-60.98136	0.633993
-60.48136	0.652564
-59.98136	0.67138
-59.48136	0.690506
-58.98136	0.710012
-58.48136	0.729973
-57.98136	0.750549
-57.48136	0.771993
-56.98136	0.794267
-56.48136	0.817379
-55.98136	0.841188
-55.48136	0.86566
-54.98136	0.890665
-54.48136	0.916293
-53.98136	0.942611
-53.48136	0.969731
-52.98136	0.997754
-52.48136	1.026773
-51.98136	1.056749
-51.48136	1.087678
-50.98136	1.119501
-50.48136	1.152222
-49.98136	1.185841
-49.48136	1.220446
-48.98136	1.256101
-48.48136	1.292893
-47.98136	1.33088
-47.48136	1.370104
-46.98136	1.41056
-46.48136	1.452267
-45.98136	1.495227
-45.48136	1.539482
-44.98136	1.585079
-44.48136	1.632099
-43.98136	1.680609
-43.48136	1.730681
-42.98136	1.782367
-42.48136	1.835712
-41.98136	1.890749
-41.48136	1.947523
-40.98136	2.006083
-40.48136	2.066496
-39.98136	2.128836
-39.48136	2.19319
-38.98136	2.259633
-38.48136	2.328244
-37.98136	2.39909
-37.48136	2.47224
-36.98136	2.547759
-36.48136	2.625726
-35.98136	2.706222
-35.48136	2.789338
-34.98136	2.875169
-34.48136	2.963812
-33.98136	3.055361
-33.48136	3.149908
-32.98136	3.247542
-32.48136	3.348353
-31.98136	3.452433
-31.48136	3.559876
-30.98136	3.670782
-30.48136	3.78525
-29.98136	3.903377
-29.48136	4.025258
-28.98136	4.150982
-28.48136	4.280633
-27.98136	4.414287
-27.48136	4.552018
-26.98136	4.693891
-26.48136	4.839968
-25.98136	4.990299
-25.48136	5.144924
-24.98136	5.30387
-24.48136	5.467146
-23.98136	5.634743
-23.48136	5.806634
-22.98136	5.982767
-22.48136	6.16307
-21.98136	6.347444
-21.48136	6.535762
-20.98136	6.727865
-20.48136	6.92356
-19.98136	7.122616
-19.48136	7.324761
-18.98136	7.529681
-18.48136	7.737014
-17.98136	7.946354
-17.48136	8.157242
-16.98136	8.369167
-16.48136	8.581567
-15.98136	8.79382
-15.48136	9.005248
-14.98136	9.215117
-14.48136	9.422633
-13.98136	9.626947
-13.48136	9.827154
-12.98136	10.022297
-12.48136	10.211374
-11.98136	10.393336
-11.48136	10.567101
-10.98136	10.731555
-10.48136	10.885564
-9.98136	11.027987
-9.48136	11.157683
-8.98136	11.273529
-8.48136	11.374433
-7.98136	11.459349
-7.48136	11.527295
-6.98136	11.577367
-6.48136	11.608762
-5.98136	11.620786
-5.48136	11.612877
-4.98136	11.584614
-4.48136	11.535734
-3.98136	11.466136
-3.48136	11.375894
-2.98136	11.265254
-2.48136	11.134641
-1.98136	10.98465
-1.48136	10.816043
-0.98136	10.629735
-0.48136	10.426784
0.01864	10.208374
0.51864	9.975795
1.01864	9.730426
1.51864	9.473712
2.01864	9.207144
2.51864	8.932237
3.01864	8.65051
3.51864	8.363466
4.01864	8.072577
4.51864	7.779263
5.01864	7.484883
5.51864	7.190723
6.01864	6.897983
6.51864	6.607775
7.01864	6.321113
7.51864	6.038913
8.01864	5.761994
8.51864	5.491071
9.01864	5.226768
9.51864	4.969609
10.01864	4.720031
10.51864	4.478385
11.01864	4.244944
11.51864	4.019905
12.01864	3.803397
12.51864	3.595489
13.01864	3.396193
13.51864	3.205472
14.01864	3.023245
14.51864	2.849393
15.01864	2.683764
15.51864	2.526178
16.01864	2.376433
16.51864	2.234306
17.01864	2.099559
17.51864	1.971944
18.01864	1.851202
18.51864	1.737071
19.01864	1.629282
19.51864	1.527569
20.01864	1.431664
20.51864	1.341302
21.01864	1.256222
21.51864	1.176168
22.01864	1.10089
22.51864	1.030143
23.01864	0.963692
23.51864	0.901309
24.01864	0.842772
24.51864	0.78787
25.01864	0.7364
25.51864	0.688166
26.01864	0.642983
26.51864	0.600673
27.01864	0.561067
27.51864	0.524003
28.01864	0.48933
28.51864	0.456901
29.01864	0.426581
29.51864	0.398238
30.01864	0.37175
30.51864	0.347001
31.01864	0.323882
31.51864	0.302289
32.01864	0.282126
32.51864	0.2633
33.01864	0.245726
33.51864	0.229324
34.01864	0.214016
34.51864	0.199731
35.01864	0.186404
35.51864	0.17397
36.01864	0.162372
36.51864	0.151553
37.01864	0.141463
37.51864	0.132052
38.01864	0.123276
38.51864	0.115093
39.01864	0.107461
39.51864	0.100346
40.01864	0.093711
40.51864	0.087525
41.01864	0.081758
41.51864	0.07638
42.01864	0.071366
42.51864	0.066691
43.01864	0.062332
43.51864	0.058267
44.01864	0.054477
44.51864	0.050943
45.01864	0.047647
45.51864	0.044573
46.01864	0.041706
46.51864	0.039032
47.01864	0.036537
47.51864	0.03421
48.01864	0.032038
48.51864	0.030012
49.01864	0.028121
49.51864	0.026355
50.01864	0.024707
50.51864	0.023168
51.01864	0.02173
51.51864	0.020387
52.01864	0.019132
52.51864	0.017958
53.01864	0.016861
53.51864	0.015835
54.01864	0.014875
54.51864	0.013975
55.01864	0.013133
55.51864	0.012344
56.01864	0.011604
56.51864	0.010909
57.01864	0.010257
57.51864	0.009644
58.01864	0.009067
58.51864	0.008523
59.01864	0.008011
59.51864	0.007527
60.01864	0.00707
60.51864	0.006635
61.01864	0.006225
61.51864	0.005832
62.01864	0.005461
62.51864	0.005102
63.01864	0.004763
63.51864	0.004431
64.01864	0.004123
64.51864	0.00381
65.01864	0.00352
65.51864	0.003225
66.01864	0.002963
66.51864	0.002662
67.01864	0.002411
67.51864	0.002143
68.01864	0.001919
68.51864	0.001571
69.01864	0.001407
69.51864	0.00118
70.01864	0.000937
70.51864	0.000443
71.01864	0.000645
71.51864	0.000433
72.01864	-0.000124
72.51864	-0.000753


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_T.dat <==
-76.98136	1.18938
-76.48136	1.179891
-75.98136	1.181202
-75.48136	1.187996
-74.98136	1.191814
-74.48136	1.193573
-73.98136	1.19892
-73.48136	1.208066
-72.98136	1.216487
-72.48136	1.222988
-71.98136	1.230034
-71.48136	1.239819
-70.98136	1.250405
-70.48136	1.262051
-69.98136	1.2743
-69.48136	1.287112
-68.98136	1.299869
-68.48136	1.311625
-67.98136	1.322988
-67.48136	1.334917
-66.98136	1.347757
-66.48136	1.362016
-65.98136	1.376615
-65.48136	1.391627
-64.98136	1.406932
-64.48136	1.422527
-63.98136	1.438195
-63.48136	1.453901
-62.98136	1.469918
-62.48136	1.486636
-61.98136	1.504105
-61.48136	1.522417
-60.98136	1.541228
-60.48136	1.560584
-59.98136	1.580351
-59.48136	1.600508
-58.98136	1.621034
-58.48136	1.642067
-57.98136	1.663748
-57.48136	1.686236
-56.98136	1.709527
-56.48136	1.733619
-55.98136	1.758381
-55.48136	1.783819
-54.98136	1.809887
-54.48136	1.836629
-53.98136	1.8641
-53.48136	1.892409
-52.98136	1.921627
-52.48136	1.951817
-51.98136	1.98297
-51.48136	2.015086
-50.98136	2.048132
-50.48136	2.082135
-49.98136	2.117109
-49.48136	2.153118
-48.98136	2.190225
-48.48136	2.228507
-47.98136	2.268011
-47.48136	2.308781
-46.98136	2.350832
-46.48136	2.394187
-45.98136	2.438867
-45.48136	2.484919
-44.98136	2.532395
-44.48136	2.581365
-43.98136	2.631898
-43.48136	2.684063
-42.98136	2.737912
-42.48136	2.7935
-41.98136	2.85087
-41.48136	2.910077
-40.98136	2.971177
-40.48136	3.034245
-39.98136	3.099355
-39.48136	3.166593
-38.98136	3.236039
-38.48136	3.307773
-37.98136	3.381872
-37.48136	3.458411
-36.98136	3.53747
-36.48136	3.619133
-35.98136	3.703491
-35.48136	3.79064
-34.98136	3.88068
-34.48136	3.973714
-33.98136	4.069842
-33.48136	4.169167
-32.98136	4.271787
-32.48136	4.377805
-31.98136	4.487324
-31.48136	4.600451
-30.98136	4.717295
-30.48136	4.837967
-29.98136	4.962576
-29.48136	5.091228
-28.98136	5.224028
-28.48136	5.361077
-27.98136	5.502469
-27.48136	5.648298
-26.98136	5.798652
-26.48136	5.953612
-25.98136	6.113254
-25.48136	6.277644
-24.98136	6.446838
-24.48136	6.620878
-23.98136	6.799793
-23.48136	6.983596
-22.98136	7.172284
-22.48136	7.365834
-21.98136	7.564205
-21.48136	7.767334
-20.98136	7.975132
-20.48136	8.187486
-19.98136	8.404253
-19.48136	8.625263
-18.98136	8.850311
-18.48136	9.079164
-17.98136	9.311552
-17.48136	9.547172
-16.98136	9.785686
-16.48136	10.026719
-15.98136	10.269863
-15.48136	10.514672
-14.98136	10.760666
-14.48136	11.007334
-13.98136	11.254132
-13.48136	11.50049
-12.98136	11.745814
-12.48136	11.989486
-11.98136	12.230877
-11.48136	12.469345
-10.98136	12.704245
-10.48136	12.934934
-9.98136	13.160777
-9.48136	13.381157
-8.98136	13.595483
-8.48136	13.803193
-7.98136	14.003766
-7.48136	14.196729
-6.98136	14.381659
-6.48136	14.558195
-5.98136	14.726037
-5.48136	14.884953
-4.98136	15.034782
-4.48136	15.17543
-3.98136	15.306878
-3.48136	15.429169
-2.98136	15.542417
-2.48136	15.646792
-1.98136	15.742523
-1.48136	15.829885
-0.98136	15.909198
-0.48136	15.980816
0.01864	16.045123
0.51864	16.102522
1.01864	16.153431
1.51864	16.198276
2.01864	16.237486
2.51864	16.271484
3.01864	16.300687
3.51864	16.325501
4.01864	16.346315
4.51864	16.363502
5.01864	16.377416
5.51864	16.38839
6.01864	16.396736
6.51864	16.402745
7.01864	16.406687
7.51864	16.40881
8.01864	16.409342
8.51864	16.408491
9.01864	16.406447
9.51864	16.403382
10.01864	16.399452
10.51864	16.394795
11.01864	16.389538
11.51864	16.383792
12.01864	16.377657
12.51864	16.371221
13.01864	16.364563
13.51864	16.357751
14.01864	16.350844
14.51864	16.343895
15.01864	16.33695
15.51864	16.330047
16.01864	16.323218
16.51864	16.316493
17.01864	16.309895
17.51864	16.303442
18.01864	16.297152
18.51864	16.291037
19.01864	16.285105
19.51864	16.279366
20.01864	16.273823
20.51864	16.268481
21.01864	16.26334
21.51864	16.258402
22.01864	16.253664
22.51864	16.249126
23.01864	16.244783
23.51864	16.240634
24.01864	16.236672
24.51864	16.232894
25.01864	16.229294
25.51864	16.225867
26.01864	16.222608
26.51864	16.21951
27.01864	16.216568
27.51864	16.213776
28.01864	16.211128
28.51864	16.208618
29.01864	16.20624
29.51864	16.203988
30.01864	16.201857
30.51864	16.199841
31.01864	16.197935
31.51864	16.196133
32.01864	16.194431
32.51864	16.192824
33.01864	16.191306
33.51864	16.189875
34.01864	16.188524
34.51864	16.18725
35.01864	16.186048
35.51864	16.184916
36.01864	16.183849
36.51864	16.182844
37.01864	16.181898
37.51864	16.181006
38.01864	16.180168
38.51864	16.179378
39.01864	16.178635
39.51864	16.177936
40.01864	16.177279
40.51864	16.176661
41.01864	16.17608
41.51864	16.175535
42.01864	16.175022
42.51864	16.17454
43.01864	16.174088
43.51864	16.173663
44.01864	16.173265
44.51864	16.172891
45.01864	16.172541
45.51864	16.172212
46.01864	16.171905
46.51864	16.171616
47.01864	16.171347
47.51864	16.171094
48.01864	16.170858
48.51864	16.170638
49.01864	16.170433
49.51864	16.170241
50.01864	16.170063
50.51864	16.169897
51.01864	16.169743
51.51864	16.169601
52.01864	16.169469
52.51864	16.169348
53.01864	16.169237
53.51864	16.169135
54.01864	16.169042
54.51864	16.168959
55.01864	16.168883
55.51864	16.168817
56.01864	16.168758
56.51864	16.168707
57.01864	16.168665
57.51864	16.16863
58.01864	16.168604
58.51864	16.168585
59.01864	16.168575
59.51864	16.168572
60.01864	16.168579
60.51864	16.168594
61.01864	16.168618
61.51864	16.168652
62.01864	16.168697
62.51864	16.168751
63.01864	16.168818
63.51864	16.168896
64.01864	16.168989
64.51864	16.169094
65.01864	16.169217
65.51864	16.169354
66.01864	16.169514
66.51864	16.169686
67.01864	16.169887
67.51864	16.17011
68.01864	16.170364
68.51864	16.170626
69.01864	16.170949
69.51864	16.171299
70.01864	16.171679
70.51864	16.172061
71.01864	16.172611
71.51864	16.173147
72.01864	16.173711
72.51864	16.174415


==> Fig/Shock/Kn=3.0/S-Model/S_Kn3.0_Ma7.0_U.dat <==
-76.98136	8.995962
-76.48136	8.997484
-75.98136	8.997261
-75.48136	8.996617
-74.98136	8.996434
-74.48136	8.995008
-73.98136	8.993746
-73.48136	8.993265
-72.98136	8.992465
-72.48136	8.990928
-71.98136	8.988745
-71.48136	8.98632
-70.98136	8.983973
-70.48136	8.981821
-69.98136	8.979461
-69.48136	8.977109
-68.98136	8.974645
-68.48136	8.971826
-67.98136	8.968968
-67.48136	8.966299
-66.98136	8.963489
-66.48136	8.960574
-65.98136	8.95754
-65.48136	8.954335
-64.98136	8.950922
-64.48136	8.947507
-63.98136	8.944088
-63.48136	8.940602
-62.98136	8.937024
-62.48136	8.933331
-61.98136	8.92944
-61.48136	8.925427
-60.98136	8.921287
-60.48136	8.917028
-59.98136	8.912662
-59.48136	8.908213
-58.98136	8.903625
-58.48136	8.898896
-57.98136	8.894023
-57.48136	8.888995
-56.98136	8.883793
-56.48136	8.878441
-55.98136	8.872922
-55.48136	8.867236
-54.98136	8.861386
-54.48136	8.855372
-53.98136	8.849172
-53.48136	8.842786
-52.98136	8.836197
-52.48136	8.829397
-51.98136	8.822375
-51.48136	8.815137
-50.98136	8.807672
-50.48136	8.799978
-49.98136	8.79205
-49.48136	8.783875
-48.98136	8.775439
-48.48136	8.766734
-47.98136	8.757745
-47.48136	8.748463
-46.98136	8.738881
-46.48136	8.728991
-45.98136	8.718781
-45.48136	8.708242
-44.98136	8.697359
-44.48136	8.686118
-43.98136	8.674504
-43.48136	8.662503
-42.98136	8.650099
-42.48136	8.637278
-41.98136	8.624025
-41.48136	8.610325
-40.98136	8.59616
-40.48136	8.581513
-39.98136	8.566362
-39.48136	8.550689
-38.98136	8.534471
-38.48136	8.517687
-37.98136	8.500315
-37.48136	8.482331
-36.98136	8.463712
-36.48136	8.444433
-35.98136	8.424467
-35.48136	8.403786
-34.98136	8.382361
-34.48136	8.360161
-33.98136	8.337156
-33.48136	8.313313
-32.98136	8.288599
-32.48136	8.26298
-31.98136	8.23642
-31.48136	8.208882
-30.98136	8.180327
-30.48136	8.150717
-29.98136	8.12001
-29.48136	8.088164
-28.98136	8.055137
-28.48136	8.020886
-27.98136	7.985366
-27.48136	7.948532
-26.98136	7.910339
-26.48136	7.87074
-25.98136	7.82969
-25.48136	7.78714
-24.98136	7.743045
-24.48136	7.697359
-23.98136	7.650035
-23.48136	7.601031
-22.98136	7.550303
-22.48136	7.497809
-21.98136	7.44351
-21.48136	7.387368
-20.98136	7.329349
-20.48136	7.269423
-19.98136	7.207562
-19.48136	7.143744
-18.98136	7.07795
-18.48136	7.010169
-17.98136	6.940394
-17.48136	6.868625
-16.98136	6.794871
-16.48136	6.719146
-15.98136	6.641475
-15.48136	6.561891
-14.98136	6.480436
-14.48136	6.397165
-13.98136	6.31214
-13.48136	6.225436
-12.98136	6.13714
-12.48136	6.04735
-11.98136	5.956177
-11.48136	5.863742
-10.98136	5.77018
-10.48136	5.675637
-9.98136	5.580269
-9.48136	5.484244
-8.98136	5.387739
-8.48136	5.29094
-7.98136	5.194038
-7.48136	5.097233
-6.98136	5.000728
-6.48136	4.904726
-5.98136	4.809433
-5.48136	4.715051
-4.98136	4.62178
-4.48136	4.529812
-3.98136	4.439332
-3.48136	4.350515
-2.98136	4.263524
-2.48136	4.178508
-1.98136	4.095602
-1.48136	4.014926
-0.98136	3.936582
-0.48136	3.860657
0.01864	3.787221
0.51864	3.716327
1.01864	3.648012
1.51864	3.582296
2.01864	3.519188
2.51864	3.458679
3.01864	3.400752
3.51864	3.345375
4.01864	3.292508
4.51864	3.242102
5.01864	3.1941
5.51864	3.148439
6.01864	3.105051
6.51864	3.063864
7.01864	3.024803
7.51864	2.987789
8.01864	2.952745
8.51864	2.91959
9.01864	2.888245
9.51864	2.858631
10.01864	2.830669
10.51864	2.804283
11.01864	2.779398
11.51864	2.755939
12.01864	2.733836
12.51864	2.71302
13.01864	2.693424
13.51864	2.674984
14.01864	2.657638
14.51864	2.641327
15.01864	2.625996
15.51864	2.611588
16.01864	2.598054
16.51864	2.585343
17.01864	2.573409
17.51864	2.562207
18.01864	2.551695
18.51864	2.541834
19.01864	2.532584
19.51864	2.523909
20.01864	2.515777
20.51864	2.508154
21.01864	2.501009
21.51864	2.494315
22.01864	2.488043
22.51864	2.482169
23.01864	2.476667
23.51864	2.471515
24.01864	2.466692
24.51864	2.462177
25.01864	2.45795
25.51864	2.453995
26.01864	2.450295
26.51864	2.446832
27.01864	2.443593
27.51864	2.440563
28.01864	2.437729
28.51864	2.435078
29.01864	2.4326
29.51864	2.430282
30.01864	2.428116
30.51864	2.42609
31.01864	2.424197
31.51864	2.422427
32.01864	2.420772
32.51864	2.419226
33.01864	2.417782
33.51864	2.416432
34.01864	2.41517
34.51864	2.413991
35.01864	2.41289
35.51864	2.411861
36.01864	2.4109
36.51864	2.410002
37.01864	2.409163
37.51864	2.40838
38.01864	2.407648
38.51864	2.406964
39.01864	2.406326
39.51864	2.405729
40.01864	2.405172
40.51864	2.404652
41.01864	2.404166
41.51864	2.403713
42.01864	2.403289
42.51864	2.402893
43.01864	2.402524
43.51864	2.402179
44.01864	2.401856
44.51864	2.401556
45.01864	2.401275
45.51864	2.401012
46.01864	2.400767
46.51864	2.400539
47.01864	2.400325
47.51864	2.400126
48.01864	2.39994
48.51864	2.399766
49.01864	2.399604
49.51864	2.399453
50.01864	2.399312
50.51864	2.39918
51.01864	2.399058
51.51864	2.398943
52.01864	2.398837
52.51864	2.398737
53.01864	2.398645
53.51864	2.398559
54.01864	2.398479
54.51864	2.398405
55.01864	2.398336
55.51864	2.398272
56.01864	2.398213
56.51864	2.398159
57.01864	2.398109
57.51864	2.398063
58.01864	2.398021
58.51864	2.397983
59.01864	2.397949
59.51864	2.397918
60.01864	2.397891
60.51864	2.397867
61.01864	2.397847
61.51864	2.39783
62.01864	2.397817
62.51864	2.397807
63.01864	2.3978
63.51864	2.397798
64.01864	2.397798
64.51864	2.397804
65.01864	2.397812
65.51864	2.397827
66.01864	2.397844
66.51864	2.397867
67.01864	2.397895
67.51864	2.397931
68.01864	2.397969
68.51864	2.398019
69.01864	2.398075
69.51864	2.39814
70.01864	2.398203
70.51864	2.398301
71.01864	2.398395
71.51864	2.398496
72.01864	2.398602
72.51864	2.398841


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_M.dat <==
-76.98307	-0.911527
-76.48307	-0.922381
-75.98307	-0.938406
-75.48307	-0.949704
-74.98307	-0.969122
-74.48307	-0.989549
-73.98307	-1.012788
-73.48307	-1.036786
-72.98307	-1.060298
-72.48307	-1.088128
-71.98307	-1.12065
-71.48307	-1.153481
-70.98307	-1.188797
-70.48307	-1.226163
-69.98307	-1.264139
-69.48307	-1.302805
-68.98307	-1.343141
-68.48307	-1.385406
-67.98307	-1.429733
-67.48307	-1.476447
-66.98307	-1.525549
-66.48307	-1.575355
-65.98307	-1.627269
-65.48307	-1.680937
-64.98307	-1.736638
-64.48307	-1.794809
-63.98307	-1.855213
-63.48307	-1.917512
-62.98307	-1.981953
-62.48307	-2.048674
-61.98307	-2.11793
-61.48307	-2.189499
-60.98307	-2.26388
-60.48307	-2.340755
-59.98307	-2.420205
-59.48307	-2.502319
-58.98307	-2.587125
-58.48307	-2.674697
-57.98307	-2.765316
-57.48307	-2.859006
-56.98307	-2.955866
-56.48307	-3.055855
-55.98307	-3.159119
-55.48307	-3.265595
-54.98307	-3.375445
-54.48307	-3.48877
-53.98307	-3.60567
-53.48307	-3.726233
-52.98307	-3.850593
-52.48307	-3.978764
-51.98307	-4.110834
-51.48307	-4.246847
-50.98307	-4.386907
-50.48307	-4.531062
-49.98307	-4.679437
-49.48307	-4.832102
-48.98307	-4.98914
-48.48307	-5.150618
-47.98307	-5.316609
-47.48307	-5.487149
-46.98307	-5.662308
-46.48307	-5.842129
-45.98307	-6.026676
-45.48307	-6.215989
-44.98307	-6.410126
-44.48307	-6.609113
-43.98307	-6.812979
-43.48307	-7.021736
-42.98307	-7.23539
-42.48307	-7.453928
-41.98307	-7.677345
-41.48307	-7.905611
-40.98307	-8.138697
-40.48307	-8.376551
-39.98307	-8.619115
-39.48307	-8.866302
-38.98307	-9.118015
-38.48307	-9.374131
-37.98307	-9.634513
-37.48307	-9.899002
-36.98307	-10.16742
-36.48307	-10.439566
-35.98307	-10.715214
-35.48307	-10.99411
-34.98307	-11.275969
-34.48307	-11.560477
-33.98307	-11.847286
-33.48307	-12.136016
-32.98307	-12.426252
-32.48307	-12.717545
-31.98307	-13.009409
-31.48307	-13.301313
-30.98307	-13.592689
-30.48307	-13.882919
-29.98307	-14.17134
-29.48307	-14.457239
-28.98307	-14.739856
-28.48307	-15.018376
-27.98307	-15.291937
-27.48307	-15.559618
-26.98307	-15.820442
-26.48307	-16.073372
-25.98307	-16.317313
-25.48307	-16.551102
-24.98307	-16.773518
-24.48307	-16.983272
-23.98307	-17.179013
-23.48307	-17.359324
-22.98307	-17.522723
-22.48307	-17.667663
-21.98307	-17.792531
-21.48307	-17.895651
-20.98307	-17.975286
-20.48307	-18.029639
-19.98307	-18.056863
-19.48307	-18.055062
-18.98307	-18.022299
-18.48307	-17.956607
-17.98307	-17.856
-17.48307	-17.718483
-16.98307	-17.542069
-16.48307	-17.3248
-15.98307	-17.064766
-15.48307	-16.760134
-14.98307	-16.409174
-14.48307	-16.010294
-13.98307	-15.562079
-13.48307	-15.063326
-12.98307	-14.513093
-12.48307	-13.910743
-11.98307	-13.255998
-11.48307	-12.548985
-10.98307	-11.790294
-10.48307	-10.981025
-9.98307	-10.122838
-9.48307	-9.217998
-8.98307	-8.269409
-8.48307	-7.28064
-7.98307	-6.255943
-7.48307	-5.200251
-6.98307	-4.119165
-6.48307	-3.018916
-5.98307	-1.906315
-5.48307	-0.788676
-4.98307	0.326279
-4.48307	1.430528
-3.98307	2.515883
-3.48307	3.574134
-2.98307	4.597196
-2.48307	5.577269
-1.98307	6.506993
-1.48307	7.379594
-0.98307	8.189026
-0.48307	8.930081
0.01693	9.598494
0.51693	10.19101
1.01693	10.705432
1.51693	11.140628
2.01693	11.496528
2.51693	11.774072
3.01693	11.975154
3.51693	12.102533
4.01693	12.159726
4.51693	12.150901
5.01693	12.080751
5.51693	11.954367
6.01693	11.777122
6.51693	11.554546
7.01693	11.292221
7.51693	10.995678
8.01693	10.670315
8.51693	10.321321
9.01693	9.953616
9.51693	9.571804
10.01693	9.180142
10.51693	8.782515
11.01693	8.382426
11.51693	7.982995
12.01693	7.58696
12.51693	7.196697
13.01693	6.814229
13.51693	6.44125
14.01693	6.07915
14.51693	5.729039
15.01693	5.39177
15.51693	5.067971
16.01693	4.758065
16.51693	4.462298
17.01693	4.180759
17.51693	3.913407
18.01693	3.660087
18.51693	3.420552
19.01693	3.194474
19.51693	2.981466
20.01693	2.781093
20.51693	2.592881
21.01693	2.416332
21.51693	2.250928
22.01693	2.096143
22.51693	1.951448
23.01693	1.816315
23.51693	1.690224
24.01693	1.572664
24.51693	1.463139
25.01693	1.361167
25.51693	1.266284
26.01693	1.178046
26.51693	1.096026
27.01693	1.019819
27.51693	0.949039
28.01693	0.883322
28.51693	0.822322
29.01693	0.765715
29.51693	0.713193
30.01693	0.664469
30.51693	0.619273
31.01693	0.577353
31.51693	0.538473
32.01693	0.502412
32.51693	0.468964
33.01693	0.437938
33.51693	0.409155
34.01693	0.38245
34.51693	0.357668
35.01693	0.334666
35.51693	0.313312
36.01693	0.293483
36.51693	0.275064
37.01693	0.25795
37.51693	0.242043
38.01693	0.227252
38.51693	0.213495
39.01693	0.200693
39.51693	0.188775
40.01693	0.177676
40.51693	0.167334
41.01693	0.157692
41.51693	0.148699
42.01693	0.140306
42.51693	0.13247
43.01693	0.125149
43.51693	0.118306
44.01693	0.111905
44.51693	0.105915
45.01693	0.100306
45.51693	0.09505
46.01693	0.090122
46.51693	0.085498
47.01693	0.081158
47.51693	0.077081
48.01693	0.073249
48.51693	0.069645
49.01693	0.066253
49.51693	0.063058
50.01693	0.060049
50.51693	0.057211
51.01693	0.054533
51.51693	0.052006
52.01693	0.049619
52.51693	0.047363
53.01693	0.04523
53.51693	0.043212
54.01693	0.041303
54.51693	0.039495
55.01693	0.037782
55.51693	0.036159
56.01693	0.034621
56.51693	0.033163
57.01693	0.031779
57.51693	0.030468
58.01693	0.029223
58.51693	0.028043
59.01693	0.026923
59.51693	0.025863
60.01693	0.024854
60.51693	0.023903
61.01693	0.022997
61.51693	0.022147
62.01693	0.021333
62.51693	0.020578
63.01693	0.019852
63.51693	0.019185
64.01693	0.018532
64.51693	0.017959
65.01693	0.017385
65.51693	0.016885
66.01693	0.016359
66.51693	0.015993
67.01693	0.015523
67.51693	0.015167
68.01693	0.014756
68.51693	0.014697
69.01693	0.014133
69.51693	0.013891
70.01693	0.013774
70.51693	0.014132
71.01693	0.012682
71.51693	0.012713
72.01693	0.013904
72.51693	0.013028


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_Q.dat <==
-76.98307	-2.094668
-76.48307	-2.213435
-75.98307	-2.31591
-75.48307	-2.417369
-74.98307	-2.516619
-74.48307	-2.618818
-73.98307	-2.725694
-73.48307	-2.830149
-72.98307	-2.935986
-72.48307	-3.051688
-71.98307	-3.178709
-71.48307	-3.309053
-70.98307	-3.444982
-70.48307	-3.584024
-69.98307	-3.727358
-69.48307	-3.874131
-68.98307	-4.025979
-68.48307	-4.184789
-67.98307	-4.348705
-67.48307	-4.51637
-66.98307	-4.690585
-66.48307	-4.869604
-65.98307	-5.055626
-65.48307	-5.248342
-64.98307	-5.448413
-64.48307	-5.654919
-63.98307	-5.867456
-63.48307	-6.086484
-62.98307	-6.312953
-62.48307	-6.547349
-61.98307	-6.790659
-61.48307	-7.042187
-60.98307	-7.302656
-60.48307	-7.571746
-59.98307	-7.849793
-59.48307	-8.137025
-58.98307	-8.434059
-58.48307	-8.741256
-57.98307	-9.059104
-57.48307	-9.387833
-56.98307	-9.727934
-56.48307	-10.079471
-55.98307	-10.44303
-55.48307	-10.81882
-54.98307	-11.207305
-54.48307	-11.608808
-53.98307	-12.02382
-53.48307	-12.452734
-52.98307	-12.896087
-52.48307	-13.354281
-51.98307	-13.827817
-51.48307	-14.317047
-50.98307	-14.822479
-50.48307	-15.344483
-49.98307	-15.883577
-49.48307	-16.440236
-48.98307	-17.015014
-48.48307	-17.608408
-47.98307	-18.220966
-47.48307	-18.853161
-46.98307	-19.505512
-46.48307	-20.17849
-45.98307	-20.872633
-45.48307	-21.588437
-44.98307	-22.326458
-44.48307	-23.087217
-43.98307	-23.871259
-43.48307	-24.679091
-42.98307	-25.511234
-42.48307	-26.368171
-41.98307	-27.250401
-41.48307	-28.158394
-40.98307	-29.092634
-40.48307	-30.053571
-39.98307	-31.041661
-39.48307	-32.057319
-38.98307	-33.100946
-38.48307	-34.172905
-37.98307	-35.273533
-37.48307	-36.403125
-36.98307	-37.561953
-36.48307	-38.750236
-35.98307	-39.96816
-35.48307	-41.215854
-34.98307	-42.493396
-34.48307	-43.800795
-33.98307	-45.138002
-33.48307	-46.504887
-32.98307	-47.90125
-32.48307	-49.326804
-31.98307	-50.781179
-31.48307	-52.263904
-30.98307	-53.774406
-30.48307	-55.312001
-29.98307	-56.875883
-29.48307	-58.465121
-28.98307	-60.078648
-28.48307	-61.715254
-27.98307	-63.373578
-27.48307	-65.052098
-26.98307	-66.749123
-26.48307	-68.46278
-25.98307	-70.191007
-25.48307	-71.93154
-24.98307	-73.681907
-24.48307	-75.439414
-23.98307	-77.201139
-23.48307	-78.963922
-22.98307	-80.724354
-22.48307	-82.478768
-21.98307	-84.223229
-21.48307	-85.953527
-20.98307	-87.665168
-20.48307	-89.353372
-19.98307	-91.013066
-19.48307	-92.638883
-18.98307	-94.225163
-18.48307	-95.765956
-17.98307	-97.255027
-17.48307	-98.685866
-16.98307	-100.051705
-16.48307	-101.345538
-15.98307	-102.560145
-15.48307	-103.688129
-14.98307	-104.721957
-14.48307	-105.654007
-13.98307	-106.476628
-13.48307	-107.182208
-12.98307	-107.763246
-12.48307	-108.212442
-11.98307	-108.52279
-11.48307	-108.687684
-10.98307	-108.701026
-10.48307	-108.557344
-9.98307	-108.251912
-9.48307	-107.780871
-8.98307	-107.141346
-8.48307	-106.331561
-7.98307	-105.350938
-7.48307	-104.200187
-6.98307	-102.881377
-6.48307	-101.397986
-5.98307	-99.754921
-5.48307	-97.958513
-4.98307	-96.016483
-4.48307	-93.937872
-3.98307	-91.732942
-3.48307	-89.413046
-2.98307	-86.990478
-2.48307	-84.478286
-1.98307	-81.890087
-1.48307	-79.23985
-0.98307	-76.541694
-0.48307	-73.809668
0.01693	-71.057559
0.51693	-68.298693
1.01693	-65.545774
1.51693	-62.810736
2.01693	-60.104618
2.51693	-57.43748
3.01693	-54.818331
3.51693	-52.255096
4.01693	-49.754604
4.51693	-47.322601
5.01693	-44.96378
5.51693	-42.681835
6.01693	-40.479522
6.51693	-38.358728
7.01693	-36.320561
7.51693	-34.365423
8.01693	-32.493102
8.51693	-30.702851
9.01693	-28.99347
9.51693	-27.363382
10.01693	-25.8107
10.51693	-24.333294
11.01693	-22.928846
11.51693	-21.5949
12.01693	-20.328907
12.51693	-19.128263
13.01693	-17.990338
13.51693	-16.912504
14.01693	-15.892158
14.51693	-14.926737
15.01693	-14.013731
15.51693	-13.150696
16.01693	-12.33526
16.51693	-11.565127
17.01693	-10.838083
17.51693	-10.151998
18.01693	-9.504824
18.51693	-8.894597
19.01693	-8.319435
19.51693	-7.777538
20.01693	-7.267185
20.51693	-6.786731
21.01693	-6.334606
21.51693	-5.909311
22.01693	-5.509419
22.51693	-5.133567
23.01693	-4.780457
23.51693	-4.448854
24.01693	-4.137582
24.51693	-3.845519
25.01693	-3.571601
25.51693	-3.314816
26.01693	-3.074199
26.51693	-2.848835
27.01693	-2.637857
27.51693	-2.440437
28.01693	-2.255794
28.51693	-2.083184
29.01693	-1.921903
29.51693	-1.771283
30.01693	-1.630692
30.51693	-1.49953
31.01693	-1.377231
31.51693	-1.263259
32.01693	-1.157105
32.51693	-1.058291
33.01693	-0.966364
33.51693	-0.880896
34.01693	-0.801483
34.51693	-0.727744
35.01693	-0.65932
35.51693	-0.595872
36.01693	-0.537082
36.51693	-0.482648
37.01693	-0.432288
37.51693	-0.385735
38.01693	-0.342739
38.51693	-0.303065
39.01693	-0.26649
39.51693	-0.232809
40.01693	-0.201824
40.51693	-0.173353
41.01693	-0.147225
41.51693	-0.123277
42.01693	-0.101359
42.51693	-0.08133
43.01693	-0.063056
43.51693	-0.046413
44.01693	-0.031286
44.51693	-0.017566
45.01693	-0.005151
45.51693	0.006054
46.01693	0.016137
46.51693	0.025181
47.01693	0.033263
47.51693	0.040455
48.01693	0.046824
48.51693	0.052432
49.01693	0.057337
49.51693	0.061594
50.01693	0.065252
50.51693	0.068357
51.01693	0.070952
51.51693	0.073078
52.01693	0.07477
52.51693	0.076062
53.01693	0.076986
53.51693	0.077569
54.01693	0.077838
54.51693	0.077815
55.01693	0.077523
55.51693	0.07698
56.01693	0.076202
56.51693	0.075206
57.01693	0.074003
57.51693	0.072606
58.01693	0.071021
58.51693	0.069259
59.01693	0.067321
59.51693	0.065215
60.01693	0.062936
60.51693	0.060492
61.01693	0.057869
61.51693	0.055078
62.01693	0.052089
62.51693	0.048924
63.01693	0.045536
63.51693	0.041949
64.01693	0.038091
64.51693	0.034029
65.01693	0.029633
65.51693	0.024974
66.01693	0.019904
66.51693	0.014621
67.01693	0.008731
67.51693	0.002496
68.01693	-0.004331
68.51693	-0.011324
69.01693	-0.019697
69.51693	-0.028268
70.01693	-0.037463
70.51693	-0.047039
71.01693	-0.060216
71.51693	-0.071737
72.01693	-0.084472
72.51693	-0.101462


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_R0.dat <==
-76.98307	66.645314
-76.48307	70.792802
-75.98307	74.231017
-75.48307	77.704928
-74.98307	81.190012
-74.48307	84.610532
-73.98307	88.174561
-73.48307	91.890953
-72.98307	95.73
-72.48307	99.55215
-71.98307	103.437753
-71.48307	107.64492
-70.98307	111.996714
-70.48307	116.582158
-69.98307	121.32421
-69.48307	126.249512
-68.98307	131.331072
-68.48307	136.475383
-67.98307	141.713453
-67.48307	147.104365
-66.98307	152.697762
-66.48307	158.553288
-65.98307	164.601232
-65.48307	170.877083
-64.98307	177.358003
-64.48307	184.047073
-63.98307	190.929094
-63.48307	198.000253
-62.98307	205.283405
-62.48307	212.812071
-61.98307	220.606346
-61.48307	228.686928
-60.98307	237.038871
-60.48307	245.676884
-59.98307	254.592009
-59.48307	263.788191
-58.98307	273.265957
-58.48307	283.038462
-57.98307	293.124272
-57.48307	303.54621
-56.98307	314.31691
-56.48307	325.448046
-55.98307	336.939107
-55.48307	348.797777
-54.98307	361.024664
-54.48307	373.629249
-53.98307	386.621761
-53.48307	400.018547
-52.98307	413.834721
-52.48307	428.085455
-51.98307	442.779841
-51.48307	457.926636
-50.98307	473.530706
-50.48307	489.60052
-49.98307	506.143154
-49.48307	523.169902
-48.98307	540.691822
-48.48307	558.721677
-47.98307	577.27009
-47.48307	596.346933
-46.98307	615.958999
-46.48307	636.112922
-45.98307	656.813739
-45.48307	678.067757
-44.98307	699.880564
-44.48307	722.258881
-43.98307	745.208292
-43.48307	768.733958
-42.98307	792.838814
-42.48307	817.52444
-41.98307	842.790126
-41.48307	868.634212
-40.98307	895.053406
-40.48307	922.043828
-39.98307	949.599974
-39.48307	977.715207
-38.98307	1006.380581
-38.48307	1035.58506
-37.98307	1065.31468
-37.48307	1095.552973
-36.98307	1126.280507
-36.48307	1157.475388
-35.98307	1189.112803
-35.48307	1221.165271
-34.98307	1253.601999
-34.48307	1286.388903
-33.98307	1319.487966
-33.48307	1352.857249
-32.98307	1386.450457
-32.48307	1420.217063
-31.98307	1454.102004
-31.48307	1488.045784
-30.98307	1521.984138
-30.48307	1555.848009
-29.98307	1589.563155
-29.48307	1623.050092
-28.98307	1656.223768
-28.48307	1688.993566
-27.98307	1721.263122
-27.48307	1752.9304
-26.98307	1783.887587
-26.48307	1814.021191
-25.98307	1843.211976
-25.48307	1871.335072
-24.98307	1898.259991
-24.48307	1923.850826
-23.98307	1947.96641
-23.48307	1970.460669
-22.98307	1991.18296
-22.48307	2009.978581
-21.98307	2026.68929
-21.48307	2041.153994
-20.98307	2053.209462
-20.48307	2062.691226
-19.98307	2069.434555
-19.48307	2073.275634
-18.98307	2074.052843
-18.48307	2071.608261
-17.98307	2065.789281
-17.48307	2056.450448
-16.98307	2043.455415
-16.48307	2026.679094
-15.98307	2006.009933
-15.48307	1981.352355
-14.98307	1952.629288
-14.48307	1919.78481
-13.98307	1882.786809
-13.48307	1841.62966
-12.98307	1796.336805
-12.48307	1746.963199
-11.98307	1693.597503
-11.48307	1636.36396
-10.98307	1575.42384
-10.48307	1510.976359
-9.98307	1443.258975
-9.48307	1372.546978
-8.98307	1299.152278
-8.48307	1223.421359
-7.98307	1145.732329
-7.48307	1066.491106
-6.98307	986.126731
-6.48307	905.085924
-5.98307	823.826956
-5.48307	742.813033
-4.98307	662.505328
-4.48307	583.355914
-3.98307	505.80078
-3.48307	430.253187
-2.98307	357.097553
-2.48307	286.684079
-1.98307	219.324274
-1.48307	155.287487
-0.98307	94.798548
-0.48307	38.036503
0.01693	-14.865541
0.51693	-63.819566
1.01693	-108.780875
1.51693	-149.745539
2.01693	-186.747233
2.51693	-219.85359
3.01693	-249.162259
3.51693	-274.796797
4.01693	-296.902538
4.51693	-315.642551
5.01693	-331.193775
5.51693	-343.743407
6.01693	-353.485597
6.51693	-360.618456
7.01693	-365.341424
7.51693	-367.852968
8.01693	-368.34862
8.51693	-367.019317
9.01693	-364.050041
9.51693	-359.618716
10.01693	-353.895349
10.51693	-347.041375
11.01693	-339.209195
11.51693	-330.541872
12.01693	-321.172972
12.51693	-311.22652
13.01693	-300.817065
13.51693	-290.049832
14.01693	-279.020938
14.51693	-267.81768
15.01693	-256.518865
15.51693	-245.195182
16.01693	-233.909603
16.51693	-222.717801
17.01693	-211.668592
17.51693	-200.804375
18.01693	-190.161583
18.51693	-179.771122
19.01693	-169.658811
19.51693	-159.845806
20.01693	-150.349017
20.51693	-141.1815
21.01693	-132.35284
21.51693	-123.869507
22.01693	-115.735198
22.51693	-107.951157
23.01693	-100.516465
23.51693	-93.428323
24.01693	-86.682303
24.51693	-80.27258
25.01693	-74.192152
25.51693	-68.433028
26.01693	-62.986408
26.51693	-57.842841
27.01693	-52.992369
27.51693	-48.424653
28.01693	-44.129083
28.51693	-40.094886
29.01693	-36.311204
29.51693	-32.767175
30.01693	-29.452001
30.51693	-26.354998
31.01693	-23.465653
31.51693	-20.773654
32.01693	-18.268935
32.51693	-15.941692
33.01693	-13.782416
33.51693	-11.7819
34.01693	-9.931259
34.51693	-8.221936
35.01693	-6.645707
35.51693	-5.194686
36.01693	-3.861323
36.51693	-2.638405
37.01693	-1.519047
37.51693	-0.496695
38.01693	0.434889
38.51693	1.281628
39.01693	2.049143
39.51693	2.742759
40.01693	3.367516
40.51693	3.928177
41.01693	4.429243
41.51693	4.874958
42.01693	5.269321
42.51693	5.616099
43.01693	5.918834
43.51693	6.180855
44.01693	6.405288
44.51693	6.595067
45.01693	6.752938
45.51693	6.881478
46.01693	6.983094
46.51693	7.060039
47.01693	7.114417
47.51693	7.148192
48.01693	7.163197
48.51693	7.161139
49.01693	7.143608
49.51693	7.112082
50.01693	7.067938
50.51693	7.012452
51.01693	6.946811
51.51693	6.872112
52.01693	6.789376
52.51693	6.699544
53.01693	6.60349
53.51693	6.502016
54.01693	6.395869
54.51693	6.285731
55.01693	6.172239
55.51693	6.055967
56.01693	5.937459
56.51693	5.817193
57.01693	5.695636
57.51693	5.573181
58.01693	5.450229
58.51693	5.327099
59.01693	5.204141
59.51693	5.0816
60.01693	4.959798
60.51693	4.8389
61.01693	4.71922
61.51693	4.600839
62.01693	4.484101
62.51693	4.368957
63.01693	4.255828
63.51693	4.144539
64.01693	4.035628
64.51693	3.928632
65.01693	3.824433
65.51693	3.722272
66.01693	3.623248
66.51693	3.525967
67.01693	3.432772
67.51693	3.341149
68.01693	3.253664
68.51693	3.167054
69.01693	3.087788
69.51693	3.007054
70.01693	2.932306
70.51693	2.857689
71.01693	2.801411
71.51693	2.726771
72.01693	2.661869
72.51693	2.589478


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_R2.dat <==
-76.98307	30.98537
-76.48307	32.178273
-75.98307	33.316352
-75.48307	34.371825
-74.98307	35.472884
-74.48307	36.636345
-73.98307	37.852926
-73.48307	39.113717
-72.98307	40.457338
-72.48307	41.804383
-71.98307	43.184888
-71.48307	44.687235
-70.98307	46.225992
-70.48307	47.850493
-69.98307	49.534162
-69.48307	51.300579
-68.98307	53.144652
-68.48307	55.019714
-67.98307	56.923936
-67.48307	58.86973
-66.98307	60.88697
-66.48307	63.00256
-65.98307	65.196743
-65.48307	67.490146
-64.98307	69.860291
-64.48307	72.301896
-63.98307	74.811494
-63.48307	77.389967
-62.98307	80.044942
-62.48307	82.788945
-61.98307	85.631455
-61.48307	88.57931
-60.98307	91.625631
-60.48307	94.775482
-59.98307	98.022498
-59.48307	101.369104
-58.98307	104.815782
-58.48307	108.366334
-57.98307	112.026235
-57.48307	115.803406
-56.98307	119.701759
-56.48307	123.725084
-55.98307	127.872773
-55.48307	132.146931
-54.98307	136.545902
-54.48307	141.072358
-53.98307	145.728624
-53.48307	150.51925
-52.98307	155.448507
-52.48307	160.521004
-51.98307	165.738739
-51.48307	171.103575
-50.98307	176.615554
-50.48307	182.275853
-49.98307	188.084843
-49.48307	194.044707
-48.98307	200.157194
-48.48307	206.424739
-47.98307	212.848899
-47.48307	219.430863
-46.98307	226.170375
-46.48307	233.067008
-45.98307	240.119416
-45.48307	247.326558
-44.98307	254.686898
-44.48307	262.199248
-43.98307	269.861724
-43.48307	277.672182
-42.98307	285.627415
-42.48307	293.723504
-41.98307	301.95538
-41.48307	310.317402
-40.98307	318.803003
-40.48307	327.405171
-39.98307	336.116015
-39.48307	344.927004
-38.98307	353.828461
-38.48307	362.809711
-37.98307	371.858701
-37.48307	380.962187
-36.98307	390.105522
-36.48307	399.27288
-35.98307	408.447054
-35.48307	417.6096
-34.98307	426.740584
-34.48307	435.818633
-33.98307	444.820685
-33.48307	453.722036
-32.98307	462.496166
-32.48307	471.114823
-31.98307	479.547913
-31.48307	487.763593
-30.98307	495.728163
-30.48307	503.406123
-29.98307	510.760067
-29.48307	517.750725
-28.98307	524.336893
-28.48307	530.4755
-27.98307	536.121603
-27.48307	541.228497
-26.98307	545.747752
-26.48307	549.629361
-25.98307	552.821808
-25.48307	555.272242
-24.98307	556.926596
-24.48307	557.729805
-23.98307	557.626003
-23.48307	556.558813
-22.98307	554.471636
-22.48307	551.308026
-21.98307	547.012073
-21.48307	541.528873
-20.98307	534.805015
-20.48307	526.789154
-19.98307	517.432614
-19.48307	506.690089
-18.98307	494.52038
-18.48307	480.887231
-17.98307	465.760204
-17.48307	449.11565
-16.98307	430.937707
-16.48307	411.21937
-15.98307	389.963585
-15.48307	367.184375
-14.98307	342.90796
-14.48307	317.173865
-13.98307	290.035974
-13.48307	261.563498
-12.98307	231.841821
-12.48307	200.973165
-11.98307	169.077033
-11.48307	136.290382
-10.98307	102.767454
-10.48307	68.67925
-9.98307	34.212563
-9.48307	-0.43143
-8.98307	-35.03906
-8.48307	-69.386535
-7.98307	-103.242796
-7.48307	-136.372795
-6.98307	-168.541162
-6.48307	-199.516162
-5.98307	-229.073844
-5.48307	-257.002246
-4.98307	-283.105528
-4.48307	-307.207872
-3.98307	-329.157005
-3.48307	-348.827217
-2.98307	-366.121737
-2.48307	-380.974379
-1.98307	-393.3504
-1.48307	-403.246524
-0.98307	-410.690164
-0.48307	-415.737865
0.01693	-418.473065
0.51693	-419.003272
1.01693	-417.456786
1.51693	-413.979106
2.01693	-408.729164
2.51693	-401.875525
3.01693	-393.592674
3.51693	-384.057505
4.01693	-373.446099
4.51693	-361.930857
5.01693	-349.67803
5.51693	-336.845682
6.01693	-323.582068
6.51693	-310.024442
7.01693	-296.298248
7.51693	-282.516665
8.01693	-268.780473
8.51693	-255.178184
9.01693	-241.786395
9.51693	-228.670318
10.01693	-215.884449
10.51693	-203.473329
11.01693	-191.472369
11.51693	-179.908701
12.01693	-168.802042
12.51693	-158.165541
13.01693	-148.006592
13.51693	-138.327611
14.01693	-129.126758
14.51693	-120.3986
15.01693	-112.134726
15.51693	-104.324288
16.01693	-96.954495
16.51693	-90.01104
17.01693	-83.478484
17.51693	-77.340578
18.01693	-71.580548
18.51693	-66.181334
19.01693	-61.12579
19.51693	-56.396849
20.01693	-51.977666
20.51693	-47.851723
21.01693	-44.002919
21.51693	-40.415641
22.01693	-37.07481
22.51693	-33.965923
23.01693	-31.075073
23.51693	-28.388968
24.01693	-25.894932
24.51693	-23.580909
25.01693	-21.435455
25.51693	-19.447723
26.01693	-17.607456
26.51693	-15.904963
27.01693	-14.331105
27.51693	-12.877272
28.01693	-11.535359
28.51693	-10.297749
29.01693	-9.157287
29.51693	-8.10726
30.01693	-7.14137
30.51693	-6.25372
31.01693	-5.438785
31.51693	-4.691397
32.01693	-4.006721
32.51693	-3.38024
33.01693	-2.807732
33.51693	-2.285256
34.01693	-1.809135
34.51693	-1.375935
35.01693	-0.982458
35.51693	-0.625721
36.01693	-0.302947
36.51693	-0.011546
37.01693	0.25089
37.51693	0.486602
38.01693	0.697677
38.51693	0.886052
39.01693	1.053531
39.51693	1.201789
40.01693	1.33238
40.51693	1.446748
41.01693	1.546235
41.51693	1.632083
42.01693	1.705446
42.51693	1.767392
43.01693	1.818911
43.51693	1.86092
44.01693	1.894268
44.51693	1.919741
45.01693	1.938065
45.51693	1.949912
46.01693	1.955901
46.51693	1.956606
47.01693	1.952556
47.51693	1.944237
48.01693	1.932099
48.51693	1.916557
49.01693	1.897992
49.51693	1.876754
50.01693	1.853166
50.51693	1.827524
51.01693	1.800101
51.51693	1.771146
52.01693	1.740888
52.51693	1.709537
53.01693	1.677285
53.51693	1.644307
54.01693	1.610767
54.51693	1.576807
55.01693	1.542566
55.51693	1.508162
56.01693	1.473713
56.51693	1.439314
57.01693	1.405068
57.51693	1.371048
58.01693	1.337349
58.51693	1.304023
59.01693	1.27116
59.51693	1.23879
60.01693	1.207014
60.51693	1.175826
61.01693	1.145348
61.51693	1.115538
62.01693	1.086562
62.51693	1.058303
63.01693	1.030997
63.51693	1.004461
64.01693	0.979047
64.51693	0.954346
65.01693	0.930967
65.51693	0.908372
66.01693	0.887323
66.51693	0.86669
67.01693	0.848264
67.51693	0.830371
68.01693	0.814588
68.51693	0.798373
69.01693	0.787062
69.51693	0.774513
70.01693	0.764191
70.51693	0.753038
71.01693	0.754537
71.51693	0.742202
72.01693	0.721713
72.51693	0.701055


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_Rho.dat <==
-76.98307	1.001922
-76.48307	1.002068
-75.98307	1.00223
-75.48307	1.002506
-74.98307	1.002629
-74.48307	1.00267
-73.98307	1.002835
-73.48307	1.003091
-72.98307	1.003309
-72.48307	1.003479
-71.98307	1.003657
-71.48307	1.00386
-70.98307	1.004086
-70.48307	1.004332
-69.98307	1.004591
-69.48307	1.004862
-68.98307	1.005131
-68.48307	1.005394
-67.98307	1.005665
-67.48307	1.005952
-66.98307	1.006253
-66.48307	1.006574
-65.98307	1.006905
-65.48307	1.007241
-64.98307	1.007591
-64.48307	1.007958
-63.98307	1.008336
-63.48307	1.008723
-62.98307	1.009123
-62.48307	1.009538
-61.98307	1.009971
-61.48307	1.010421
-60.98307	1.010889
-60.48307	1.011373
-59.98307	1.011876
-59.48307	1.012397
-58.98307	1.012934
-58.48307	1.01349
-57.98307	1.014067
-57.48307	1.014666
-56.98307	1.015289
-56.48307	1.015937
-55.98307	1.016607
-55.48307	1.017303
-54.98307	1.018024
-54.48307	1.018771
-53.98307	1.019545
-53.48307	1.020349
-52.98307	1.021182
-52.48307	1.022048
-51.98307	1.022947
-51.48307	1.023879
-50.98307	1.024846
-50.48307	1.02585
-49.98307	1.026891
-49.48307	1.02797
-48.98307	1.02909
-48.48307	1.030253
-47.98307	1.03146
-47.48307	1.032713
-46.98307	1.034013
-46.48307	1.035363
-45.98307	1.036764
-45.48307	1.038218
-44.98307	1.039727
-44.48307	1.041293
-43.98307	1.042919
-43.48307	1.044607
-42.98307	1.04636
-42.48307	1.04818
-41.98307	1.05007
-41.48307	1.052032
-40.98307	1.054069
-40.48307	1.056185
-39.98307	1.058382
-39.48307	1.060664
-38.98307	1.063034
-38.48307	1.065496
-37.98307	1.068053
-37.48307	1.07071
-36.98307	1.073469
-36.48307	1.076337
-35.98307	1.079316
-35.48307	1.082411
-34.98307	1.085628
-34.48307	1.08897
-33.98307	1.092445
-33.48307	1.096056
-32.98307	1.09981
-32.48307	1.103713
-31.98307	1.10777
-31.48307	1.111989
-30.98307	1.116377
-30.48307	1.12094
-29.98307	1.125686
-29.48307	1.130623
-28.98307	1.13576
-28.48307	1.141105
-27.98307	1.146668
-27.48307	1.152457
-26.98307	1.158484
-26.48307	1.164759
-25.98307	1.171294
-25.48307	1.178099
-24.98307	1.185189
-24.48307	1.192575
-23.98307	1.200272
-23.48307	1.208294
-22.98307	1.216657
-22.48307	1.225378
-21.98307	1.234473
-21.48307	1.24396
-20.98307	1.253859
-20.48307	1.26419
-19.98307	1.274973
-19.48307	1.286232
-18.98307	1.29799
-18.48307	1.310271
-17.98307	1.323102
-17.48307	1.336509
-16.98307	1.350521
-16.48307	1.365167
-15.98307	1.380479
-15.48307	1.396489
-14.98307	1.413229
-14.48307	1.430733
-13.98307	1.449038
-13.48307	1.46818
-12.98307	1.488193
-12.48307	1.509117
-11.98307	1.530987
-11.48307	1.55384
-10.98307	1.577713
-10.48307	1.60264
-9.98307	1.628656
-9.48307	1.65579
-8.98307	1.684072
-8.48307	1.713526
-7.98307	1.744174
-7.48307	1.776031
-6.98307	1.809107
-6.48307	1.843406
-5.98307	1.878924
-5.48307	1.915648
-4.98307	1.953559
-4.48307	1.992625
-3.98307	2.032806
-3.48307	2.074052
-2.98307	2.116302
-2.48307	2.159485
-1.98307	2.203518
-1.48307	2.24831
-0.98307	2.293759
-0.48307	2.339757
0.01693	2.386188
0.51693	2.432927
1.01693	2.47985
1.51693	2.526825
2.01693	2.573721
2.51693	2.620408
3.01693	2.666757
3.51693	2.712642
4.01693	2.757944
4.51693	2.802549
5.01693	2.846351
5.51693	2.889254
6.01693	2.931169
6.51693	2.97202
7.01693	3.011738
7.51693	3.050267
8.01693	3.087561
8.51693	3.123582
9.01693	3.158305
9.51693	3.191712
10.01693	3.223794
10.51693	3.254549
11.01693	3.283985
11.51693	3.312114
12.01693	3.338954
12.51693	3.364529
13.01693	3.388866
13.51693	3.411996
14.01693	3.433953
14.51693	3.454774
15.01693	3.474497
15.51693	3.493161
16.01693	3.510807
16.51693	3.527476
17.01693	3.543207
17.51693	3.558043
18.01693	3.572024
18.51693	3.585189
19.01693	3.597579
19.51693	3.60923
20.01693	3.62018
20.51693	3.630466
21.01693	3.640122
21.51693	3.649181
22.01693	3.657677
22.51693	3.665639
23.01693	3.673099
23.51693	3.680084
24.01693	3.686622
24.51693	3.692738
25.01693	3.698457
25.51693	3.703803
26.01693	3.708798
26.51693	3.713464
27.01693	3.717819
27.51693	3.721883
28.01693	3.725675
28.51693	3.72921
29.01693	3.732506
29.51693	3.735576
30.01693	3.738436
30.51693	3.741099
31.01693	3.743578
31.51693	3.745883
32.01693	3.748027
32.51693	3.75002
33.01693	3.751873
33.51693	3.753593
34.01693	3.75519
34.51693	3.756673
35.01693	3.758048
35.51693	3.759323
36.01693	3.760505
36.51693	3.7616
37.01693	3.762613
37.51693	3.763552
38.01693	3.764419
38.51693	3.765222
39.01693	3.765963
39.51693	3.766648
40.01693	3.767279
40.51693	3.767862
41.01693	3.768399
41.51693	3.768893
42.01693	3.769349
42.51693	3.769767
43.01693	3.770151
43.51693	3.770504
44.01693	3.770828
44.51693	3.771124
45.01693	3.771395
45.51693	3.771643
46.01693	3.771869
46.51693	3.772075
47.01693	3.772262
47.51693	3.772433
48.01693	3.772587
48.51693	3.772726
49.01693	3.772852
49.51693	3.772966
50.01693	3.773067
50.51693	3.773158
51.01693	3.773239
51.51693	3.773311
52.01693	3.773374
52.51693	3.773429
53.01693	3.773477
53.51693	3.773518
54.01693	3.773553
54.51693	3.773582
55.01693	3.773606
55.51693	3.773625
56.01693	3.773639
56.51693	3.773649
57.01693	3.773654
57.51693	3.773656
58.01693	3.773654
58.51693	3.773649
59.01693	3.773641
59.51693	3.773629
60.01693	3.773614
60.51693	3.773596
61.01693	3.773575
61.51693	3.773551
62.01693	3.773524
62.51693	3.773494
63.01693	3.773461
63.51693	3.773424
64.01693	3.773384
64.51693	3.77334
65.01693	3.773292
65.51693	3.77324
66.01693	3.773183
66.51693	3.773121
67.01693	3.773055
67.51693	3.77298
68.01693	3.772901
68.51693	3.772814
69.01693	3.77272
69.51693	3.772612
70.01693	3.772502
70.51693	3.77238
71.01693	3.772237
71.51693	3.772075
72.01693	3.771925
72.51693	3.7717


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_S.dat <==
-76.98307	0.159183
-76.48307	0.164977
-75.98307	0.170407
-75.48307	0.174475
-74.98307	0.178992
-74.48307	0.184674
-73.98307	0.189843
-73.48307	0.195774
-72.98307	0.202574
-72.48307	0.209216
-71.98307	0.216015
-71.48307	0.223518
-70.98307	0.231205
-70.48307	0.239583
-69.98307	0.248507
-69.48307	0.257894
-68.98307	0.267733
-68.48307	0.277555
-67.98307	0.287327
-67.48307	0.297298
-66.98307	0.307763
-66.48307	0.318921
-65.98307	0.330569
-65.48307	0.342871
-64.98307	0.355577
-64.48307	0.368586
-63.98307	0.381954
-63.48307	0.39568
-62.98307	0.409827
-62.48307	0.424518
-61.98307	0.439825
-61.48307	0.4558
-60.98307	0.472373
-60.48307	0.48958
-59.98307	0.507347
-59.48307	0.52569
-58.98307	0.544631
-58.48307	0.564195
-57.98307	0.584441
-57.48307	0.605449
-56.98307	0.627249
-56.48307	0.649869
-55.98307	0.673304
-55.48307	0.697566
-54.98307	0.722641
-54.48307	0.74856
-53.98307	0.775361
-53.48307	0.803091
-52.98307	0.831804
-52.48307	0.861552
-51.98307	0.892362
-51.48307	0.924261
-50.98307	0.957263
-50.48307	0.991395
-49.98307	1.026681
-49.48307	1.063168
-48.98307	1.100902
-48.48307	1.139935
-47.98307	1.180316
-47.48307	1.222092
-46.98307	1.265297
-46.48307	1.309969
-45.98307	1.356143
-45.48307	1.403862
-44.98307	1.453171
-44.48307	1.504124
-43.98307	1.556774
-43.48307	1.611179
-42.98307	1.66739
-42.48307	1.725457
-41.98307	1.785429
-41.48307	1.847353
-40.98307	1.91128
-40.48307	1.977265
-39.98307	2.045365
-39.48307	2.11564
-38.98307	2.188148
-38.48307	2.262949
-37.98307	2.3401
-37.48307	2.419656
-36.98307	2.501673
-36.48307	2.586208
-35.98307	2.673316
-35.48307	2.763058
-34.98307	2.855493
-34.48307	2.95068
-33.98307	3.048676
-33.48307	3.149538
-32.98307	3.253321
-32.48307	3.360076
-31.98307	3.469856
-31.48307	3.582711
-30.98307	3.69869
-30.48307	3.817842
-29.98307	3.940212
-29.48307	4.065844
-28.98307	4.194775
-28.48307	4.327043
-27.98307	4.462677
-27.48307	4.601704
-26.98307	4.744147
-26.48307	4.890023
-25.98307	5.039342
-25.48307	5.192111
-24.98307	5.348326
-24.48307	5.507977
-23.98307	5.671042
-23.48307	5.837493
-22.98307	6.007285
-22.48307	6.180366
-21.98307	6.356667
-21.48307	6.536106
-20.98307	6.718582
-20.48307	6.903978
-19.98307	7.092155
-19.48307	7.282951
-18.98307	7.476178
-18.48307	7.671622
-17.98307	7.86904
-17.48307	8.068152
-16.98307	8.268646
-16.48307	8.470169
-15.98307	8.672327
-15.48307	8.874679
-14.98307	9.076736
-14.48307	9.277957
-13.98307	9.477746
-13.48307	9.67545
-12.98307	9.870355
-12.48307	10.061689
-11.98307	10.248615
-11.48307	10.430236
-10.98307	10.605593
-10.48307	10.773671
-9.98307	10.933401
-9.48307	11.083663
-8.98307	11.223302
-8.48307	11.351131
-7.98307	11.465942
-7.48307	11.566528
-6.98307	11.65169
-6.48307	11.720261
-5.98307	11.771122
-5.48307	11.803224
-4.98307	11.815611
-4.48307	11.80744
-3.98307	11.778003
-3.48307	11.726747
-2.98307	11.653293
-2.48307	11.557451
-1.98307	11.439236
-1.48307	11.298871
-0.98307	11.136797
-0.48307	10.95367
0.01693	10.750355
0.51693	10.52792
1.01693	10.287614
1.51693	10.030858
2.01693	9.759213
2.51693	9.474359
3.01693	9.178068
3.51693	8.87217
4.01693	8.558531
4.51693	8.239017
5.01693	7.915471
5.51693	7.589685
6.01693	7.263378
6.51693	6.938177
7.01693	6.6156
7.51693	6.297043
8.01693	5.983771
8.51693	5.676911
9.01693	5.377451
9.51693	5.086237
10.01693	4.803981
10.51693	4.531261
11.01693	4.268529
11.51693	4.016119
12.01693	3.774257
12.51693	3.54307
13.01693	3.322593
13.51693	3.112784
14.01693	2.913532
14.51693	2.724665
15.01693	2.545958
15.51693	2.377148
16.01693	2.217934
16.51693	2.06799
17.01693	1.926969
17.51693	1.794508
18.01693	1.670235
18.51693	1.553774
19.01693	1.444746
19.51693	1.342775
20.01693	1.24749
20.51693	1.158527
21.01693	1.07553
21.51693	0.998157
22.01693	0.926074
22.51693	0.858962
23.01693	0.796513
23.51693	0.738435
24.01693	0.684449
24.51693	0.634289
25.01693	0.587705
25.51693	0.544458
26.01693	0.504324
26.51693	0.467091
27.01693	0.43256
27.51693	0.400544
28.01693	0.370867
28.51693	0.343366
29.01693	0.317885
29.51693	0.294282
30.01693	0.272421
30.51693	0.252178
31.01693	0.233435
31.51693	0.216084
32.01693	0.200023
32.51693	0.185157
33.01693	0.171399
33.51693	0.158668
34.01693	0.146887
34.51693	0.135986
35.01693	0.125901
35.51693	0.116569
36.01693	0.107936
36.51693	0.099949
37.01693	0.09256
37.51693	0.085723
38.01693	0.079399
38.51693	0.073548
39.01693	0.068135
39.51693	0.063126
40.01693	0.058493
40.51693	0.054205
41.01693	0.050238
41.51693	0.046568
42.01693	0.043171
42.51693	0.040027
43.01693	0.037118
43.51693	0.034425
44.01693	0.031932
44.51693	0.029625
45.01693	0.027489
45.51693	0.025511
46.01693	0.02368
46.51693	0.021984
47.01693	0.020413
47.51693	0.018958
48.01693	0.01761
48.51693	0.016362
49.01693	0.015204
49.51693	0.014131
50.01693	0.013137
50.51693	0.012215
51.01693	0.01136
51.51693	0.010566
52.01693	0.00983
52.51693	0.009147
53.01693	0.008512
53.51693	0.007923
54.01693	0.007375
54.51693	0.006866
55.01693	0.006392
55.51693	0.005952
56.01693	0.005541
56.51693	0.005158
57.01693	0.004801
57.51693	0.004468
58.01693	0.004156
58.51693	0.003864
59.01693	0.00359
59.51693	0.003333
60.01693	0.003091
60.51693	0.002862
61.01693	0.002646
61.51693	0.00244
62.01693	0.002246
62.51693	0.002058
63.01693	0.001881
63.51693	0.001705
64.01693	0.001542
64.51693	0.001375
65.01693	0.001219
65.51693	0.001057
66.01693	0.000912
66.51693	0.000739
67.01693	0.000595
67.51693	0.000432
68.01693	0.000295
68.51693	7e-05
69.01693	-4.3e-05
69.51693	-0.000209
70.01693	-0.000388
70.51693	-0.000752
71.01693	-0.000667
71.51693	-0.000873
72.01693	-0.001328
72.51693	-0.00185


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_T.dat <==
-76.98307	1.114949
-76.48307	1.123048
-75.98307	1.130166
-75.48307	1.138288
-74.98307	1.145878
-74.48307	1.152919
-73.98307	1.16055
-73.48307	1.169242
-72.98307	1.178185
-72.48307	1.186787
-71.98307	1.195561
-71.48307	1.205065
-70.98307	1.215013
-70.48307	1.225611
-69.98307	1.2367
-69.48307	1.248238
-68.98307	1.260081
-68.48307	1.271944
-67.98307	1.283995
-67.48307	1.296465
-66.98307	1.30948
-66.48307	1.323195
-65.98307	1.337378
-65.48307	1.352069
-64.98307	1.367262
-64.48307	1.382972
-63.98307	1.399152
-63.48307	1.41577
-62.98307	1.432908
-62.48307	1.450671
-61.98307	1.469108
-61.48307	1.488275
-60.98307	1.508125
-60.48307	1.528691
-59.98307	1.549959
-59.48307	1.57193
-58.98307	1.59461
-58.48307	1.618041
-57.98307	1.642286
-57.48307	1.667411
-56.98307	1.693453
-56.48307	1.720443
-55.98307	1.748378
-55.48307	1.777282
-54.98307	1.807165
-54.48307	1.83806
-53.98307	1.870004
-53.48307	1.903053
-52.98307	1.937259
-52.48307	1.97267
-51.98307	2.009322
-51.48307	2.047247
-50.98307	2.086472
-50.48307	2.127033
-49.98307	2.168967
-49.48307	2.212321
-48.98307	2.257146
-48.48307	2.303499
-47.98307	2.351431
-47.48307	2.400993
-46.98307	2.45223
-46.48307	2.505185
-45.98307	2.559905
-45.48307	2.616438
-44.98307	2.674839
-44.48307	2.735164
-43.98307	2.797473
-43.48307	2.861825
-42.98307	2.928278
-42.48307	2.996887
-41.98307	3.067707
-41.48307	3.140795
-40.98307	3.216205
-40.48307	3.293997
-39.98307	3.374233
-39.48307	3.456974
-38.98307	3.542282
-38.48307	3.630218
-37.98307	3.72084
-37.48307	3.814207
-36.98307	3.910376
-36.48307	4.009403
-35.98307	4.111346
-35.48307	4.21626
-34.98307	4.324202
-34.48307	4.435227
-33.98307	4.549385
-33.48307	4.666728
-32.98307	4.787302
-32.48307	4.91115
-31.98307	5.038315
-31.48307	5.168834
-30.98307	5.302742
-30.48307	5.440073
-29.98307	5.580852
-29.48307	5.725105
-28.98307	5.872847
-28.48307	6.024091
-27.98307	6.178843
-27.48307	6.337102
-26.98307	6.498861
-26.48307	6.664105
-25.98307	6.832813
-25.48307	7.004954
-24.98307	7.180488
-24.48307	7.359367
-23.98307	7.54153
-23.48307	7.726908
-22.98307	7.915417
-22.48307	8.106965
-21.98307	8.301444
-21.48307	8.498735
-20.98307	8.698702
-20.48307	8.901197
-19.98307	9.106054
-19.48307	9.313093
-18.98307	9.522116
-18.48307	9.732908
-17.98307	9.945234
-17.48307	10.158844
-16.98307	10.373467
-16.48307	10.588815
-15.98307	10.804581
-15.48307	11.020438
-14.98307	11.236043
-14.48307	11.451035
-13.98307	11.665036
-13.48307	11.877654
-12.98307	12.088484
-12.48307	12.297111
-11.98307	12.503112
-11.48307	12.706057
-10.98307	12.905516
-10.48307	13.101063
-9.98307	13.292276
-9.48307	13.478747
-8.98307	13.660081
-8.48307	13.835909
-7.98307	14.005883
-7.48307	14.16969
-6.98307	14.327051
-6.48307	14.477728
-5.98307	14.621526
-5.48307	14.758294
-4.98307	14.887933
-4.48307	15.010392
-3.98307	15.125668
-3.48307	15.233809
-2.98307	15.334907
-2.48307	15.4291
-1.98307	15.516563
-1.48307	15.59751
-0.98307	15.672182
-0.48307	15.740846
0.01693	15.80379
0.51693	15.861312
1.01693	15.913723
1.51693	15.961335
2.01693	16.004459
2.51693	16.043401
3.01693	16.078459
3.51693	16.109921
4.01693	16.13806
4.51693	16.163137
5.01693	16.185394
5.51693	16.20506
6.01693	16.222348
6.51693	16.237456
7.01693	16.250565
7.51693	16.261845
8.01693	16.271451
8.51693	16.279528
9.01693	16.286207
9.51693	16.291613
10.01693	16.295858
10.51693	16.299049
11.01693	16.301284
11.51693	16.302653
12.01693	16.303243
12.51693	16.303133
13.01693	16.302397
13.51693	16.301105
14.01693	16.299321
14.51693	16.297106
15.01693	16.294516
15.51693	16.291603
16.01693	16.288416
16.51693	16.285
17.01693	16.281397
17.51693	16.277644
18.01693	16.273776
18.51693	16.269826
19.01693	16.265822
19.51693	16.261791
20.01693	16.257755
20.51693	16.253735
21.01693	16.249751
21.51693	16.245818
22.01693	16.241951
22.51693	16.238162
23.01693	16.234461
23.51693	16.230857
24.01693	16.227358
24.51693	16.223969
25.01693	16.220696
25.51693	16.21754
26.01693	16.214506
26.51693	16.211594
27.01693	16.208804
27.51693	16.206138
28.01693	16.203594
28.51693	16.201171
29.01693	16.198866
29.51693	16.196679
30.01693	16.194606
30.51693	16.192644
31.01693	16.190791
31.51693	16.189042
32.01693	16.187396
32.51693	16.185847
33.01693	16.184392
33.51693	16.183028
34.01693	16.181752
34.51693	16.180558
35.01693	16.179444
35.51693	16.178406
36.01693	16.17744
36.51693	16.176542
37.01693	16.17571
37.51693	16.17494
38.01693	16.174229
38.51693	16.173573
39.01693	16.172969
39.51693	16.172415
40.01693	16.171908
40.51693	16.171444
41.01693	16.171022
41.51693	16.170639
42.01693	16.170292
42.51693	16.169979
43.01693	16.169698
43.51693	16.169447
44.01693	16.169224
44.51693	16.169027
45.01693	16.168854
45.51693	16.168704
46.01693	16.168575
46.51693	16.168466
47.01693	16.168374
47.51693	16.1683
48.01693	16.168242
48.51693	16.168198
49.01693	16.168167
49.51693	16.168149
50.01693	16.168142
50.51693	16.168146
51.01693	16.16816
51.51693	16.168183
52.01693	16.168214
52.51693	16.168253
53.01693	16.1683
53.51693	16.168353
54.01693	16.168412
54.51693	16.168477
55.01693	16.168547
55.51693	16.168623
56.01693	16.168704
56.51693	16.168789
57.01693	16.168878
57.51693	16.168972
58.01693	16.169071
58.51693	16.169173
59.01693	16.16928
59.51693	16.169391
60.01693	16.169507
60.51693	16.169628
61.01693	16.169753
61.51693	16.169884
62.01693	16.17002
62.51693	16.170163
63.01693	16.170312
63.51693	16.170469
64.01693	16.170634
64.51693	16.170808
65.01693	16.170992
65.51693	16.171186
66.01693	16.171395
66.51693	16.171613
67.01693	16.17185
67.51693	16.172102
68.01693	16.172377
68.51693	16.172659
69.01693	16.172983
69.51693	16.173326
70.01693	16.173694
70.51693	16.174065
71.01693	16.174553
71.51693	16.175035
72.01693	16.175546
72.51693	16.176164


==> Fig/Shock/Kn=3.0/SMRT/SMRT_Kn3.0_Ma7.0_U.dat <==
-76.98307	9.014109
-76.48307	9.012733
-75.98307	9.011415
-75.48307	9.009915
-74.98307	9.0087
-74.48307	9.00706
-73.98307	9.005339
-73.48307	9.003956
-72.98307	9.002561
-72.48307	9.000849
-71.98307	8.99889
-71.48307	8.996807
-70.98307	8.994689
-70.48307	8.992599
-69.98307	8.990436
-69.48307	8.988215
-68.98307	8.985888
-68.48307	8.983383
-67.98307	8.980795
-67.48307	8.978197
-66.98307	8.975518
-66.48307	8.972744
-65.98307	8.969859
-65.48307	8.966848
-64.98307	8.963691
-64.48307	8.960435
-63.98307	8.957095
-63.48307	8.953652
-62.98307	8.950091
-62.48307	8.946403
-61.98307	8.942562
-61.48307	8.938578
-60.98307	8.934447
-60.48307	8.93017
-59.98307	8.925744
-59.48307	8.921171
-58.98307	8.916434
-58.48307	8.911526
-57.98307	8.906442
-57.48307	8.901175
-56.98307	8.895714
-56.48307	8.890059
-55.98307	8.884199
-55.48307	8.878129
-54.98307	8.871843
-54.48307	8.865335
-53.98307	8.858595
-53.48307	8.851615
-52.98307	8.844386
-52.48307	8.836896
-51.98307	8.829137
-51.48307	8.8211
-50.98307	8.812777
-50.48307	8.804158
-49.98307	8.795235
-49.48307	8.785996
-48.98307	8.776428
-48.48307	8.766522
-47.98307	8.756264
-47.48307	8.745642
-46.98307	8.734645
-46.48307	8.72326
-45.98307	8.711475
-45.48307	8.699277
-44.98307	8.686651
-44.48307	8.673584
-43.98307	8.660059
-43.48307	8.646064
-42.98307	8.63158
-42.48307	8.616594
-41.98307	8.601088
-41.48307	8.585047
-40.98307	8.568453
-40.48307	8.551289
-39.98307	8.533537
-39.48307	8.515179
-38.98307	8.496194
-38.48307	8.476565
-37.98307	8.45627
-37.48307	8.435291
-36.98307	8.413606
-36.48307	8.391194
-35.98307	8.368035
-35.48307	8.344106
-34.98307	8.319384
-34.48307	8.293847
-33.98307	8.267471
-33.48307	8.240232
-32.98307	8.212108
-32.48307	8.183072
-31.98307	8.153101
-31.48307	8.122168
-30.98307	8.09025
-30.48307	8.057319
-29.98307	8.023349
-29.48307	7.988314
-28.98307	7.952187
-28.48307	7.91494
-27.98307	7.876547
-27.48307	7.83698
-26.98307	7.796212
-26.48307	7.754214
-25.98307	7.710959
-25.48307	7.666419
-24.98307	7.620567
-24.48307	7.573374
-23.98307	7.524814
-23.48307	7.474858
-22.98307	7.423482
-22.48307	7.370659
-21.98307	7.316363
-21.48307	7.26057
-20.98307	7.203257
-20.48307	7.144402
-19.98307	7.083984
-19.48307	7.021985
-18.98307	6.958388
-18.48307	6.893179
-17.98307	6.826346
-17.48307	6.757883
-16.98307	6.687784
-16.48307	6.61605
-15.98307	6.542686
-15.48307	6.467702
-14.98307	6.391113
-14.48307	6.312943
-13.98307	6.233222
-13.48307	6.151988
-12.98307	6.069287
-12.48307	5.985175
-11.98307	5.899717
-11.48307	5.812991
-10.98307	5.725081
-10.48307	5.636088
-9.98307	5.546119
-9.48307	5.455296
-8.98307	5.363751
-8.48307	5.271627
-7.98307	5.179079
-7.48307	5.086271
-6.98307	4.993374
-6.48307	4.90057
-5.98307	4.808046
-5.48307	4.715991
-4.98307	4.624599
-4.48307	4.534066
-3.98307	4.444584
-3.48307	4.356342
-2.98307	4.269524
-2.48307	4.184306
-1.98307	4.100853
-1.48307	4.01932
-0.98307	3.939848
-0.48307	3.862564
0.01693	3.787577
0.51693	3.714983
1.01693	3.644858
1.51693	3.577264
2.01693	3.512244
2.51693	3.449825
3.01693	3.390018
3.51693	3.332819
4.01693	3.278212
4.51693	3.226167
5.01693	3.176641
5.51693	3.129584
6.01693	3.084937
6.51693	3.042631
7.01693	3.002593
7.51693	2.964746
8.01693	2.929007
8.51693	2.895294
9.01693	2.86352
9.51693	2.833598
10.01693	2.805444
10.51693	2.77897
11.01693	2.754094
11.51693	2.730733
12.01693	2.708806
12.51693	2.688235
13.01693	2.668947
13.51693	2.650867
14.01693	2.633928
14.51693	2.618063
15.01693	2.603209
15.51693	2.589305
16.01693	2.576294
16.51693	2.564123
17.01693	2.552741
17.51693	2.542097
18.01693	2.532148
18.51693	2.522849
19.01693	2.514161
19.51693	2.506044
20.01693	2.498463
20.51693	2.491383
21.01693	2.484773
21.51693	2.478604
22.01693	2.472846
22.51693	2.467473
23.01693	2.462461
23.51693	2.457786
24.01693	2.453427
24.51693	2.449363
25.01693	2.445575
25.51693	2.442044
26.01693	2.438755
26.51693	2.435692
27.01693	2.432838
27.51693	2.430182
28.01693	2.427709
28.51693	2.425408
29.01693	2.423267
29.51693	2.421276
30.01693	2.419425
30.51693	2.417703
31.01693	2.416104
31.51693	2.414618
32.01693	2.413238
32.51693	2.411956
33.01693	2.410767
33.51693	2.409663
34.01693	2.40864
34.51693	2.407691
35.01693	2.406811
35.51693	2.405997
36.01693	2.405242
36.51693	2.404544
37.01693	2.403897
37.51693	2.4033
38.01693	2.402747
38.51693	2.402237
39.01693	2.401766
39.51693	2.401331
40.01693	2.40093
40.51693	2.40056
41.01693	2.40022
41.51693	2.399907
42.01693	2.399618
42.51693	2.399354
43.01693	2.399111
43.51693	2.398888
44.01693	2.398684
44.51693	2.398497
45.01693	2.398326
45.51693	2.39817
46.01693	2.398027
46.51693	2.397898
47.01693	2.39778
47.51693	2.397673
48.01693	2.397576
48.51693	2.397489
49.01693	2.39741
49.51693	2.397339
50.01693	2.397276
50.51693	2.397219
51.01693	2.397169
51.51693	2.397124
52.01693	2.397085
52.51693	2.397051
53.01693	2.397021
53.51693	2.396996
54.01693	2.396975
54.51693	2.396957
55.01693	2.396942
55.51693	2.396931
56.01693	2.396922
56.51693	2.396917
57.01693	2.396913
57.51693	2.396913
58.01693	2.396914
58.51693	2.396918
59.01693	2.396923
59.51693	2.396931
60.01693	2.396941
60.51693	2.396952
61.01693	2.396965
61.51693	2.396981
62.01693	2.396998
62.51693	2.397017
63.01693	2.397038
63.51693	2.397061
64.01693	2.397087
64.51693	2.397115
65.01693	2.397145
65.51693	2.397178
66.01693	2.397214
66.51693	2.397253
67.01693	2.397295
67.51693	2.397343
68.01693	2.397392
68.51693	2.397449
69.01693	2.397509
69.51693	2.397576
70.01693	2.397642
70.51693	2.397731
71.01693	2.397817
71.51693	2.39791
72.01693	2.398005
72.51693	2.398192


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_M.dat <==
-24.2783957	0
-23.8637957	0
-23.4573957	-0.000317171
-23.0588957	-0.000298331
-22.6679957	-0.000284872
-22.2846957	-0.000274955
-21.9084957	-0.000267796
-21.5392957	-0.00026307
-21.1768957	-0.000260521
-20.8209957	-0.000259954
-20.4713957	-0.000261273
-20.1279957	-0.000264476
-19.7904957	-0.00026962
-19.4587957	-0.000276798
-19.1324957	-0.000286132
-18.8115957	-0.000297771
-18.4958957	-0.000311886
-18.1850957	-0.000328676
-17.8790957	-0.000348369
-17.5777957	-0.000371221
-17.2808957	-0.000397517
-16.9882957	-0.000427576
-16.6998957	-0.000461749
-16.4153957	-0.000500423
-16.1346957	-0.000544024
-15.8576957	-0.000593018
-15.5842957	-0.000647916
-15.3141957	-0.000709275
-15.0474957	-0.000777704
-14.7837957	-0.000853866
-14.5230957	-0.000938482
-14.2652957	-0.001032336
-14.0101957	-0.00113628
-13.7577957	-0.001251236
-13.5078957	-0.001378205
-13.2603957	-0.001518267
-13.0150957	-0.00167259
-12.7720957	-0.001842433
-12.5311957	-0.002029153
-12.2921957	-0.002234206
-12.0550957	-0.002459154
-11.8198957	-0.002705668
-11.5862957	-0.002975531
-11.3543957	-0.003270638
-11.1239957	-0.003593
-10.8949957	-0.003944738
-10.6674957	-0.004328082
-10.4412957	-0.004745365
-10.2162957	-0.005199007
-9.9923957	-0.005691506
-9.7696957	-0.006225417
-9.5479957	-0.006803321
-9.3272957	-0.007427798
-9.1074957	-0.008101378
-8.8884957	-0.008826491
-8.6703957	-0.009605406
-8.4529957	-0.01044015
-8.2362957	-0.011332416
-8.0202957	-0.012283461
-7.8048957	-0.013293977
-7.5899957	-0.014363952
-7.3756957	-0.015492508
-7.1617957	-0.016677727
-6.9484957	-0.017916452
-6.7354957	-0.019204082
-6.5228957	-0.020534357
-6.3106957	-0.02189913
-6.0986957	-0.023288157
-5.8870957	-0.024688895
-5.6757957	-0.026086328
-5.4646957	-0.02746284
-5.2537957	-0.028798156
-5.0430957	-0.030069356
-4.8325957	-0.031251006
-4.6221957	-0.032315406
-4.4119957	-0.033232992
-4.2018957	-0.033972886
-3.9918957	-0.034503629
-3.7819957	-0.034794068
-3.5721957	-0.034814401
-3.3624957	-0.034537346
-3.1528957	-0.033939391
-2.9432957	-0.033002074
-2.7336957	-0.031713211
-2.5241957	-0.030068
-2.3146957	-0.028069918
-2.1051957	-0.02573133
-1.8957957	-0.023073737
-1.6863957	-0.020127621
-1.4768957	-0.016931861
-1.2674957	-0.013532718
-1.0581957	-0.009982452
-0.8487957	-0.006337611
-0.6393957	-0.002657112
-0.4299957	0.00099979
-0.2205957	0.00457551
-0.0111957	0.008016019
0.1981043	0.011272495
0.4075043	0.014302658
0.6169043	0.017071743
0.8263043	0.019553077
1.0357043	0.021728273
1.2451043	0.023587067
1.4544043	0.025126845
1.6638043	0.026351925
1.8732043	0.027272658
2.0826043	0.027904426
2.2920043	0.028266586
2.5014043	0.028381434
2.7107043	0.028273216
2.9201043	0.027967232
3.1296043	0.027489052
3.3390043	0.026863855
3.5484043	0.026115889
3.7579043	0.025268068
3.9674043	0.024341668
4.1769043	0.023356134
4.3865043	0.022328972
4.5961043	0.021275719
4.8057043	0.020209964
5.0154043	0.019143421
5.2252043	0.018086035
5.4351043	0.017046106
5.6451043	0.016030433
5.8552043	0.015044459
6.0654043	0.01409242
6.2758043	0.013177491
6.4863043	0.012301926
6.6970043	0.011467183
6.9079043	0.010674047
7.1190043	0.009922739
7.3303043	0.00921301
7.5419043	0.008544232
7.7539043	0.00791547
7.9661043	0.007325552
8.1787043	0.006773123
8.3917043	0.006256695
8.6050043	0.00577469
8.8189043	0.005325473
9.0332043	0.004907379
9.2481043	0.00451874
9.4635043	0.004157904
9.6795043	0.003823246
9.8962043	0.003513185
10.1136043	0.00322619
10.3317043	0.002960787
10.5507043	0.002715566
10.7705043	0.002489181
10.9912043	0.002280353
11.2129043	0.002087872
11.4356043	0.001910592
11.6595043	0.001747438
11.8845043	0.001597396
12.1107043	0.001459517
12.3382043	0.001332911
12.5672043	0.001216748
12.7976043	0.001110252
13.0295043	0.0010127
13.2631043	0.000923419
13.4983043	0.000841785
13.7354043	0.000767215
13.9744043	0.000699171
14.2153043	0.000637154
14.4583043	0.000580701
14.7036043	0.000529386
14.9511043	0.000482812
15.2010043	0.000440616
15.4534043	0.000402461
15.7085043	0.000368039
15.9663043	0.000337065
16.2270043	0.000309279
16.4907043	0.000284442
16.7574043	0.000262337
17.0275043	0.000242766
17.3009043	0.000225551
17.5779043	0.000210529
17.8586043	0.000197558
18.1431043	0.000186511
18.4315043	0.000177278
18.7241043	0.000169764
19.0210043	0.000163893
19.3223043	0.000159605
19.6283043	0.00015686
19.9391043	0.000155636
20.2548043	0.000155935
20.5757043	0.000157785
20.9020043	0.000161246
21.2337043	0.000166415
21.5712043	0.000173442
21.9146043	0.000182546
22.2642043	0.000194049
22.6201043	0.000208439
22.9825043	0.000226485
23.3517043	0.000249442
23.7279043	0.00027938
24.1112043	0.000319681
24.5021043	0.00037574
24.9006043	0.00045396
25.3070043	0
25.7216043	0


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_Q.dat <==
-24.2783957	0
-23.8637957	0
-23.4573957	-0.000252052
-23.0588957	-0.000283625
-22.6679957	-0.000310331
-22.2846957	-0.000335347
-21.9084957	-0.000360411
-21.5392957	-0.000386605
-21.1768957	-0.000414846
-20.8209957	-0.000445973
-20.4713957	-0.000480753
-20.1279957	-0.000519907
-19.7904957	-0.000564153
-19.4587957	-0.000614238
-19.1324957	-0.000670954
-18.8115957	-0.000735149
-18.4958957	-0.000807737
-18.1850957	-0.000889708
-17.8790957	-0.000982131
-17.5777957	-0.001086171
-17.2808957	-0.001203092
-16.9882957	-0.001334274
-16.6998957	-0.001481217
-16.4153957	-0.001645558
-16.1346957	-0.001829083
-15.8576957	-0.002033735
-15.5842957	-0.002261637
-15.3141957	-0.002515098
-15.0474957	-0.002796639
-14.7837957	-0.003109002
-14.5230957	-0.003455175
-14.2652957	-0.00383841
-14.0101957	-0.004262246
-13.7577957	-0.004730532
-13.5078957	-0.005247451
-13.2603957	-0.005817548
-13.0150957	-0.006445757
-12.7720957	-0.007137432
-12.5311957	-0.007898373
-12.2921957	-0.008734865
-12.0550957	-0.009653704
-11.8198957	-0.010662237
-11.5862957	-0.011768389
-11.3543957	-0.012980701
-11.1239957	-0.014308361
-10.8949957	-0.015761236
-10.6674957	-0.017349898
-10.4412957	-0.019085645
-10.2162957	-0.020980525
-9.9923957	-0.023047341
-9.7696957	-0.025299654
-9.5479957	-0.027751768
-9.3272957	-0.030418703
-9.1074957	-0.033316149
-8.8884957	-0.036460395
-8.6703957	-0.03986823
-8.4529957	-0.043556814
-8.2362957	-0.047543509
-8.0202957	-0.051845666
-7.8048957	-0.056480363
-7.5899957	-0.061464087
-7.3756957	-0.066812356
-7.1617957	-0.072539272
-6.9484957	-0.078657006
-6.7354957	-0.085175209
-6.5228957	-0.092100353
-6.3106957	-0.099435005
-6.0986957	-0.107177038
-5.8870957	-0.115318797
-5.6757957	-0.123846242
-5.4646957	-0.132738084
-5.2537957	-0.141964961
-5.0430957	-0.151488685
-4.8325957	-0.161261614
-4.6221957	-0.171226206
-4.4119957	-0.181314804
-4.2018957	-0.191449725
-3.9918957	-0.201543695
-3.7819957	-0.211500689
-3.5721957	-0.221217202
-3.3624957	-0.230583962
-3.1528957	-0.239488088
-2.9432957	-0.247815627
-2.7336957	-0.255454424
-2.5241957	-0.262297197
-2.3146957	-0.268244704
-2.1051957	-0.273208836
-1.8957957	-0.27711549
-1.6863957	-0.279907045
-1.4768957	-0.281544311
-1.2674957	-0.282007827
-1.0581957	-0.281298434
-0.8487957	-0.279437091
-0.6393957	-0.276463944
-0.4299957	-0.272436727
-0.2205957	-0.267428586
-0.0111957	-0.261525457
0.1981043	-0.254823174
0.4075043	-0.247424429
0.6169043	-0.239435771
0.8263043	-0.230964746
1.0357043	-0.222117314
1.2451043	-0.2129956
1.4544043	-0.203696039
1.6638043	-0.194307945
1.8732043	-0.184912477
2.0826043	-0.175582005
2.2920043	-0.166379811
2.5014043	-0.157360098
2.7107043	-0.14856824
2.9201043	-0.140041226
3.1296043	-0.131808242
3.3390043	-0.123891345
3.5484043	-0.116306197
3.7579043	-0.109062808
3.9674043	-0.102166283
4.1769043	-0.095617529
4.3865043	-0.089413928
4.5961043	-0.083549954
4.8057043	-0.078017731
5.0154043	-0.072807528
5.2252043	-0.067908203
5.4351043	-0.063307577
5.6451043	-0.058992764
5.8552043	-0.05495044
6.0654043	-0.051167078
6.2758043	-0.047629131
6.4863043	-0.044323189
6.6970043	-0.041236096
6.9079043	-0.038355049
7.1190043	-0.035667664
7.3303043	-0.033162031
7.5419043	-0.03082675
7.7539043	-0.028650953
7.9661043	-0.026624314
8.1787043	-0.024737053
8.3917043	-0.022979932
8.6050043	-0.021344244
8.8189043	-0.019821801
9.0332043	-0.018404913
9.2481043	-0.017086372
9.4635043	-0.015859432
9.6795043	-0.014717781
9.8962043	-0.013655527
10.1136043	-0.012667166
10.3317043	-0.011747571
10.5507043	-0.010891959
10.7705043	-0.010095877
10.9912043	-0.009355181
11.2129043	-0.008666011
11.4356043	-0.00802478
11.6595043	-0.00742815
11.8845043	-0.006873018
12.1107043	-0.0063565
12.3382043	-0.005875915
12.5672043	-0.00542877
12.7976043	-0.00501275
13.0295043	-0.004625704
13.2631043	-0.004265632
13.4983043	-0.003930675
13.7354043	-0.003619108
13.9744043	-0.003329324
14.2153043	-0.003059833
14.4583043	-0.002809248
14.7036043	-0.00257628
14.9511043	-0.002359733
15.2010043	-0.002158492
15.4534043	-0.001971523
15.7085043	-0.001797865
15.9663043	-0.001636624
16.2270043	-0.001486969
16.4907043	-0.001348131
16.7574043	-0.001219395
17.0275043	-0.001100098
17.3009043	-0.000989625
17.5779043	-0.00088741
17.8586043	-0.00079293
18.1431043	-0.000705704
18.4315043	-0.000625292
18.7241043	-0.000551295
19.0210043	-0.000483352
19.3223043	-0.000421144
19.6283043	-0.000364393
19.9391043	-0.000312863
20.2548043	-0.000266369
20.5757043	-0.000224779
20.9020043	-0.000188028
21.2337043	-0.000156131
21.5712043	-0.000129208
21.9146043	-0.000107529
22.2642043	-9.15858e-05
22.6201043	-8.22135e-05
22.9825043	-8.07951e-05
23.3517043	-8.96205e-05
23.7279043	-0.000112748
24.1112043	-0.000158438
24.5021043	-0.000244626
24.9006043	-0.000401706
25.3070043	0
25.7216043	0


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_R.dat <==
-24.2783957	3.333333333e-10
-23.8637957	3.333333333e-10
-23.4573957	0.007184152333
-23.0588957	0.007482178667
-22.6679957	0.007762377667
-22.2846957	0.008034401
-21.9084957	0.008302205667
-21.5392957	0.008568184667
-21.1768957	0.008834857
-20.8209957	0.009104864667
-20.4713957	0.009380793
-20.1279957	0.009665166
-19.7904957	0.009960536667
-19.4587957	0.01026955667
-19.1324957	0.010595029
-18.8115957	0.01093992733
-18.4958957	0.011307423
-18.1850957	0.01170091033
-17.8790957	0.01212402733
-17.5777957	0.01258068767
-17.2808957	0.01307510633
-16.9882957	0.013611834
-16.6998957	0.01419578667
-16.4153957	0.01483228167
-16.1346957	0.015527071
-15.8576957	0.01628638267
-15.5842957	0.017116956
-15.3141957	0.01802609033
-15.0474957	0.01902168467
-14.7837957	0.02011228767
-14.5230957	0.02130714667
-14.2652957	0.022616259
-14.0101957	0.02405042533
-13.7577957	0.02562130467
-13.5078957	0.027341473
-13.2603957	0.02922447767
-13.0150957	0.03128489533
-12.7720957	0.03353838667
-12.5311957	0.03600174967
-12.2921957	0.03869296533
-12.0550957	0.04163124233
-11.8198957	0.044837049
-11.5862957	0.04833213133
-11.3543957	0.052139516
-11.1239957	0.05628349967
-10.8949957	0.06078960067
-10.6674957	0.06568448567
-10.4412957	0.070995856
-10.2162957	0.07675228467
-9.9923957	0.08298299533
-9.7696957	0.08971757067
-9.5479957	0.096985588
-9.3272957	0.1048161433
-9.1074957	0.113237288
-8.8884957	0.1222753177
-8.6703957	0.1319539417
-8.4529957	0.142293278
-8.2362957	0.1533086947
-8.0202957	0.1650094507
-7.8048957	0.1773971657
-7.5899957	0.1904640763
-7.3756957	0.2041911217
-7.1617957	0.2185458483
-6.9484957	0.233480174
-6.7354957	0.248928066
-6.5228957	0.2648031903
-6.3106957	0.280996629
-6.0986957	0.2973747883
-5.8870957	0.31377765
-5.6757957	0.3300175187
-5.4646957	0.3458785
-5.2537957	0.3611168933
-5.0430957	0.3754627483
-4.8325957	0.3886227893
-4.6221957	0.40028489
-4.4119957	0.410124255
-4.2018957	0.4178113277
-3.9918957	0.4230214
-3.7819957	0.4254457133
-3.5721957	0.424803716
-3.3624957	0.420855972
-3.1528957	0.4134170873
-2.9432957	0.4023678483
-2.7336957	0.3876657697
-2.5241957	0.369353169
-2.3146957	0.3475620133
-2.1051957	0.3225149127
-1.8957957	0.294521887
-1.6863957	0.2639728227
-1.4768957	0.231325873
-1.2674957	0.1970923697
-1.0581957	0.1618191237
-0.8487957	0.1260691707
-0.6393957	0.09040215
-0.4299957	0.05535550633
-0.2205957	0.02142757333
-0.0111957	-0.01093658033
0.1981043	-0.04135593767
0.4075043	-0.06952063533
0.6169043	-0.09519535967
0.8263043	-0.1182192613
1.0357043	-0.1385028423
1.2451043	-0.15602236
1.4544043	-0.1708124237
1.6638043	-0.1829574123
1.8732043	-0.1925823313
2.0826043	-0.1998436423
2.2920043	-0.2049204873
2.5014043	-0.2080066373
2.7107043	-0.2093033687
2.9201043	-0.2090133923
3.1296043	-0.2073358737
3.3390043	-0.2044625007
3.5484043	-0.200574551
3.7579043	-0.19584084
3.9674043	-0.190416421
4.1769043	-0.184441942
4.3865043	-0.1780435067
4.5961043	-0.1713329437
4.8057043	-0.164408374
5.0154043	-0.157354995
5.2252043	-0.1502460037
5.4351043	-0.143143595
5.6451043	-0.1361000007
5.8552043	-0.1291585117
6.0654043	-0.1223544797
6.2758043	-0.1157162623
6.4863043	-0.1092661103
6.6970043	-0.1030209757
6.9079043	-0.09699325933
7.1190043	-0.09119147367
7.3303043	-0.085620842
7.5419043	-0.08028382933
7.7539043	-0.075180599
7.9661043	-0.07030942933
8.1787043	-0.06566705967
8.3917043	-0.06124899633
8.6050043	-0.05704977833
8.8189043	-0.05306319533
9.0332043	-0.04928248033
9.2481043	-0.04570047233
9.4635043	-0.04230974467
9.6795043	-0.03910272033
9.8962043	-0.03607176567
10.1136043	-0.03320926467
10.3317043	-0.03050767767
10.5507043	-0.02795959667
10.7705043	-0.02555778
10.9912043	-0.023295181
11.2129043	-0.02116497633
11.4356043	-0.01916057567
11.6595043	-0.017275641
11.8845043	-0.01550408267
12.1107043	-0.013840075
12.3382043	-0.012278048
12.5672043	-0.010812688
12.7976043	-0.009438935667
13.0295043	-0.008151978
13.2631043	-0.006947243667
13.4983043	-0.005820395667
13.7354043	-0.004767321333
13.9744043	-0.003784126
14.2153043	-0.002867124
14.4583043	-0.002012826667
14.7036043	-0.001217937
14.9511043	-0.0004793373333
15.2010043	0.000205919
15.4534043	0.000840615
15.7085043	0.001427384333
15.9663043	0.001968713
16.2270043	0.002466955667
16.4907043	0.002924341
16.7574043	0.003342982333
17.0275043	0.003724884667
17.3009043	0.004071957667
17.5779043	0.004386024
17.8586043	0.004668824667
18.1431043	0.00492204
18.4315043	0.005147293667
18.7241043	0.005346168333
19.0210043	0.005520221
19.3223043	0.005670999667
19.6283043	0.005800064667
19.9391043	0.005909015333
20.2548043	0.005999516667
20.5757043	0.006073346333
20.9020043	0.006132446667
21.2337043	0.006178993
21.5712043	0.006215506333
21.9146043	0.006245004
22.2642043	0.006271238333
22.6201043	0.00629907
22.9825043	0.006335061333
23.3517043	0.006388414667
23.7279043	0.006472439667
24.1112043	0.006606203
24.5021043	0.006812732667
24.9006043	0.007098304333
25.3070043	-3.333333333e-11
25.7216043	-3.333333333e-11


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_R0.dat <==
-24.2783957	-0.000386219
-23.8637957	-0.000386219
-23.4573957	-0.011362619
-23.0588957	-0.003990373
-22.6679957	0.001053641
-22.2846957	0.004657623
-21.9084957	0.007244006
-21.5392957	0.009054305
-21.1768957	0.010294623
-20.8209957	0.011135204
-20.4713957	0.011699244
-20.1279957	0.012070782
-19.7904957	0.012308747
-19.4587957	0.012457307
-19.1324957	0.012551343
-18.8115957	0.012619081
-18.4958957	0.012683583
-18.1850957	0.012763873
-17.8790957	0.012875893
-17.5777957	0.013033316
-17.2808957	0.013248196
-16.9882957	0.013531497
-16.6998957	0.013893497
-16.4153957	0.014344121
-16.1346957	0.0148932
-15.8576957	0.0155507
-15.5842957	0.016326897
-15.3141957	0.01723255
-15.0474957	0.018279038
-14.7837957	0.019478495
-14.5230957	0.02084393
-14.2652957	0.022389342
-14.0101957	0.024129832
-13.7577957	0.026081711
-13.5078957	0.028262601
-13.2603957	0.030691544
-13.0150957	0.033389098
-12.7720957	0.036377438
-12.5311957	0.03968045
-12.2921957	0.04332382
-12.0550957	0.04733512
-11.8198957	0.051743874
-11.5862957	0.056581621
-11.3543957	0.061881954
-11.1239957	0.067680533
-10.8949957	0.074015075
-10.6674957	0.080925296
-10.4412957	0.088452816
-10.2162957	0.096640994
-9.9923957	0.1055347
-9.7696957	0.115179998
-9.5479957	0.125623728
-9.3272957	0.136912966
-9.1074957	0.149094342
-8.8884957	0.162213203
-8.6703957	0.176312582
-8.4529957	0.191431965
-8.2362957	0.207605825
-8.0202957	0.224861903
-7.8048957	0.243219218
-7.5899957	0.2626858
-7.3756957	0.283256132
-7.1617957	0.304908322
-6.9484957	0.327601014
-6.7354957	0.351270099
-6.5228957	0.375825292
-6.3106957	0.401146656
-6.0986957	0.427081243
-5.8870957	0.453439986
-5.6757957	0.479995076
-5.4646957	0.506478063
-5.2537957	0.532578955
-5.0430957	0.557946628
-4.8325957	0.58219084
-4.6221957	0.604886145
-4.4119957	0.625577961
-4.2018957	0.643790948
-3.9918957	0.659039763
-3.7819957	0.670842094
-3.5721957	0.678733713
-3.3624957	0.682285071
-3.1528957	0.681118786
-2.9432957	0.674927149
-2.7336957	0.663488693
-2.5241957	0.646682718
-2.3146957	0.624500746
-2.1051957	0.597053927
-1.8957957	0.564575652
-1.6863957	0.527418923
-1.4768957	0.486048354
-1.2674957	0.441027104
-1.0581957	0.392999396
-0.8487957	0.342669581
-0.6393957	0.290778996
-0.4299957	0.238081921
-0.2205957	0.185322016
-0.0111957	0.133210445
0.1981043	0.082406752
0.4075043	0.033503231
0.6169043	-0.012986726
0.8263043	-0.056636161
1.0357043	-0.097108063
1.2451043	-0.1341552
1.4544043	-0.167616791
1.6638043	-0.197412607
1.8732043	-0.223535167
2.0826043	-0.246040657
2.2920043	-0.265039165
2.5014043	-0.280684753
2.7107043	-0.293165774
2.9201043	-0.302695777
3.1296043	-0.309505211
3.3390043	-0.313834085
3.5484043	-0.315925656
3.7579043	-0.316021155
3.9674043	-0.314355507
4.1769043	-0.311154006
4.3865043	-0.306629816
4.5961043	-0.300982241
4.8057043	-0.294395622
5.0154043	-0.287038779
5.2252043	-0.279064895
5.4351043	-0.270611748
5.6451043	-0.261802208
5.8552043	-0.252744941
6.0654043	-0.243535247
6.2758043	-0.234255988
6.4863043	-0.224978563
6.6970043	-0.215763902
6.9079043	-0.206663449
7.1190043	-0.197720111
7.3303043	-0.188969175
7.5419043	-0.180439162
7.7539043	-0.17215263
7.9661043	-0.164126911
8.1787043	-0.156374789
8.3917043	-0.148905115
8.6050043	-0.141723361
8.8189043	-0.134832118
9.0332043	-0.128231539
9.2481043	-0.121919734
9.4635043	-0.115893116
9.6795043	-0.110146708
9.8962043	-0.104674406
10.1136043	-0.099469217
10.3317043	-0.09452345
10.5507043	-0.0898289
10.7705043	-0.085376985
10.9912043	-0.08115888
11.2129043	-0.077165617
11.4356043	-0.073388177
11.6595043	-0.069817566
11.8845043	-0.066444869
12.1107043	-0.063261309
12.3382043	-0.060258279
12.5672043	-0.057427377
12.7976043	-0.054760427
13.0295043	-0.0522495
13.2631043	-0.049886921
13.4983043	-0.047665283
13.7354043	-0.045577441
13.9744043	-0.04361652
14.2153043	-0.041775906
14.4583043	-0.040049243
14.7036043	-0.038430423
14.9511043	-0.036913576
15.2010043	-0.035493057
15.4534043	-0.034163436
15.7085043	-0.032919473
15.9663043	-0.03175611
16.2270043	-0.030668443
16.4907043	-0.029651703
16.7574043	-0.028701233
17.0275043	-0.027812452
17.3009043	-0.026980831
17.5779043	-0.026201844
17.8586043	-0.025470934
18.1431043	-0.024783447
18.4315043	-0.024134575
18.7241043	-0.02351927
19.0210043	-0.022932138
19.3223043	-0.022367314
19.6283043	-0.021818287
19.9391043	-0.02127767
20.2548043	-0.020736895
20.5757043	-0.020185787
20.9020043	-0.019611982
21.2337043	-0.019000119
21.5712043	-0.018330665
21.9146043	-0.017578137
22.2642043	-0.016708301
22.6201043	-0.015673911
22.9825043	-0.014409305
23.3517043	-0.012825805
23.7279043	-0.010812796
24.1112043	-0.008261805
24.5021043	-0.005191042
24.9006043	-0.002157227
25.3070043	-1.0906e-06
25.7216043	-1.0906e-06


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_R2.dat <==
-24.2783957	0.00012874
-23.8637957	0.00012874
-23.4573957	0.010971692
-23.0588957	0.008812303
-22.6679957	0.007411164
-22.2846957	0.00648186
-21.9084957	0.005887537
-21.5392957	0.005550083
-21.1768957	0.005403316
-20.8209957	0.00539313
-20.4713957	0.005481045
-20.1279957	0.005641572
-19.7904957	0.005857621
-19.4587957	0.006117121
-19.1324957	0.006411248
-18.8115957	0.006733567
-18.4958957	0.007079562
-18.1850957	0.007446286
-17.8790957	0.007832063
-17.5777957	0.008236249
-17.2808957	0.008659041
-16.9882957	0.009101335
-16.6998957	0.009564621
-16.4153957	0.010050908
-16.1346957	0.010562671
-15.8576957	0.011102816
-15.5842957	0.011674657
-15.3141957	0.012281907
-15.0474957	0.012928672
-14.7837957	0.013619456
-14.5230957	0.01435917
-14.2652957	0.015153145
-14.0101957	0.016007148
-13.7577957	0.016927401
-13.5078957	0.017920606
-13.2603957	0.018993963
-13.0150957	0.020155196
-12.7720957	0.021412574
-12.5311957	0.022774933
-12.2921957	0.024251692
-12.0550957	0.025852869
-11.8198957	0.027589091
-11.5862957	0.029471591
-11.3543957	0.031512198
-11.1239957	0.033723322
-10.8949957	0.036117909
-10.6674957	0.038709387
-10.4412957	0.041511584
-10.2162957	0.04453862
-9.9923957	0.047804762
-9.7696957	0.051324238
-9.5479957	0.055111012
-9.3272957	0.059178488
-9.1074957	0.063539174
-8.8884957	0.06820425
-8.6703957	0.073183081
-8.4529957	0.078482623
-8.2362957	0.084106753
-8.0202957	0.090055483
-7.8048957	0.096324093
-7.5899957	0.102902143
-7.3756957	0.109772411
-7.1617957	0.116909741
-6.9484957	0.124279836
-6.7354957	0.131838033
-6.5228957	0.139528093
-6.3106957	0.147281077
-6.0986957	0.155014374
-5.8870957	0.162630988
-5.6757957	0.17001916
-5.4646957	0.177052479
-5.2537957	0.183590575
-5.0430957	0.189480539
-4.8325957	0.194559176
-4.6221957	0.198656175
-4.4119957	0.201598268
-4.2018957	0.203214345
-3.9918957	0.203341479
-3.7819957	0.201831682
-3.5721957	0.198559145
-3.3624957	0.193427615
-3.1528957	0.186377492
-2.9432957	0.177392132
-2.7336957	0.166502872
-2.5241957	0.153792263
-2.3146957	0.139395098
-2.1051957	0.123496937
-1.8957957	0.106330003
-1.6863957	0.088166515
-1.4768957	0.069309755
-1.2674957	0.050083335
-1.0581957	0.030819325
-0.8487957	0.011845977
-0.6393957	-0.006524182
-0.4299957	-0.024005134
-0.2205957	-0.040346432
-0.0111957	-0.055340062
0.1981043	-0.068824855
0.4075043	-0.080688379
0.6169043	-0.090866451
0.8263043	-0.099340541
1.0357043	-0.106133488
1.2451043	-0.11130396
1.4544043	-0.11494016
1.6638043	-0.11715321
1.8732043	-0.118070609
2.0826043	-0.11783009
2.2920043	-0.116574099
2.5014043	-0.114445053
2.7107043	-0.111581444
2.9201043	-0.1081148
3.1296043	-0.10416747
3.3390043	-0.099851139
3.5484043	-0.095265999
3.7579043	-0.090500455
3.9674043	-0.085631252
4.1769043	-0.08072394
4.3865043	-0.075833568
4.5961043	-0.07100553
4.8057043	-0.0662765
5.0154043	-0.061675402
5.2252043	-0.057224372
5.4351043	-0.052939679
5.6451043	-0.048832598
5.8552043	-0.044910198
6.0654043	-0.041176064
6.2758043	-0.037630933
6.4863043	-0.034273256
6.6970043	-0.031099675
6.9079043	-0.028105443
7.1190043	-0.02528477
7.3303043	-0.022631117
7.5419043	-0.020137442
7.7539043	-0.017796389
7.9661043	-0.015600459
8.1787043	-0.01354213
8.3917043	-0.011613958
8.6050043	-0.009808658
8.8189043	-0.008119156
9.0332043	-0.006538634
9.2481043	-0.005060561
9.4635043	-0.003678706
9.6795043	-0.002387151
9.8962043	-0.001180297
10.1136043	-5.2859e-05
10.3317043	0.001000139
10.5507043	0.00198337
10.7705043	0.002901215
10.9912043	0.003757779
11.2129043	0.004556896
11.4356043	0.00530215
11.6595043	0.005996881
11.8845043	0.006644207
12.1107043	0.007247028
12.3382043	0.007808045
12.5672043	0.008329771
12.7976043	0.00881454
13.0295043	0.009264522
13.2631043	0.00968173
13.4983043	0.010068032
13.7354043	0.010425159
13.9744043	0.010754714
14.2153043	0.011058178
14.4583043	0.011336921
14.7036043	0.011592204
14.9511043	0.011825188
15.2010043	0.012036938
15.4534043	0.012228427
15.7085043	0.012400542
15.9663043	0.012554083
16.2270043	0.01268977
16.4907043	0.012808242
16.7574043	0.01291006
17.0275043	0.012995702
17.3009043	0.013065568
17.5779043	0.013119972
17.8586043	0.013159136
18.1431043	0.013183189
18.4315043	0.013192152
18.7241043	0.013185925
19.0210043	0.013164267
19.3223043	0.013126771
19.6283043	0.013072827
19.9391043	0.013001572
20.2548043	0.012911815
20.5757043	0.012801942
20.9020043	0.012669774
21.2337043	0.012512366
21.5712043	0.012325728
21.9146043	0.012104383
22.2642043	0.011840672
22.6201043	0.011523707
22.9825043	0.011138163
23.3517043	0.010663683
23.7279043	0.010076705
24.1112043	0.009360138
24.5021043	0.00854308
24.9006043	0.00781738
25.3070043	3.635e-07
25.7216043	3.635e-07


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_Rho.dat <==
-24.2783957	0.999999632
-23.8637957	0.999999632
-23.4573957	1.00000849
-23.0588957	1.000013673
-22.6679957	1.000019292
-22.2846957	1.000025551
-21.9084957	1.00003266
-21.5392957	1.000040789
-21.1768957	1.000050091
-20.8209957	1.000060728
-20.4713957	1.000072879
-20.1279957	1.000086744
-19.7904957	1.000102542
-19.4587957	1.000120514
-19.1324957	1.000140926
-18.8115957	1.000164068
-18.4958957	1.000190256
-18.1850957	1.000219838
-17.8790957	1.000253195
-17.5777957	1.000290743
-17.2808957	1.000332938
-16.9882957	1.000380277
-16.6998957	1.000433307
-16.4153957	1.000492625
-16.1346957	1.000558883
-15.8576957	1.000632794
-15.5842957	1.000715141
-15.3141957	1.000806776
-15.0474957	1.000908633
-14.7837957	1.001021734
-14.5230957	1.001147193
-14.2652957	1.001286231
-14.0101957	1.001440181
-13.7577957	1.001610501
-13.5078957	1.001798783
-13.2603957	1.002006769
-13.0150957	1.002236362
-12.7720957	1.00248964
-12.5311957	1.002768874
-12.2921957	1.003076546
-12.0550957	1.003415366
-11.8198957	1.003788292
-11.5862957	1.004198556
-11.3543957	1.004649683
-11.1239957	1.005145521
-10.8949957	1.005690267
-10.6674957	1.006288495
-10.4412957	1.006945191
-10.2162957	1.007665785
-9.9923957	1.008456187
-9.7696957	1.009322825
-9.5479957	1.010272687
-9.3272957	1.011313358
-9.1074957	1.012453068
-8.8884957	1.013700733
-8.6703957	1.015066001
-8.4529957	1.016559298
-8.2362957	1.018191872
-8.0202957	1.019975838
-7.8048957	1.021924215
-7.5899957	1.024050964
-7.3756957	1.026371021
-7.1617957	1.028900317
-6.9484957	1.031655795
-6.7354957	1.034655407
-6.5228957	1.037918103
-6.3106957	1.041463797
-6.0986957	1.045313308
-5.8870957	1.049488284
-5.6757957	1.054011087
-5.4646957	1.058904645
-5.2537957	1.06419227
-5.0430957	1.069897429
-4.8325957	1.076043468
-4.6221957	1.082653296
-4.4119957	1.08974901
-4.2018957	1.097351476
-3.9918957	1.105479865
-3.7819957	1.11415114
-3.5721957	1.123379517
-3.3624957	1.133175899
-3.1528957	1.143547301
-2.9432957	1.15449628
-2.7336957	1.166020399
-2.5241957	1.178111736
-2.3146957	1.190756471
-2.1051957	1.203934571
-1.8957957	1.217619596
-1.6863957	1.231778652
-1.4768957	1.246372502
-1.2674957	1.261355847
-1.0581957	1.276677783
-0.8487957	1.292282428
-0.6393957	1.308109704
-0.4299957	1.324096254
-0.2205957	1.34017647
-0.0111957	1.356283581
0.1981043	1.372350787
0.4075043	1.388312374
0.6169043	1.404104788
0.8263043	1.419667617
1.0357043	1.43494447
1.2451043	1.449883705
1.4544043	1.464439004
1.6638043	1.478569793
1.8732043	1.492241484
2.0826043	1.505425572
2.2920043	1.51809958
2.5014043	1.530246877
2.7107043	1.541856392
2.9201043	1.552922243
3.1296043	1.563443295
3.3390043	1.573422683
3.5484043	1.582867308
3.7579043	1.591787327
3.9674043	1.600195653
4.1769043	1.60810747
4.3865043	1.615539779
4.5961043	1.622510983
4.8057043	1.6290405
5.0154043	1.635148428
5.2252043	1.640855242
5.4351043	1.64618154
5.6451043	1.651147821
5.8552043	1.655774298
6.0654043	1.660080756
6.2758043	1.664086422
6.4863043	1.667809878
6.6970043	1.671268989
6.9079043	1.674480852
7.1190043	1.677461764
7.3303043	1.680227205
7.5419043	1.682791835
7.7539043	1.685169494
7.9661043	1.687373218
8.1787043	1.689415259
8.3917043	1.691307107
8.6050043	1.69305952
8.8189043	1.694682555
9.0332043	1.696185597
9.2481043	1.697577397
9.4635043	1.698866105
9.6795043	1.700059299
9.8962043	1.701164028
10.1136043	1.702186833
10.3317043	1.703133787
10.5507043	1.704010525
10.7705043	1.704822266
10.9912043	1.705573851
11.2129043	1.706269761
11.4356043	1.706914147
11.6595043	1.707510848
11.8845043	1.708063422
12.1107043	1.708575159
12.3382043	1.709049101
12.5672043	1.709488066
12.7976043	1.709894657
13.0295043	1.710271285
13.2631043	1.71062018
13.4983043	1.710943402
13.7354043	1.71124286
13.9744043	1.711520318
14.2153043	1.711777411
14.4583043	1.712015648
14.7036043	1.712236429
14.9511043	1.71244105
15.2010043	1.712630707
15.4534043	1.712806512
15.7085043	1.712969491
15.9663043	1.713120598
16.2270043	1.713260712
16.4907043	1.713390652
16.7574043	1.713511172
17.0275043	1.713622974
17.3009043	1.713726706
17.5779043	1.713822968
17.8586043	1.713912315
18.1431043	1.71399526
18.4315043	1.714072278
18.7241043	1.714143804
19.0210043	1.714210239
19.3223043	1.714271952
19.6283043	1.714329275
19.9391043	1.714382512
20.2548043	1.714431932
20.5757043	1.714477773
20.9020043	1.714520234
21.2337043	1.714559478
21.5712043	1.714595621
21.9146043	1.714628717
22.2642043	1.714658743
22.6201043	1.714685561
22.9825043	1.714708862
23.3517043	1.714728079
23.7279043	1.714742119
24.1112043	1.714748524
24.5021043	1.714741376
24.9006043	1.714709245
25.3070043	1.714285714
25.7216043	1.714285714


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_S.dat <==
-24.2783957	-3.973e-06
-23.8637957	-3.973e-06
-23.4573957	6.64969e-05
-23.0588957	6.93798e-05
-22.6679957	7.38045e-05
-22.2846957	7.9765e-05
-21.9084957	8.73423e-05
-21.5392957	9.65937e-05
-21.1768957	0.000107551
-20.8209957	0.000120274
-20.4713957	0.000134876
-20.1279957	0.000151523
-19.7904957	0.000170426
-19.4587957	0.000191831
-19.1324957	0.000216014
-18.8115957	0.000243285
-18.4958957	0.000273988
-18.1850957	0.000308502
-17.8790957	0.000347245
-17.5777957	0.000390679
-17.2808957	0.00043931
-16.9882957	0.000493692
-16.6998957	0.000554432
-16.4153957	0.000622196
-16.1346957	0.000697711
-15.8576957	0.000781773
-15.5842957	0.000875252
-15.3141957	0.000979097
-15.0474957	0.001094344
-14.7837957	0.001222127
-14.5230957	0.00136368
-14.2652957	0.00152035
-14.0101957	0.001693608
-13.7577957	0.001885053
-13.5078957	0.002096432
-13.2603957	0.002329644
-13.0150957	0.002586757
-12.7720957	0.002870023
-12.5311957	0.003181887
-12.2921957	0.00352501
-12.0550957	0.003902277
-11.8198957	0.004316819
-11.5862957	0.004772032
-11.3543957	0.00527159
-11.1239957	0.005819467
-10.8949957	0.006419955
-10.6674957	0.00707768
-10.4412957	0.007797625
-10.2162957	0.008585142
-9.9923957	0.00944597
-9.7696957	0.010386245
-9.5479957	0.011412512
-9.3272957	0.012531732
-9.1074957	0.013751277
-8.8884957	0.015078926
-8.6703957	0.01652285
-8.4529957	0.018091584
-8.2362957	0.01979399
-8.0202957	0.021639198
-7.8048957	0.023636543
-7.5899957	0.025795463
-7.3756957	0.028125389
-7.1617957	0.030635599
-6.9484957	0.033335046
-6.7354957	0.036232151
-6.5228957	0.039334564
-6.3106957	0.042648885
-6.0986957	0.04618035
-5.8870957	0.049932475
-5.6757957	0.053906678
-5.4646957	0.058101855
-5.2537957	0.062513947
-5.0430957	0.067135493
-4.8325957	0.071955181
-4.6221957	0.076957427
-4.4119957	0.082121993
-4.2018957	0.087423675
-3.9918957	0.092832082
-3.7819957	0.098311539
-3.5721957	0.103821152
-3.3624957	0.109315032
-3.1528957	0.114742739
-2.9432957	0.120049926
-2.7336957	0.125179208
-2.5241957	0.13007124
-2.3146957	0.134665984
-2.1051957	0.138904132
-1.8957957	0.142728631
-1.6863957	0.146086254
-1.4768957	0.148929141
-1.2674957	0.151216244
-1.0581957	0.152914594
-0.8487957	0.154000329
-0.6393957	0.154459423
-0.4299957	0.154288086
-0.2205957	0.153492804
-0.0111957	0.152090032
0.1981043	0.15010555
0.4075043	0.147573534
0.6169043	0.144535389
0.8263043	0.141038409
1.0357043	0.137134337
1.2451043	0.132877891
1.4544043	0.12832532
1.6638043	0.123533051
1.8732043	0.118556459
2.0826043	0.113448811
2.2920043	0.108260386
2.5014043	0.103037786
2.7107043	0.097823447
2.9201043	0.092655317
3.1296043	0.087566702
3.3390043	0.082586253
3.5484043	0.077738075
3.7579043	0.07304192
3.9674043	0.068513466
4.1769043	0.064164633
4.3865043	0.060003939
4.5961043	0.05603687
4.8057043	0.052266248
5.0154043	0.048692593
5.2252043	0.045314468
5.4351043	0.042128804
5.6451043	0.039131193
5.8552043	0.036316159
6.0654043	0.033677394
6.2758043	0.031207971
6.4863043	0.028900529
6.6970043	0.026747424
6.9079043	0.024740866
7.1190043	0.02287303
7.3303043	0.021136146
7.5419043	0.019522573
7.7539043	0.018024858
7.9661043	0.016635781
8.1787043	0.01534839
8.3917043	0.014156024
8.6050043	0.013052329
8.8189043	0.012031267
9.0332043	0.011087123
9.2481043	0.010214501
9.4635043	0.009408318
9.6795043	0.008663804
9.8962043	0.007976484
10.1136043	0.007342174
10.3317043	0.006756965
10.5507043	0.006217211
10.7705043	0.005719518
10.9912043	0.005260727
11.2129043	0.004837903
11.4356043	0.00444832
11.6595043	0.00408945
11.8845043	0.003758949
12.1107043	0.003454648
12.3382043	0.003174534
12.5672043	0.002916749
12.7976043	0.00267957
13.0295043	0.002461407
13.2631043	0.002260788
13.4983043	0.002076354
13.7354043	0.001906849
13.9744043	0.001751111
14.2153043	0.001608069
14.4583043	0.001476731
14.7036043	0.001356184
14.9511043	0.001245582
15.2010043	0.001144145
15.4534043	0.001051151
15.7085043	0.000965934
15.9663043	0.000887879
16.2270043	0.000816416
16.4907043	0.00075102
16.7574043	0.000691205
17.0275043	0.000636519
17.3009043	0.000586548
17.5779043	0.000540904
17.8586043	0.000499231
18.1431043	0.000461197
18.4315043	0.000426494
18.7241043	0.000394836
19.0210043	0.000365955
19.3223043	0.000339603
19.6283043	0.000315544
19.9391043	0.000293558
20.2548043	0.000273434
20.5757043	0.000254971
20.9020043	0.000237971
21.2337043	0.000222237
21.5712043	0.000207568
21.9146043	0.000193745
22.2642043	0.000180518
22.6201043	0.000167573
22.9825043	0.000154476
23.3517043	0.000140565
23.7279043	0.000124737
24.1112043	0.000104898
24.5021043	7.67576e-05
24.9006043	3.30145e-05
25.3070043	-5e-09
25.7216043	-5e-09


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_T.dat <==
-24.2783957	1.000003973
-23.8637957	1.000003973
-23.4573957	1.000019435
-23.0588957	1.000031521
-22.6679957	1.000042775
-22.2846957	1.000054091
-21.9084957	1.000066083
-21.5392957	1.00007919
-21.1768957	1.000093814
-20.8209957	1.000110342
-20.4713957	1.000129154
-20.1279957	1.000150628
-19.7904957	1.000175157
-19.4587957	1.00020316
-19.1324957	1.000235084
-18.8115957	1.000271415
-18.4958957	1.000312681
-18.1850957	1.000359452
-17.8790957	1.000412352
-17.5777957	1.000472059
-17.2808957	1.000539313
-16.9882957	1.000614922
-16.6998957	1.000699768
-16.4153957	1.000794813
-16.1346957	1.000901108
-15.8576957	1.001019801
-15.5842957	1.001152144
-15.3141957	1.001299506
-15.0474957	1.001463379
-14.7837957	1.001645394
-14.5230957	1.001847327
-14.2652957	1.00207112
-14.0101957	1.002318887
-13.7577957	1.002592935
-13.5078957	1.00289578
-13.2603957	1.003230162
-13.0150957	1.003599066
-12.7720957	1.004005743
-12.5311957	1.004453733
-12.2921957	1.004946886
-12.0550957	1.005489388
-11.8198957	1.006085789
-11.5862957	1.006741028
-11.3543957	1.007460466
-11.1239957	1.008249915
-10.8949957	1.009115667
-10.6674957	1.010064532
-10.4412957	1.011103866
-10.2162957	1.012241606
-9.9923957	1.013486302
-9.7696957	1.014847147
-9.5479957	1.016334011
-9.3272957	1.017957458
-9.1074957	1.019728775
-8.8884957	1.021659985
-8.6703957	1.023763855
-8.4529957	1.026053892
-8.2362957	1.028544333
-8.0202957	1.031250113
-7.8048957	1.034186822
-7.5899957	1.037370636
-7.3756957	1.04081823
-7.1617957	1.044546657
-6.9484957	1.048573204
-6.7354957	1.052915206
-6.5228957	1.057589829
-6.3106957	1.062613812
-6.0986957	1.06800317
-5.8870957	1.073772854
-5.6757957	1.079936372
-5.4646957	1.086505382
-5.2537957	1.093489242
-5.0430957	1.100894557
-4.8325957	1.108724702
-4.6221957	1.116979363
-4.4119957	1.125654094
-4.2018957	1.134739926
-3.9918957	1.144223039
-3.7819957	1.154084523
-3.5721957	1.164300254
-3.3624957	1.174840899
-3.1528957	1.185672071
-2.9432957	1.196754638
-2.7336957	1.208045197
-2.5241957	1.219496696
-2.3146957	1.231059202
-2.1051957	1.242680774
-1.8957957	1.254308429
-1.6863957	1.265889143
-1.4768957	1.277370865
-1.2674957	1.288703483
-1.0581957	1.299839718
-0.8487957	1.310735903
-0.6393957	1.321352623
-0.4299957	1.331655197
-0.2205957	1.341613999
-0.0111957	1.35120461
0.1981043	1.360407818
0.4075043	1.36920949
0.6169043	1.377600315
0.8263043	1.385575465
1.0357043	1.39313419
1.2451043	1.400279366
1.4544043	1.407017027
1.6638043	1.41335589
1.8732043	1.419306902
2.0826043	1.424882801
2.2920043	1.430097718
2.5014043	1.434966812
2.7107043	1.439505951
2.9201043	1.443731426
3.1296043	1.447659714
3.3390043	1.451307268
3.5484043	1.454690355
3.7579043	1.457824916
3.9674043	1.460726453
4.1769043	1.463409951
4.3865043	1.46588981
4.5961043	1.468179802
4.8057043	1.470293042
5.0154043	1.472241974
5.2252043	1.474038361
5.4351043	1.475693291
5.6451043	1.477217187
5.8552043	1.478619824
6.0654043	1.479910348
6.2758043	1.481097299
6.4863043	1.482188638
6.6970043	1.483191772
6.9079043	1.484113585
7.1190043	1.484960466
7.3303043	1.485738334
7.5419043	1.486452671
7.7539043	1.487108545
7.9661043	1.487710641
8.1787043	1.488263282
8.3917043	1.48877046
8.6050043	1.489235851
8.8189043	1.489662844
9.0332043	1.49005456
9.2481043	1.490413871
9.4635043	1.490743419
9.6795043	1.491045635
9.8962043	1.491322753
10.1136043	1.491576825
10.3317043	1.491809739
10.5507043	1.492023227
10.7705043	1.492218881
10.9912043	1.492398162
11.2129043	1.492562413
11.4356043	1.492712864
11.6595043	1.492850648
11.8845043	1.492976803
12.1107043	1.493092281
12.3382043	1.493197957
12.5672043	1.493294634
12.7976043	1.493383049
13.0295043	1.49346388
13.2631043	1.493537747
13.4983043	1.493605221
13.7354043	1.493666826
13.9744043	1.493723044
14.2153043	1.493774315
14.4583043	1.493821047
14.7036043	1.493863612
14.9511043	1.493902353
15.2010043	1.493937586
15.4534043	1.493969601
15.7085043	1.493998665
15.9663043	1.494025023
16.2270043	1.494048902
16.4907043	1.494070509
16.7574043	1.494090037
17.0275043	1.494107662
17.3009043	1.494123549
17.5779043	1.494137849
17.8586043	1.494150702
18.1431043	1.494162237
18.4315043	1.494172576
18.7241043	1.494181831
19.0210043	1.494190108
19.3223043	1.494197507
19.6283043	1.494204122
19.9391043	1.494210045
20.2548043	1.494215364
20.5757043	1.494220167
20.9020043	1.494224543
21.2337043	1.494228586
21.5712043	1.494232399
21.9146043	1.4942361
22.2642043	1.494239835
22.6201043	1.494243801
22.9825043	1.494248278
23.3517043	1.494253705
23.7279043	1.494260845
24.1112043	1.494271338
24.5021043	1.49428918
24.9006043	1.494322692
25.3070043	1.49479167
25.7216043	1.49479167


==> Fig/Shock/Ma1.5/FSM/FSM_Ma1.5_U.dat <==
-24.2783957	1.936491673
-23.8637957	1.936491673
-23.4573957	1.936467699
-23.0588957	1.936457535
-22.6679957	1.936446612
-22.2846957	1.93643448
-21.9084957	1.93642071
-21.5392957	1.936404968
-21.1768957	1.936386956
-20.8209957	1.936366359
-20.4713957	1.93634283
-20.1279957	1.936315985
-19.7904957	1.936285398
-19.4587957	1.936250602
-19.1324957	1.936211085
-18.8115957	1.936166287
-18.4958957	1.936115594
-18.1850957	1.936058333
-17.8790957	1.935993771
-17.5777957	1.935921103
-17.2808957	1.93583945
-16.9882957	1.935747848
-16.6998957	1.935645246
-16.4153957	1.935530493
-16.1346957	1.93540233
-15.8576957	1.935259382
-15.5842957	1.935100147
-15.3141957	1.934922982
-15.0474957	1.934726092
-14.7837957	1.934507517
-14.5230957	1.934265116
-14.2652957	1.933996551
-14.0101957	1.933699269
-13.7577957	1.933370484
-13.5078957	1.933007155
-13.2603957	1.932605963
-13.0150957	1.932163287
-12.7720957	1.931675181
-12.5311957	1.931137339
-12.2921957	1.93054507
-12.0550957	1.929893264
-11.8198957	1.929176354
-11.5862957	1.928388283
-11.3543957	1.927522463
-11.1239957	1.926571729
-10.8949957	1.925528301
-10.6674957	1.924383734
-10.4412957	1.92312887
-10.2162957	1.921753789
-9.9923957	1.920247758
-9.7696957	1.91859918
-9.5479957	1.91679554
-9.3272957	1.914823361
-9.1074957	1.912668148
-8.8884957	1.910314352
-8.6703957	1.907745325
-8.4529957	1.904943292
-8.2362957	1.901889328
-8.0202957	1.898563352
-7.8048957	1.894944129
-7.5899957	1.8910093
-7.3756957	1.886735429
-7.1617957	1.882098084
-6.9484957	1.87707194
-6.7354957	1.871630934
-6.5228957	1.865748447
-6.3106957	1.859397545
-6.0986957	1.852551263
-5.8870957	1.845182952
-5.6757957	1.837266674
-5.4646957	1.828777666
-5.2537957	1.819692856
-5.0430957	1.809991431
-4.8325957	1.79965546
-4.6221957	1.788670546
-4.4119957	1.777026505
-4.2018957	1.764718049
-3.9918957	1.751745451
-3.7819957	1.738115166
-3.5721957	1.723840381
-3.3624957	1.708941463
-3.1528957	1.69344627
-2.9432957	1.677390311
-2.7336957	1.660816712
-2.5241957	1.643775982
-2.3146957	1.626325568
-2.1051957	1.608529191
-1.8957957	1.590455984
-1.6863957	1.572179448
-1.4768957	1.553776251
-1.2674957	1.535324926
-1.0581957	1.516904506
-0.8487957	1.498593139
-0.6393957	1.480466757
-0.4299957	1.462597819
-0.2205957	1.4450542
-0.0111957	1.42789823
0.1981043	1.411185936
0.4075043	1.394966483
0.6169043	1.379281818
0.8263043	1.364166522
1.0357043	1.349647847
1.2451043	1.335745911
1.4544043	1.322474047
1.6638043	1.309839252
1.8732043	1.297842721
2.0826043	1.28648045
2.2920043	1.275743853
2.5014043	1.265620401
2.7107043	1.256094246
2.9201043	1.247146819
3.1296043	1.238757396
3.3390043	1.230903616
3.5484043	1.223561949
3.7579043	1.216708116
3.9674043	1.210317451
4.1769043	1.204365218
4.3865043	1.198826869
4.5961043	1.193678271
4.8057043	1.188895876
5.0154043	1.184456866
5.2252043	1.180339257
5.4351043	1.176521977
5.6451043	1.172984923
5.8552043	1.169708988
6.0654043	1.166676076
6.2758043	1.163869106
6.4863043	1.161271998
6.6970043	1.158869649
6.9079043	1.156647908
7.1190043	1.154593543
7.3303043	1.152694198
7.5419043	1.150938357
7.7539043	1.149315302
7.9661043	1.147815068
8.1787043	1.146428401
8.3917043	1.145146715
8.6050043	1.14396205
8.8189043	1.142867036
9.0332043	1.141854849
9.2481043	1.140919175
9.4635043	1.140054176
9.6795043	1.139254458
9.8962043	1.138515035
10.1136043	1.137831303
10.3317043	1.13719901
10.5507043	1.136614229
10.7705043	1.136073339
10.9912043	1.135572994
11.2129043	1.135110108
11.4356043	1.134681832
11.6595043	1.134285538
11.8845043	1.1339188
12.1107043	1.13357938
12.3382043	1.13326521
12.5672043	1.132974385
12.7976043	1.132705144
13.0295043	1.132455861
13.2631043	1.132225035
13.4983043	1.13201128
13.7354043	1.131813316
13.9744043	1.131629961
14.2153043	1.13146012
14.4583043	1.131302784
14.7036043	1.131157019
14.9511043	1.131021961
15.2010043	1.130896812
15.4534043	1.130780832
15.7085043	1.130673339
15.9663043	1.130573698
16.2270043	1.130481326
16.4907043	1.13039568
16.7574043	1.130316258
17.0275043	1.130242596
17.3009043	1.130174264
17.5779043	1.130110866
17.8586043	1.130052033
18.1431043	1.129997426
18.4315043	1.129946732
18.7241043	1.129899662
19.0210043	1.129855952
19.3223043	1.129815357
19.6283043	1.129777659
19.9391043	1.129742657
20.2548043	1.129710172
20.5757043	1.12968005
20.9020043	1.129652156
21.2337043	1.129626385
21.5712043	1.129602662
21.9146043	1.129580948
22.2642043	1.129561262
22.6201043	1.129543697
22.9825043	1.129528458
23.3517043	1.129515931
23.7279043	1.129506844
24.1112043	1.129502773
24.5021043	1.129507278
24.9006043	1.129526679
25.3070043	1.129620143
25.7216043	1.129620143


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_M.dat <==
-23.808746	-3.4e-05
-23.308746	-3.8e-05
-22.808746	-4.5e-05
-22.308746	-5.4e-05
-21.808746	-6.5e-05
-21.308746	-8e-05
-20.808746	-9.8e-05
-20.308746	-0.000121
-19.808746	-0.000149
-19.308746	-0.000184
-18.808746	-0.000227
-18.308746	-0.00028
-17.808746	-0.000345
-17.308746	-0.000427
-16.808746	-0.000527
-16.308746	-0.000651
-15.808746	-0.000803
-15.308746	-0.000992
-14.808746	-0.001224
-14.308746	-0.00151
-13.808746	-0.001862
-13.308746	-0.002295
-12.808746	-0.002826
-12.308746	-0.003477
-11.808746	-0.004273
-11.308746	-0.005243
-10.808746	-0.006422
-10.308746	-0.007848
-9.808746	-0.009563
-9.308746	-0.011612
-8.808746	-0.014038
-8.308746	-0.016879
-7.808746	-0.020158
-7.308746	-0.023875
-6.808746	-0.02799
-6.308746	-0.032406
-5.808746	-0.036946
-5.308746	-0.041339
-4.808746	-0.045207
-4.308746	-0.048078
-3.808746	-0.049418
-3.308746	-0.048705
-2.808746	-0.045527
-2.308746	-0.039699
-1.808746	-0.031352
-1.308746	-0.020973
-0.808746	-0.009358
-0.308746	0.002517
0.191254	0.013666
0.691254	0.023262
1.191254	0.030757
1.691254	0.035915
2.191254	0.038789
2.691254	0.039645
3.191254	0.038869
3.691254	0.036889
4.191254	0.034112
4.691254	0.030889
5.191254	0.027495
5.691254	0.024132
6.191254	0.020937
6.691254	0.017992
7.191254	0.015338
7.691254	0.012991
8.191254	0.010942
8.691254	0.009175
9.191254	0.007665
9.691254	0.006383
10.191254	0.005302
10.691254	0.004394
11.191254	0.003634
11.691254	0.003002
12.191254	0.002476
12.691254	0.00204
13.191254	0.001679
13.691254	0.001382
14.191254	0.001136
14.691254	0.000933
15.191254	0.000766
15.691254	0.000629
16.191254	0.000516
16.691254	0.000423
17.191254	0.000347
17.691254	0.000284
18.191254	0.000233
18.691254	0.000191
19.191254	0.000156
19.691254	0.000128
20.191254	0.000105
20.691254	8.6e-05
21.191254	7e-05
21.691254	5.8e-05
22.191254	4.7e-05
22.691254	3.9e-05
23.191254	3.2e-05
23.691254	2.6e-05
24.191254	2.1e-05
24.691254	1.8e-05
25.191254	1.6e-05
25.691254	1.4e-05


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_Q.dat <==
-23.808746	-5.4e-05
-23.308746	-7.1e-05
-22.808746	-9.1e-05
-22.308746	-0.000113
-21.808746	-0.000141
-21.308746	-0.000176
-20.808746	-0.000218
-20.308746	-0.00027
-19.808746	-0.000335
-19.308746	-0.000414
-18.808746	-0.000512
-18.308746	-0.000634
-17.808746	-0.000784
-17.308746	-0.000969
-16.808746	-0.001199
-16.308746	-0.001484
-15.808746	-0.001836
-15.308746	-0.002273
-14.808746	-0.002813
-14.308746	-0.003483
-13.808746	-0.004313
-13.308746	-0.005342
-12.808746	-0.006616
-12.308746	-0.008194
-11.808746	-0.010147
-11.308746	-0.012563
-10.808746	-0.015546
-10.308746	-0.019225
-9.808746	-0.02375
-9.308746	-0.029298
-8.808746	-0.036072
-8.308746	-0.044298
-7.808746	-0.054218
-7.308746	-0.066074
-6.808746	-0.080086
-6.308746	-0.096414
-5.808746	-0.115107
-5.308746	-0.136046
-4.808746	-0.158873
-4.308746	-0.182933
-3.808746	-0.207248
-3.308746	-0.230534
-2.808746	-0.251299
-2.308746	-0.268014
-1.808746	-0.279333
-1.308746	-0.284319
-0.808746	-0.282609
-0.308746	-0.274474
0.191254	-0.26075
0.691254	-0.242672
1.191254	-0.221662
1.691254	-0.199124
2.191254	-0.176291
2.691254	-0.154141
3.191254	-0.133366
3.691254	-0.114393
4.191254	-0.097429
4.691254	-0.082512
5.191254	-0.069568
5.691254	-0.058452
6.191254	-0.048983
6.691254	-0.040969
7.191254	-0.034218
7.691254	-0.028552
8.191254	-0.02381
8.691254	-0.019848
9.191254	-0.016542
9.691254	-0.013786
10.191254	-0.01149
10.691254	-0.009578
11.191254	-0.007986
11.691254	-0.00666
12.191254	-0.005556
12.691254	-0.004636
13.191254	-0.003869
13.691254	-0.003231
14.191254	-0.002698
14.691254	-0.002254
15.191254	-0.001883
15.691254	-0.001574
16.191254	-0.001316
16.691254	-0.0011
17.191254	-0.00092
17.691254	-0.00077
18.191254	-0.000644
18.691254	-0.000539
19.191254	-0.000451
19.691254	-0.000378
20.191254	-0.000316
20.691254	-0.000265
21.191254	-0.000222
21.691254	-0.000186
22.191254	-0.000155
22.691254	-0.00013
23.191254	-0.000108
23.691254	-9e-05
24.191254	-7.4e-05
24.691254	-6e-05
25.191254	-4.7e-05
25.691254	-3.4e-05


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_R0.dat <==
-23.808746	0.000212
-23.308746	0.000262
-22.808746	0.000321
-22.308746	0.000391
-21.808746	0.000482
-21.308746	0.000593
-20.808746	0.00073
-20.308746	0.000896
-19.808746	0.001105
-19.308746	0.001363
-18.808746	0.001683
-18.308746	0.002078
-17.808746	0.002566
-17.308746	0.00317
-16.808746	0.003916
-16.308746	0.00484
-15.808746	0.005984
-15.308746	0.007399
-14.808746	0.009152
-14.308746	0.011321
-13.808746	0.014006
-13.308746	0.017329
-12.808746	0.02144
-12.308746	0.026524
-11.808746	0.032805
-11.308746	0.040551
-10.808746	0.050087
-10.308746	0.061793
-9.808746	0.076104
-9.308746	0.093511
-8.808746	0.114538
-8.308746	0.139705
-7.808746	0.16947
-7.308746	0.204129
-6.808746	0.243677
-6.308746	0.287617
-5.808746	0.334746
-5.308746	0.382928
-4.808746	0.428947
-4.308746	0.468507
-3.808746	0.496519
-3.308746	0.507726
-2.808746	0.49766
-2.308746	0.463749
-1.808746	0.406252
-1.308746	0.328655
-0.808746	0.237294
-0.308746	0.140241
0.191254	0.045792
0.691254	-0.038974
1.191254	-0.109166
1.691254	-0.162407
2.191254	-0.198593
2.691254	-0.219299
3.191254	-0.227082
3.691254	-0.224856
4.191254	-0.215446
4.691254	-0.201323
5.191254	-0.184492
5.691254	-0.166481
6.191254	-0.148391
6.691254	-0.130965
7.191254	-0.114664
7.691254	-0.09974
8.191254	-0.086297
8.691254	-0.074336
9.191254	-0.063799
9.691254	-0.054589
10.191254	-0.046591
10.691254	-0.039681
11.191254	-0.033736
11.691254	-0.028639
12.191254	-0.02428
12.691254	-0.020562
13.191254	-0.017397
13.691254	-0.014708
14.191254	-0.012425
14.691254	-0.010491
15.191254	-0.008854
15.691254	-0.007468
16.191254	-0.006297
16.691254	-0.005308
17.191254	-0.004473
17.691254	-0.003768
18.191254	-0.003174
18.691254	-0.002673
19.191254	-0.00225
19.691254	-0.001894
20.191254	-0.001595
20.691254	-0.001342
21.191254	-0.00113
21.691254	-0.000951
22.191254	-0.000801
22.691254	-0.000675
23.191254	-0.00057
23.691254	-0.000484
24.191254	-0.000412
24.691254	-0.000356
25.191254	-0.000314
25.691254	-0.000285


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_R2.dat <==
-23.808746	0.000138
-23.308746	0.000169
-22.808746	0.000206
-22.308746	0.00025
-21.808746	0.000309
-21.308746	0.000381
-20.808746	0.000468
-20.308746	0.000574
-19.808746	0.000708
-19.308746	0.000873
-18.808746	0.001078
-18.308746	0.00133
-17.808746	0.001642
-17.308746	0.002027
-16.808746	0.002501
-16.308746	0.003087
-15.808746	0.003811
-15.308746	0.004704
-14.808746	0.005805
-14.308746	0.007163
-13.808746	0.008835
-13.308746	0.010892
-12.808746	0.013421
-12.308746	0.016525
-11.808746	0.020326
-11.308746	0.024968
-10.808746	0.030618
-10.308746	0.037465
-9.808746	0.045715
-9.308746	0.055582
-8.808746	0.067272
-8.308746	0.080951
-7.808746	0.096708
-7.308746	0.114481
-6.808746	0.133986
-6.308746	0.154609
-5.808746	0.175309
-5.308746	0.194537
-4.808746	0.210233
-4.308746	0.219934
-3.808746	0.221063
-3.308746	0.211385
-2.808746	0.189588
-2.308746	0.155819
-1.808746	0.111974
-1.308746	0.061576
-0.808746	0.009199
-0.308746	-0.040411
0.191254	-0.083235
0.691254	-0.116612
1.191254	-0.139466
1.691254	-0.152143
2.191254	-0.156002
2.691254	-0.15293
3.191254	-0.144928
3.691254	-0.133814
4.191254	-0.121079
4.691254	-0.10784
5.191254	-0.094873
5.691254	-0.082666
6.191254	-0.071495
6.691254	-0.061479
7.191254	-0.052635
7.691254	-0.044913
8.191254	-0.038227
8.691254	-0.032473
9.191254	-0.027544
9.691254	-0.023337
10.191254	-0.019756
10.691254	-0.016716
11.191254	-0.014137
11.691254	-0.011952
12.191254	-0.010103
12.691254	-0.008538
13.191254	-0.007214
13.691254	-0.006095
14.191254	-0.005149
14.691254	-0.00435
15.191254	-0.003675
15.691254	-0.003104
16.191254	-0.002622
16.691254	-0.002214
17.191254	-0.00187
17.691254	-0.00158
18.191254	-0.001334
18.691254	-0.001127
19.191254	-0.000952
19.691254	-0.000804
20.191254	-0.000679
20.691254	-0.000573
21.191254	-0.000484
21.691254	-0.000409
22.191254	-0.000346
22.691254	-0.000293
23.191254	-0.000248
23.691254	-0.000212
24.191254	-0.000181
24.691254	-0.000158
25.191254	-0.000141
25.691254	-0.00013


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_Rho.dat <==
-23.808746	1.000008
-23.308746	1.000014
-22.808746	1.000022
-22.308746	1.00003
-21.808746	1.000041
-21.308746	1.000053
-20.808746	1.000069
-20.308746	1.000089
-19.808746	1.000114
-19.308746	1.000144
-18.808746	1.000181
-18.308746	1.000227
-17.808746	1.000285
-17.308746	1.000356
-16.808746	1.000443
-16.308746	1.000552
-15.808746	1.000687
-15.308746	1.000854
-14.808746	1.001061
-14.308746	1.001318
-13.808746	1.001638
-13.308746	1.002034
-12.808746	1.002527
-12.308746	1.003139
-11.808746	1.003899
-11.308746	1.004844
-10.808746	1.006019
-10.308746	1.00748
-9.808746	1.009293
-9.308746	1.011545
-8.808746	1.014338
-8.308746	1.017797
-7.808746	1.022072
-7.308746	1.027343
-6.808746	1.033821
-6.308746	1.041748
-5.808746	1.0514
-5.308746	1.063076
-4.808746	1.07709
-4.308746	1.093753
-3.808746	1.113349
-3.308746	1.136094
-2.808746	1.162104
-2.308746	1.191346
-1.808746	1.223609
-1.308746	1.258476
-0.808746	1.295336
-0.308746	1.333416
0.191254	1.37184
0.691254	1.409714
1.191254	1.446201
1.691254	1.4806
2.191254	1.512383
2.691254	1.541218
3.191254	1.566956
3.691254	1.589606
4.191254	1.609295
4.691254	1.626237
5.191254	1.640689
5.691254	1.652931
6.191254	1.663243
6.691254	1.671888
7.191254	1.67911
7.691254	1.685127
8.191254	1.690129
8.691254	1.694281
9.191254	1.697722
9.691254	1.700573
10.191254	1.702933
10.691254	1.704886
11.191254	1.706502
11.691254	1.707839
12.191254	1.708946
12.691254	1.709861
13.191254	1.71062
13.691254	1.711247
14.191254	1.711767
14.691254	1.712198
15.191254	1.712555
15.691254	1.712851
16.191254	1.713096
16.691254	1.7133
17.191254	1.713469
17.691254	1.713609
18.191254	1.713726
18.691254	1.713823
19.191254	1.713903
19.691254	1.71397
20.191254	1.714025
20.691254	1.714072
21.191254	1.71411
21.691254	1.714142
22.191254	1.714169
22.691254	1.714191
23.191254	1.71421
23.691254	1.714226
24.191254	1.714239
24.691254	1.71425
25.191254	1.71426
25.691254	1.714269


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_S.dat <==
-23.808746	2.7e-05
-23.308746	3.4e-05
-22.808746	4.3e-05
-22.308746	5.3e-05
-21.808746	6.5e-05
-21.308746	8e-05
-20.808746	9.9e-05
-20.308746	0.000122
-19.808746	0.000151
-19.308746	0.000187
-18.808746	0.000231
-18.308746	0.000286
-17.808746	0.000354
-17.308746	0.000438
-16.808746	0.000541
-16.308746	0.00067
-15.808746	0.000829
-15.308746	0.001026
-14.808746	0.001271
-14.308746	0.001574
-13.808746	0.001949
-13.308746	0.002414
-12.808746	0.002991
-12.308746	0.003705
-11.808746	0.004588
-11.308746	0.005681
-10.808746	0.007031
-10.308746	0.008697
-9.808746	0.010746
-9.308746	0.01326
-8.808746	0.016335
-8.308746	0.020076
-7.808746	0.024602
-7.308746	0.030035
-6.808746	0.036496
-6.308746	0.04409
-5.808746	0.052887
-5.308746	0.062897
-4.808746	0.074038
-4.308746	0.086108
-3.808746	0.098758
-3.308746	0.111483
-2.808746	0.123631
-2.308746	0.134462
-1.808746	0.143217
-1.308746	0.149233
-0.808746	0.15204
-0.308746	0.151439
0.191254	0.147536
0.691254	0.140713
1.191254	0.131555
1.691254	0.120756
2.191254	0.109018
2.691254	0.096979
3.191254	0.085161
3.691254	0.073952
4.191254	0.063608
4.691254	0.054272
5.191254	0.045995
5.691254	0.038763
6.191254	0.032519
6.691254	0.027179
7.191254	0.022647
7.691254	0.018824
8.191254	0.015617
8.691254	0.012936
9.191254	0.010703
9.691254	0.008847
10.191254	0.007308
10.691254	0.006034
11.191254	0.004981
11.691254	0.00411
12.191254	0.003391
12.691254	0.002798
13.191254	0.002309
13.691254	0.001906
14.191254	0.001573
14.691254	0.001298
15.191254	0.001072
15.691254	0.000885
16.191254	0.000731
16.691254	0.000604
17.191254	0.000499
17.691254	0.000413
18.191254	0.000341
18.691254	0.000282
19.191254	0.000234
19.691254	0.000193
20.191254	0.00016
20.691254	0.000133
21.191254	0.00011
21.691254	9.1e-05
22.191254	7.5e-05
22.691254	6.3e-05
23.191254	5.2e-05
23.691254	4.3e-05
24.191254	3.6e-05
24.691254	3e-05
25.191254	2.5e-05
25.691254	2.1e-05


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_T.dat <==
-23.808746	1.000019
-23.308746	1.000028
-22.808746	1.000039
-22.308746	1.000054
-21.808746	1.00007
-21.308746	1.00009
-20.808746	1.000116
-20.308746	1.000147
-19.808746	1.000186
-19.308746	1.000234
-18.808746	1.000292
-18.308746	1.000365
-17.808746	1.000456
-17.308746	1.000567
-16.808746	1.000706
-16.308746	1.000877
-15.808746	1.001089
-15.308746	1.001352
-14.808746	1.001678
-14.308746	1.002082
-13.808746	1.002584
-13.308746	1.003206
-12.808746	1.003978
-12.308746	1.004936
-11.808746	1.006125
-11.308746	1.007598
-10.808746	1.009425
-10.308746	1.011688
-9.808746	1.014487
-9.308746	1.017942
-8.808746	1.022199
-8.308746	1.027425
-7.808746	1.033816
-7.308746	1.041589
-6.808746	1.050983
-6.308746	1.062243
-5.808746	1.075606
-5.308746	1.091274
-4.808746	1.109386
-4.308746	1.129975
-3.808746	1.152938
-3.308746	1.178002
-2.808746	1.204722
-2.308746	1.232493
-1.808746	1.2606
-1.308746	1.288293
-0.808746	1.314864
-0.308746	1.339723
0.191254	1.362444
0.691254	1.382783
1.191254	1.400663
1.691254	1.416146
2.191254	1.429387
2.691254	1.440597
3.191254	1.450014
3.691254	1.457875
4.191254	1.464406
4.691254	1.469814
5.191254	1.474278
5.691254	1.477956
6.191254	1.480981
6.691254	1.483467
7.191254	1.485507
7.691254	1.48718
8.191254	1.488552
8.691254	1.489677
9.191254	1.490599
9.691254	1.491354
10.191254	1.491973
10.691254	1.49248
11.191254	1.492896
11.691254	1.493237
12.191254	1.493517
12.691254	1.493746
13.191254	1.493934
13.691254	1.494088
14.191254	1.494215
14.691254	1.494319
15.191254	1.494404
15.691254	1.494475
16.191254	1.494532
16.691254	1.49458
17.191254	1.494619
17.691254	1.494651
18.191254	1.494677
18.691254	1.494699
19.191254	1.494717
19.691254	1.494732
20.191254	1.494744
20.691254	1.494754
21.191254	1.494762
21.691254	1.494769
22.191254	1.494774
22.691254	1.494779
23.191254	1.494783
23.691254	1.494786
24.191254	1.494789
24.691254	1.49479
25.191254	1.494792
25.691254	1.494793


==> Fig/Shock/Ma1.5/S-Model/S_Ma1.5_U.dat <==
-23.808746	1.93647
-23.308746	1.936458
-22.808746	1.936445
-22.308746	1.936429
-21.808746	1.936408
-21.308746	1.936382
-20.808746	1.936351
-20.308746	1.936313
-19.808746	1.936265
-19.308746	1.936206
-18.808746	1.936133
-18.308746	1.936043
-17.808746	1.935931
-17.308746	1.935793
-16.808746	1.935622
-16.308746	1.93541
-15.808746	1.935147
-15.308746	1.934821
-14.808746	1.934417
-14.308746	1.933916
-13.808746	1.933295
-13.308746	1.932523
-12.808746	1.931566
-12.308746	1.930378
-11.808746	1.928903
-11.308746	1.927074
-10.808746	1.924804
-10.308746	1.921992
-9.808746	1.91851
-9.308746	1.914206
-8.808746	1.908894
-8.308746	1.902359
-7.808746	1.894343
-7.308746	1.884556
-6.808746	1.872669
-6.308746	1.85833
-5.808746	1.841175
-5.308746	1.820853
-4.808746	1.797062
-4.308746	1.769592
-3.808746	1.738375
-3.308746	1.70353
-2.808746	1.665403
-2.308746	1.624576
-1.808746	1.581848
-1.308746	1.538178
-0.808746	1.494604
-0.308746	1.452141
0.191254	1.411688
0.691254	1.373966
1.191254	1.339472
1.691254	1.308481
2.191254	1.281067
2.691254	1.257141
3.191254	1.236498
3.691254	1.21886
4.191254	1.203908
4.691254	1.191315
5.191254	1.180766
5.691254	1.171964
6.191254	1.164644
6.691254	1.158572
7.191254	1.153543
7.691254	1.149384
8.191254	1.145947
8.691254	1.143109
9.191254	1.140766
9.691254	1.138833
10.191254	1.137236
10.691254	1.135918
11.191254	1.13483
11.691254	1.133931
12.191254	1.133188
12.691254	1.132574
13.191254	1.132066
13.691254	1.131645
14.191254	1.131298
14.691254	1.13101
15.191254	1.130771
15.691254	1.130573
16.191254	1.13041
16.691254	1.130274
17.191254	1.130161
17.691254	1.130067
18.191254	1.12999
18.691254	1.129925
19.191254	1.129871
19.691254	1.129827
20.191254	1.12979
20.691254	1.129759
21.191254	1.129733
21.691254	1.129712
22.191254	1.129694
22.691254	1.129679
23.191254	1.129667
23.691254	1.129657
24.191254	1.129648
24.691254	1.12964
25.191254	1.129634
25.691254	1.129627


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_M.dat <==
-23.097556	-2e-05
-22.597556	-2.1e-05
-22.097556	-2.4e-05
-21.597556	-2.9e-05
-21.097556	-3.6e-05
-20.597556	-4.5e-05
-20.097556	-5.7e-05
-19.597556	-7.1e-05
-19.097556	-9e-05
-18.597556	-0.000113
-18.097556	-0.000142
-17.597556	-0.000179
-17.097556	-0.000226
-16.597556	-0.000285
-16.097556	-0.000359
-15.597556	-0.000451
-15.097556	-0.000568
-14.597556	-0.000715
-14.097556	-0.000898
-13.597556	-0.001128
-13.097556	-0.001415
-12.597556	-0.001774
-12.097556	-0.00222
-11.597556	-0.002773
-11.097556	-0.003456
-10.597556	-0.004297
-10.097556	-0.005326
-9.597556	-0.006576
-9.097556	-0.008082
-8.597556	-0.009877
-8.097556	-0.011987
-7.597556	-0.014427
-7.097556	-0.017189
-6.597556	-0.020228
-6.097556	-0.023454
-5.597556	-0.026708
-5.097556	-0.029759
-4.597556	-0.032301
-4.097556	-0.033962
-3.597556	-0.03435
-3.097556	-0.033109
-2.597556	-0.03
-2.097556	-0.024981
-1.597556	-0.018255
-1.097556	-0.010281
-0.597556	-0.001711
-0.097556	0.006717
0.402444	0.014307
0.902444	0.020519
1.402444	0.025035
1.902444	0.027777
2.402444	0.028867
2.902444	0.028567
3.402444	0.027207
3.902444	0.025126
4.402444	0.02263
4.902444	0.019966
5.402444	0.017319
5.902444	0.014815
6.402444	0.012527
6.902444	0.010492
7.402444	0.008719
7.902444	0.007199
8.402444	0.005913
8.902444	0.004836
9.402444	0.003942
9.902444	0.003204
10.402444	0.002598
10.902444	0.002103
11.402444	0.0017
11.902444	0.001373
12.402444	0.001108
12.902444	0.000894
13.402444	0.000721
13.902444	0.000581
14.402444	0.000469
14.902444	0.000378
15.402444	0.000305
15.902444	0.000246
16.402444	0.000199
16.902444	0.000161
17.402444	0.00013
17.902444	0.000105
18.402444	8.5e-05
18.902444	6.9e-05
19.402444	5.6e-05
19.902444	4.5e-05
20.402444	3.7e-05
20.902444	3e-05
21.402444	2.4e-05
21.902444	2e-05
22.402444	1.6e-05
22.902444	1.3e-05
23.402444	1.1e-05
23.902444	9e-06
24.402444	7e-06
24.902444	6e-06
25.402444	5e-06
25.902444	5e-06
26.402444	5e-06


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_Q.dat <==
-23.097556	-4.7e-05
-22.597556	-6.3e-05
-22.097556	-8.2e-05
-21.597556	-0.000105
-21.097556	-0.000133
-20.597556	-0.000169
-20.097556	-0.000214
-19.597556	-0.00027
-19.097556	-0.000342
-18.597556	-0.000431
-18.097556	-0.000544
-17.597556	-0.000687
-17.097556	-0.000866
-16.597556	-0.001093
-16.097556	-0.001378
-15.597556	-0.001737
-15.097556	-0.002188
-14.597556	-0.002757
-14.097556	-0.003471
-13.597556	-0.004368
-13.097556	-0.005494
-12.597556	-0.006905
-12.097556	-0.008671
-11.597556	-0.010877
-11.097556	-0.013626
-10.597556	-0.017042
-10.097556	-0.021275
-9.597556	-0.026496
-9.097556	-0.032904
-8.597556	-0.040719
-8.097556	-0.050179
-7.597556	-0.061521
-7.097556	-0.074964
-6.597556	-0.090675
-6.097556	-0.108721
-5.597556	-0.129019
-5.097556	-0.151269
-4.597556	-0.174902
-4.097556	-0.199044
-3.597556	-0.222526
-3.097556	-0.243957
-2.597556	-0.261859
-2.097556	-0.274867
-1.597556	-0.281938
-1.097556	-0.282529
-0.597556	-0.27669
-0.097556	-0.265045
0.402444	-0.248664
0.902444	-0.22888
1.402444	-0.207085
1.902444	-0.184558
2.402444	-0.162358
2.902444	-0.141272
3.402444	-0.121814
3.902444	-0.104266
4.402444	-0.088723
4.902444	-0.075152
5.402444	-0.063433
5.902444	-0.0534
6.402444	-0.044867
6.902444	-0.037645
7.402444	-0.031557
7.902444	-0.026437
8.402444	-0.022141
8.902444	-0.01854
9.402444	-0.015525
9.902444	-0.013002
10.402444	-0.010891
10.902444	-0.009125
11.402444	-0.007648
11.902444	-0.006412
12.402444	-0.005378
12.902444	-0.004512
13.402444	-0.003787
13.902444	-0.00318
14.402444	-0.002671
14.902444	-0.002244
15.402444	-0.001886
15.902444	-0.001586
16.402444	-0.001334
16.902444	-0.001123
17.402444	-0.000945
17.902444	-0.000795
18.402444	-0.00067
18.902444	-0.000564
19.402444	-0.000475
19.902444	-0.000401
20.402444	-0.000338
20.902444	-0.000285
21.402444	-0.00024
21.902444	-0.000202
22.402444	-0.000171
22.902444	-0.000144
23.402444	-0.000121
23.902444	-0.000102
24.402444	-8.5e-05
24.902444	-7.1e-05
25.402444	-5.9e-05
25.902444	-4.7e-05
26.402444	-3.6e-05


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_R.dat <==
-23.097556	0.0001663333333
-22.597556	0.0002093333333
-22.097556	0.0002613333333
-21.597556	0.0003263333333
-21.097556	0.0004103333333
-20.597556	0.0005173333333
-20.097556	0.0006506666667
-19.597556	0.00082
-19.097556	0.001033666667
-18.597556	0.001302
-18.097556	0.001642666667
-17.597556	0.002071666667
-17.097556	0.002611666667
-16.597556	0.003292666667
-16.097556	0.004151333333
-15.597556	0.005232
-15.097556	0.006591666667
-14.597556	0.008301333333
-14.097556	0.01045033333
-13.597556	0.01314566667
-13.097556	0.01652266667
-12.597556	0.020745
-12.097556	0.02601433333
-11.597556	0.03256866667
-11.097556	0.04069533333
-10.597556	0.050724
-10.097556	0.06303366667
-9.597556	0.078035
-9.097556	0.09616033333
-8.597556	0.1178203333
-8.097556	0.1433483333
-7.597556	0.172916
-7.097556	0.206407
-6.597556	0.2432646667
-6.097556	0.2823213333
-5.597556	0.3216346667
-5.097556	0.3583886667
-4.597556	0.3889423333
-4.097556	0.409092
-3.597556	0.4146153333
-3.097556	0.4020493333
-2.597556	0.3695733333
-2.097556	0.317731
-1.597556	0.2497056667
-1.097556	0.1709723333
-0.597556	0.08836566667
-0.097556	0.008822333333
0.402444	-0.06181066667
0.902444	-0.1195686667
1.402444	-0.162625
1.902444	-0.191069
2.402444	-0.206388
2.902444	-0.2108606667
3.402444	-0.2070353333
3.902444	-0.1973476667
4.402444	-0.1839003333
4.902444	-0.1683786667
5.402444	-0.1520503333
5.902444	-0.1358093333
6.402444	-0.1202473333
6.902444	-0.105723
7.402444	-0.092426
7.902444	-0.08042866667
8.402444	-0.06972133333
8.902444	-0.060251
9.402444	-0.05193033333
9.902444	-0.04466033333
10.402444	-0.03833666667
10.902444	-0.032857
11.402444	-0.02812233333
11.902444	-0.02404166667
12.402444	-0.020533
12.902444	-0.01751966667
13.402444	-0.014938
13.902444	-0.01272733333
14.402444	-0.010837
14.902444	-0.009223333333
15.402444	-0.007846
15.902444	-0.006670666667
16.402444	-0.005669
16.902444	-0.004816666667
17.402444	-0.004091666667
17.902444	-0.003473333333
18.402444	-0.002949
18.902444	-0.002502666667
19.402444	-0.002123
19.902444	-0.001800666667
20.402444	-0.001527333333
20.902444	-0.001295333333
21.402444	-0.001098666667
21.902444	-0.0009313333333
22.402444	-0.00079
22.902444	-0.0006696666667
23.402444	-0.0005686666667
23.902444	-0.0004833333333
24.402444	-0.0004116666667
24.902444	-0.000352
25.402444	-0.0003033333333
25.902444	-0.0002676666667
26.402444	-0.000241


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_R0.dat <==
-23.097556	0.000214
-22.597556	0.00028
-22.097556	0.000355
-21.597556	0.000448
-21.097556	0.000568
-20.597556	0.000718
-20.097556	0.000905
-19.597556	0.001143
-19.097556	0.001442
-18.597556	0.001818
-18.097556	0.002294
-17.597556	0.002894
-17.097556	0.00365
-16.597556	0.004604
-16.097556	0.005806
-15.597556	0.00732
-15.097556	0.009227
-14.597556	0.011626
-14.097556	0.014644
-13.597556	0.018434
-13.097556	0.023189
-12.597556	0.029145
-12.097556	0.036592
-11.597556	0.045878
-11.097556	0.057424
-10.597556	0.071724
-10.097556	0.089351
-9.597556	0.110946
-9.097556	0.137206
-8.597556	0.168838
-8.097556	0.206491
-7.597556	0.25065
-7.097556	0.301473
-6.597556	0.358586
-6.097556	0.420829
-5.597556	0.485999
-5.097556	0.550634
-4.597556	0.609967
-4.097556	0.658125
-3.597556	0.688699
-3.097556	0.69568
-2.597556	0.674641
-2.097556	0.623883
-1.597556	0.545168
-1.097556	0.443749
-0.597556	0.327599
-0.097556	0.206044
0.402444	0.088195
0.902444	-0.018371
1.402444	-0.108417
1.902444	-0.179253
2.402444	-0.230469
2.902444	-0.263387
3.402444	-0.280429
3.902444	-0.284543
4.402444	-0.278761
4.902444	-0.265895
5.402444	-0.248374
5.902444	-0.228169
6.402444	-0.206803
6.902444	-0.185391
7.402444	-0.164706
7.902444	-0.145247
8.402444	-0.1273
8.902444	-0.111003
9.402444	-0.096382
9.902444	-0.083389
10.402444	-0.071933
10.902444	-0.061896
11.402444	-0.053146
11.902444	-0.045551
12.402444	-0.038982
12.902444	-0.033317
13.402444	-0.028443
13.902444	-0.024259
14.402444	-0.020673
14.902444	-0.017605
15.402444	-0.014982
15.902444	-0.012743
16.402444	-0.010833
16.902444	-0.009206
17.402444	-0.00782
17.902444	-0.00664
18.402444	-0.005637
18.902444	-0.004784
19.402444	-0.004059
19.902444	-0.003443
20.402444	-0.00292
20.902444	-0.002476
21.402444	-0.002099
21.902444	-0.00178
22.402444	-0.001509
22.902444	-0.00128
23.402444	-0.001085
23.902444	-0.000922
24.402444	-0.000785
24.902444	-0.000669
25.402444	-0.000574
25.902444	-0.0005
26.402444	-0.000438


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_R2.dat <==
-23.097556	9.5e-05
-22.597556	0.000116
-22.097556	0.000143
-21.597556	0.000177
-21.097556	0.000221
-20.597556	0.000278
-20.097556	0.000349
-19.597556	0.000439
-19.097556	0.000553
-18.597556	0.000696
-18.097556	0.000878
-17.597556	0.001107
-17.097556	0.001395
-16.597556	0.001758
-16.097556	0.002216
-15.597556	0.002792
-15.097556	0.003516
-14.597556	0.004426
-14.097556	0.005569
-13.597556	0.007001
-13.097556	0.008793
-12.597556	0.01103
-12.097556	0.013817
-11.597556	0.017276
-11.097556	0.021554
-10.597556	0.026816
-10.097556	0.03325
-9.597556	0.041053
-9.097556	0.050425
-8.597556	0.061541
-8.097556	0.074518
-7.597556	0.089366
-7.097556	0.105916
-6.597556	0.123736
-6.097556	0.142045
-5.597556	0.159635
-5.097556	0.174844
-4.597556	0.18562
-4.097556	0.189717
-3.597556	0.185049
-3.097556	0.170156
-2.597556	0.144693
-2.097556	0.10977
-1.597556	0.067983
-1.097556	0.023056
-0.597556	-0.020834
-0.097556	-0.059859
0.402444	-0.091209
0.902444	-0.113445
1.402444	-0.126486
1.902444	-0.131318
2.402444	-0.129565
2.902444	-0.123065
3.402444	-0.113559
3.902444	-0.1025
4.402444	-0.09098
4.902444	-0.079747
5.402444	-0.069259
5.902444	-0.059753
6.402444	-0.051313
6.902444	-0.043926
7.402444	-0.037524
7.902444	-0.032013
8.402444	-0.027288
8.902444	-0.02325
9.402444	-0.019803
9.902444	-0.016864
10.402444	-0.014359
10.902444	-0.012225
11.402444	-0.010407
11.902444	-0.008858
12.402444	-0.007539
12.902444	-0.006414
13.402444	-0.005457
13.902444	-0.004641
14.402444	-0.003946
14.902444	-0.003355
15.402444	-0.002852
15.902444	-0.002423
16.402444	-0.002058
16.902444	-0.001748
17.402444	-0.001485
17.902444	-0.00126
18.402444	-0.00107
18.902444	-0.000908
19.402444	-0.00077
19.902444	-0.000653
20.402444	-0.000554
20.902444	-0.00047
21.402444	-0.000399
21.902444	-0.000338
22.402444	-0.000287
22.902444	-0.000243
23.402444	-0.000207
23.902444	-0.000176
24.402444	-0.00015
24.902444	-0.000129
25.402444	-0.000112
25.902444	-0.000101
26.402444	-9.5e-05


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_Rho.dat <==
-23.097556	1.000007
-22.597556	1.000013
-22.097556	1.00002
-21.597556	1.000028
-21.097556	1.000039
-20.597556	1.000052
-20.097556	1.000068
-19.597556	1.000089
-19.097556	1.000115
-18.597556	1.000148
-18.097556	1.000189
-17.597556	1.000241
-17.097556	1.000307
-16.597556	1.00039
-16.097556	1.000495
-15.597556	1.000627
-15.097556	1.000793
-14.597556	1.001002
-14.097556	1.001265
-13.597556	1.001596
-13.097556	1.002013
-12.597556	1.002536
-12.097556	1.003192
-11.597556	1.004016
-11.097556	1.005049
-10.597556	1.006342
-10.097556	1.007958
-9.597556	1.009976
-9.097556	1.01249
-8.597556	1.015615
-8.097556	1.01949
-7.597556	1.024278
-7.097556	1.030174
-6.597556	1.037399
-6.097556	1.046207
-5.597556	1.056876
-5.097556	1.069701
-4.597556	1.084983
-4.097556	1.103006
-3.597556	1.124008
-3.097556	1.148148
-2.597556	1.175472
-2.097556	1.205868
-1.597556	1.23905
-1.097556	1.274541
-0.597556	1.311692
-0.097556	1.349719
0.402444	1.387768
0.902444	1.42499
1.402444	1.460611
1.902444	1.493996
2.402444	1.524682
2.902444	1.552389
3.402444	1.577011
3.902444	1.598586
4.402444	1.617263
4.902444	1.633264
5.402444	1.646853
5.902444	1.658311
6.402444	1.667916
6.902444	1.67593
7.402444	1.682592
7.902444	1.688114
8.402444	1.692681
8.902444	1.696453
9.402444	1.699565
9.902444	1.702131
10.402444	1.704245
10.902444	1.705988
11.402444	1.707424
11.902444	1.708609
12.402444	1.709586
12.902444	1.710392
13.402444	1.711058
13.902444	1.711608
14.402444	1.712063
14.902444	1.71244
15.402444	1.712752
15.902444	1.713011
16.402444	1.713225
16.902444	1.713404
17.402444	1.713552
17.902444	1.713675
18.402444	1.713778
18.902444	1.713863
19.402444	1.713934
19.902444	1.713994
20.402444	1.714043
20.902444	1.714085
21.402444	1.714119
21.902444	1.714148
22.402444	1.714173
22.902444	1.714193
23.402444	1.71421
23.902444	1.714224
24.402444	1.714237
24.902444	1.714247
25.402444	1.714256
25.902444	1.714264
26.402444	1.714271


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_S.dat <==
-23.097556	2.1e-05
-22.597556	2.8e-05
-22.097556	3.6e-05
-21.597556	4.5e-05
-21.097556	5.7e-05
-20.597556	7.2e-05
-20.097556	9.1e-05
-19.597556	0.000115
-19.097556	0.000145
-18.597556	0.000182
-18.097556	0.00023
-17.597556	0.00029
-17.097556	0.000365
-16.597556	0.000461
-16.097556	0.000581
-15.597556	0.000731
-15.097556	0.000921
-14.597556	0.00116
-14.097556	0.00146
-13.597556	0.001837
-13.097556	0.002309
-12.597556	0.002901
-12.097556	0.003642
-11.597556	0.004568
-11.097556	0.005722
-10.597556	0.007158
-10.097556	0.008939
-9.597556	0.01114
-9.097556	0.013851
-8.597556	0.01717
-8.097556	0.021211
-7.597556	0.026095
-7.097556	0.031942
-6.597556	0.038868
-6.097556	0.046962
-5.597556	0.056271
-5.097556	0.066769
-4.597556	0.078332
-4.097556	0.09071
-3.597556	0.103503
-3.097556	0.116166
-2.597556	0.128031
-2.097556	0.13836
-1.597556	0.146434
-1.097556	0.151644
-0.597556	0.153587
-0.097556	0.152128
0.402444	0.14742
0.902444	0.139873
1.402444	0.130082
1.902444	0.118744
2.402444	0.106558
2.902444	0.094161
3.402444	0.082076
3.902444	0.070688
4.402444	0.060253
4.902444	0.050907
5.402444	0.042692
5.902444	0.035583
6.402444	0.029508
6.902444	0.024371
7.402444	0.020063
7.902444	0.016476
8.402444	0.013504
8.902444	0.011053
9.402444	0.009039
9.902444	0.007387
10.402444	0.006036
10.902444	0.004931
11.402444	0.00403
11.902444	0.003294
12.402444	0.002694
12.902444	0.002205
13.402444	0.001806
13.902444	0.00148
14.402444	0.001214
14.902444	0.000996
15.402444	0.000819
15.902444	0.000673
16.402444	0.000554
16.902444	0.000457
17.402444	0.000377
17.902444	0.000311
18.402444	0.000257
18.902444	0.000213
19.402444	0.000176
19.902444	0.000146
20.402444	0.000121
20.902444	0.0001
21.402444	8.3e-05
21.902444	6.9e-05
22.402444	5.8e-05
22.902444	4.8e-05
23.402444	4e-05
23.902444	3.4e-05
24.402444	2.8e-05
24.902444	2.4e-05
25.402444	2e-05
25.902444	1.6e-05
26.402444	1.4e-05


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_T.dat <==
-23.097556	1.000017
-22.597556	1.000026
-22.097556	1.000037
-21.597556	1.000051
-21.097556	1.000068
-20.597556	1.000088
-20.097556	1.000115
-19.597556	1.000149
-19.097556	1.000191
-18.597556	1.000244
-18.097556	1.000311
-17.597556	1.000395
-17.097556	1.000502
-16.597556	1.000636
-16.097556	1.000805
-15.597556	1.001018
-15.097556	1.001286
-14.597556	1.001624
-14.097556	1.002048
-13.597556	1.002582
-13.097556	1.003252
-12.597556	1.004093
-12.097556	1.005147
-11.597556	1.006468
-11.097556	1.008118
-10.597556	1.010178
-10.097556	1.012741
-9.597556	1.015924
-9.097556	1.019861
-8.597556	1.024713
-8.097556	1.030661
-7.597556	1.037912
-7.097556	1.046686
-6.597556	1.057213
-6.097556	1.069719
-5.597556	1.084397
-5.097556	1.101388
-4.597556	1.120746
-4.097556	1.142407
-3.597556	1.166159
-3.097556	1.191641
-2.597556	1.218341
-2.097556	1.245643
-1.597556	1.272875
-1.097556	1.299378
-0.597556	1.324574
-0.097556	1.348008
0.402444	1.369372
0.902444	1.388507
1.402444	1.405383
1.902444	1.420068
2.402444	1.432699
2.902444	1.443456
3.402444	1.452537
3.902444	1.460145
4.402444	1.466477
4.902444	1.471717
5.402444	1.476031
5.902444	1.479568
6.402444	1.482456
6.902444	1.484809
7.402444	1.48672
7.902444	1.488268
8.402444	1.489522
8.902444	1.490535
9.402444	1.491354
9.902444	1.492014
10.402444	1.492547
10.902444	1.492977
11.402444	1.493324
11.902444	1.493605
12.402444	1.493831
12.902444	1.494014
13.402444	1.494161
13.902444	1.494281
14.402444	1.494377
14.902444	1.494456
15.402444	1.494519
15.902444	1.494571
16.402444	1.494613
16.902444	1.494647
17.402444	1.494674
17.902444	1.494697
18.402444	1.494715
18.902444	1.49473
19.402444	1.494743
19.902444	1.494753
20.402444	1.494761
20.902444	1.494768
21.402444	1.494773
21.902444	1.494778
22.402444	1.494782
22.902444	1.494785
23.402444	1.494787
23.902444	1.494789
24.402444	1.494791
24.902444	1.494792
25.402444	1.494793
25.902444	1.494794
26.402444	1.494795


==> Fig/Shock/Ma1.5/SMRT/SMRT_Ma1.5_U.dat <==
-23.097556	1.936473
-22.597556	1.936462
-22.097556	1.936449
-21.597556	1.936433
-21.097556	1.936413
-20.597556	1.936387
-20.097556	1.936355
-19.597556	1.936315
-19.097556	1.936264
-18.597556	1.9362
-18.097556	1.936118
-17.597556	1.936016
-17.097556	1.935888
-16.597556	1.935726
-16.097556	1.935521
-15.597556	1.935264
-15.097556	1.93494
-14.597556	1.934532
-14.097556	1.93402
-13.597556	1.933375
-13.097556	1.932565
-12.597556	1.931548
-12.097556	1.930273
-11.597556	1.928676
-11.097556	1.926678
-10.597556	1.924182
-10.097556	1.921071
-9.597556	1.917203
-9.097556	1.912405
-8.597556	1.906476
-8.097556	1.899177
-7.597556	1.890236
-7.097556	1.879346
-6.597556	1.866174
-6.097556	1.850372
-5.597556	1.831595
-5.097556	1.809534
-4.597556	1.78395
-4.097556	1.754716
-3.597556	1.721867
-3.097556	1.685634
-2.597556	1.646466
-2.097556	1.605028
-1.597556	1.562163
-1.097556	1.518829
-0.597556	1.476016
-0.097556	1.434654
0.402444	1.395542
0.902444	1.359293
1.402444	1.326311
1.902444	1.296798
2.402444	1.270777
2.902444	1.248131
3.402444	1.228643
3.902444	1.212032
4.402444	1.197989
4.902444	1.186195
5.402444	1.176346
5.902444	1.168156
6.402444	1.161371
6.902444	1.155765
7.402444	1.151142
7.902444	1.147336
8.402444	1.144205
8.902444	1.141631
9.402444	1.139516
9.902444	1.137778
10.402444	1.136349
10.902444	1.135175
11.402444	1.134208
11.902444	1.133412
12.402444	1.132757
12.902444	1.132217
13.402444	1.131771
13.902444	1.131403
14.402444	1.131099
14.902444	1.130847
15.402444	1.130639
15.902444	1.130466
16.402444	1.130323
16.902444	1.130204
17.402444	1.130105
17.902444	1.130023
18.402444	1.129955
18.902444	1.129898
19.402444	1.129851
19.902444	1.129811
20.402444	1.129778
20.902444	1.129751
21.402444	1.129728
21.902444	1.129708
22.402444	1.129692
22.902444	1.129679
23.402444	1.129667
23.902444	1.129658
24.402444	1.12965
24.902444	1.129643
25.402444	1.129637
25.902444	1.129632
26.402444	1.129627


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_M.dat <==
-23.214755	-9e-06
-22.714755	-1e-05
-22.214755	-1.2e-05
-21.714755	-1.5e-05
-21.214755	-1.9e-05
-20.714755	-2.5e-05
-20.214755	-3.2e-05
-19.714755	-4.1e-05
-19.214755	-5.3e-05
-18.714755	-6.8e-05
-18.214755	-8.8e-05
-17.714755	-0.000114
-17.214755	-0.000148
-16.714755	-0.000191
-16.214755	-0.000246
-15.714755	-0.000318
-15.214755	-0.00041
-14.714755	-0.000528
-14.214755	-0.00068
-13.714755	-0.000875
-13.214755	-0.001123
-12.714755	-0.00144
-12.214755	-0.001843
-11.714755	-0.002354
-11.214755	-0.002999
-10.714755	-0.003808
-10.214755	-0.004817
-9.714755	-0.006066
-9.214755	-0.007595
-8.714755	-0.009446
-8.214755	-0.011652
-7.714755	-0.014231
-7.214755	-0.017174
-6.714755	-0.020428
-6.214755	-0.023882
-5.714755	-0.02735
-5.214755	-0.030563
-4.714755	-0.033177
-4.214755	-0.034798
-3.714755	-0.035032
-3.214755	-0.033557
-2.714755	-0.030197
-2.214755	-0.024985
-1.714755	-0.018189
-1.214755	-0.010294
-0.714755	-0.001927
-0.214755	0.006233
0.285245	0.01357
0.785245	0.019608
1.285245	0.02407
1.785245	0.026877
2.285245	0.028128
2.785245	0.028043
3.285245	0.026914
3.785245	0.025046
4.285245	0.022725
4.785245	0.020193
5.285245	0.017633
5.785245	0.015177
6.285245	0.012907
6.785245	0.010868
7.285245	0.009076
7.785245	0.007527
8.285245	0.006208
8.785245	0.005096
9.285245	0.004168
9.785245	0.003398
10.285245	0.002763
10.785245	0.002242
11.285245	0.001816
11.785245	0.00147
12.285245	0.001188
12.785245	0.000959
13.285245	0.000774
13.785245	0.000624
14.285245	0.000503
14.785245	0.000406
15.285245	0.000327
15.785245	0.000264
16.285245	0.000213
16.785245	0.000171
17.285245	0.000138
17.785245	0.000112
18.285245	9e-05
18.785245	7.3e-05
19.285245	5.9e-05
19.785245	4.7e-05
20.285245	3.8e-05
20.785245	3.1e-05
21.285245	2.5e-05
21.785245	2e-05
22.285245	1.6e-05
22.785245	1.3e-05
23.285245	1.1e-05
23.785245	9e-06
24.285245	7e-06
24.785245	6e-06
25.285245	5e-06
25.785245	5e-06
26.285245	4e-06


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_Q.dat <==
-23.214755	-1.9e-05
-22.714755	-2.7e-05
-22.214755	-3.6e-05
-21.714755	-4.7e-05
-21.214755	-6.1e-05
-20.714755	-7.9e-05
-20.214755	-0.000103
-19.714755	-0.000134
-19.214755	-0.000173
-18.714755	-0.000225
-18.214755	-0.000291
-17.714755	-0.000377
-17.214755	-0.000488
-16.714755	-0.000631
-16.214755	-0.000816
-15.714755	-0.001055
-15.214755	-0.001363
-14.714755	-0.00176
-14.214755	-0.002272
-13.714755	-0.00293
-13.214755	-0.003775
-12.714755	-0.00486
-12.214755	-0.006249
-11.714755	-0.008025
-11.214755	-0.010288
-10.714755	-0.013163
-10.214755	-0.016802
-9.714755	-0.021385
-9.214755	-0.027125
-8.714755	-0.034263
-8.214755	-0.043062
-7.714755	-0.053794
-7.214755	-0.066716
-6.714755	-0.082034
-6.214755	-0.099852
-5.714755	-0.120114
-5.214755	-0.142536
-4.714755	-0.166558
-4.214755	-0.191311
-3.714755	-0.21564
-3.214755	-0.238186
-2.714755	-0.257519
-2.214755	-0.272316
-1.714755	-0.281543
-1.214755	-0.284595
-0.714755	-0.281376
-0.214755	-0.272295
0.285245	-0.258178
0.785245	-0.240143
1.285245	-0.219437
1.785245	-0.197296
2.285245	-0.174825
2.785245	-0.15293
3.285245	-0.13228
3.785245	-0.113318
4.285245	-0.09628
4.785245	-0.081245
5.285245	-0.068171
5.785245	-0.056939
6.285245	-0.047382
6.785245	-0.039316
7.285245	-0.03255
7.785245	-0.026902
8.285245	-0.022206
8.785245	-0.018312
9.285245	-0.015092
9.785245	-0.012432
10.285245	-0.010239
10.785245	-0.008432
11.285245	-0.006943
11.785245	-0.005718
12.285245	-0.004709
12.785245	-0.003879
13.285245	-0.003196
13.785245	-0.002633
14.285245	-0.00217
14.785245	-0.001789
15.285245	-0.001475
15.785245	-0.001216
16.285245	-0.001003
16.785245	-0.000828
17.285245	-0.000683
17.785245	-0.000564
18.285245	-0.000465
18.785245	-0.000384
19.285245	-0.000317
19.785245	-0.000262
20.285245	-0.000216
20.785245	-0.000179
21.285245	-0.000148
21.785245	-0.000122
22.285245	-0.000101
22.785245	-8.3e-05
23.285245	-6.9e-05
23.785245	-5.6e-05
24.285245	-4.6e-05
24.785245	-3.8e-05
25.285245	-3e-05
25.785245	-2.3e-05
26.285245	-1.6e-05


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_R.dat <==
-23.214755	5.866666667e-05
-22.714755	7.533333333e-05
-22.214755	9.6e-05
-21.714755	0.000123
-21.214755	0.000158
-20.714755	0.000204
-20.214755	0.0002633333333
-19.714755	0.0003396666667
-19.214755	0.00044
-18.714755	0.0005693333333
-18.214755	0.000738
-17.714755	0.0009553333333
-17.214755	0.001236333333
-16.714755	0.001600666667
-16.214755	0.002072333333
-15.714755	0.002681666667
-15.214755	0.003468333333
-14.714755	0.004484333333
-14.214755	0.005795
-13.714755	0.007483
-13.214755	0.009652666667
-12.714755	0.01243666667
-12.214755	0.016001
-11.714755	0.020551
-11.214755	0.026334
-10.714755	0.03365233333
-10.214755	0.042856
-9.714755	0.05434466667
-9.214755	0.068548
-8.714755	0.08589933333
-8.214755	0.1067806667
-7.714755	0.1314333333
-7.214755	0.1598433333
-6.714755	0.1915846667
-6.214755	0.2256403333
-5.714755	0.2602496667
-5.214755	0.292827
-4.714755	0.3200206667
-4.214755	0.3380103333
-3.714755	0.34303
-3.214755	0.3320856667
-2.714755	0.3037006667
-2.214755	0.2584626667
-1.714755	0.1991853333
-1.214755	0.1305713333
-0.714755	0.05845
-0.214755	-0.01121033333
0.285245	-0.07325333333
0.785245	-0.124009
1.285245	-0.1615946667
1.785245	-0.1858273333
2.285245	-0.197863
2.785245	-0.1997073333
3.285245	-0.1937346667
3.785245	-0.1823
4.285245	-0.1674863333
4.785245	-0.1509826667
5.285245	-0.1340563333
5.785245	-0.117591
6.285245	-0.1021496667
6.785245	-0.088048
7.285245	-0.07542133333
7.785245	-0.06428366667
8.285245	-0.05457
8.785245	-0.046174
9.285245	-0.038967
9.785245	-0.032814
10.285245	-0.02758366667
10.785245	-0.02315366667
11.285245	-0.01941166667
11.785245	-0.01625833333
12.285245	-0.01360533333
12.785245	-0.01137533333
13.285245	-0.009505666667
13.785245	-0.007938333333
14.285245	-0.006627
14.785245	-0.005529333333
15.285245	-0.004611333333
15.785245	-0.003844333333
16.285245	-0.003204333333
16.785245	-0.002669333333
17.285245	-0.002223666667
17.785245	-0.001851
18.285245	-0.001541
18.785245	-0.001282666667
19.285245	-0.001067666667
19.785245	-0.0008876666667
20.285245	-0.0007383333333
20.785245	-0.0006143333333
21.285245	-0.0005106666667
21.785245	-0.000424
22.285245	-0.0003526666667
22.785245	-0.000294
23.285245	-0.0002436666667
23.785245	-0.0002046666667
24.285245	-0.0001706666667
24.785245	-0.0001433333333
25.285245	-0.0001246666667
25.785245	-0.0001096666667
26.285245	-0.000101


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_R0.dat <==
-23.214755	6.5e-05
-22.714755	8.5e-05
-22.214755	0.000108
-21.714755	0.000138
-21.214755	0.000177
-20.714755	0.000228
-20.214755	0.000295
-19.714755	0.00038
-19.214755	0.000492
-18.714755	0.000637
-18.214755	0.000825
-17.714755	0.001069
-17.214755	0.001384
-16.714755	0.001793
-16.214755	0.002323
-15.714755	0.003008
-15.214755	0.003895
-14.714755	0.005041
-14.214755	0.006522
-13.714755	0.008433
-13.214755	0.010895
-12.714755	0.014063
-12.214755	0.018129
-11.714755	0.023337
-11.214755	0.029982
-10.714755	0.038428
-10.214755	0.049104
-9.714755	0.06251
-9.214755	0.079203
-8.714755	0.099769
-8.214755	0.124769
-7.714755	0.154651
-7.214755	0.189616
-6.714755	0.229439
-6.214755	0.273253
-5.714755	0.319331
-5.214755	0.364935
-4.714755	0.406301
-4.214755	0.438868
-3.714755	0.457803
-3.214755	0.458786
-2.714755	0.438917
-2.214755	0.397508
-1.714755	0.336505
-1.214755	0.260362
-0.714755	0.175368
-0.214755	0.088595
0.285245	0.006743
0.785245	-0.064809
1.285245	-0.122582
1.785245	-0.165112
2.285245	-0.192705
2.785245	-0.206953
3.285245	-0.210194
3.785245	-0.205026
4.285245	-0.193945
4.785245	-0.179126
5.285245	-0.162331
5.785245	-0.144891
6.285245	-0.127748
6.785245	-0.111519
7.285245	-0.096568
7.785245	-0.083072
8.285245	-0.071076
8.785245	-0.060543
9.285245	-0.051381
9.785245	-0.043473
10.285245	-0.036689
10.785245	-0.030899
11.285245	-0.025976
11.785245	-0.021805
12.285245	-0.01828
12.785245	-0.015307
13.285245	-0.012806
13.785245	-0.010705
14.285245	-0.008943
14.785245	-0.007465
15.285245	-0.006229
15.785245	-0.005194
16.285245	-0.00433
16.785245	-0.003607
17.285245	-0.003005
17.785245	-0.002502
18.285245	-0.002082
18.785245	-0.001733
19.285245	-0.001442
19.785245	-0.001199
20.285245	-0.000997
20.785245	-0.000829
21.285245	-0.000689
21.785245	-0.000573
22.285245	-0.000476
22.785245	-0.000396
23.285245	-0.000329
23.785245	-0.000275
24.285245	-0.00023
24.785245	-0.000193
25.285245	-0.000167
25.785245	-0.000146
26.285245	-0.000132


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_R2.dat <==
-23.214755	3.7e-05
-22.714755	4.7e-05
-22.214755	6e-05
-21.714755	7.7e-05
-21.214755	9.9e-05
-20.714755	0.000128
-20.214755	0.000165
-19.714755	0.000213
-19.214755	0.000276
-18.714755	0.000357
-18.214755	0.000463
-17.714755	0.000599
-17.214755	0.000775
-16.714755	0.001003
-16.214755	0.001298
-15.714755	0.001679
-15.214755	0.00217
-14.714755	0.002804
-14.214755	0.003621
-13.714755	0.004672
-13.214755	0.006021
-12.714755	0.007749
-12.214755	0.009958
-11.714755	0.012772
-11.214755	0.01634
-10.714755	0.020843
-10.214755	0.026488
-9.714755	0.033508
-9.214755	0.042147
-8.714755	0.052643
-8.214755	0.065191
-7.714755	0.079883
-7.214755	0.096638
-6.714755	0.115105
-6.214755	0.134556
-5.714755	0.153806
-5.214755	0.171182
-4.714755	0.184587
-4.214755	0.191721
-3.714755	0.190429
-3.214755	0.179157
-2.714755	0.157395
-2.214755	0.12596
-1.714755	0.087017
-1.214755	0.043784
-0.714755	-6e-06
-0.214755	-0.040742
0.285245	-0.075501
0.785245	-0.102406
1.285245	-0.120734
1.785245	-0.13079
2.285245	-0.133628
2.785245	-0.130723
3.285245	-0.12367
3.785245	-0.113958
4.285245	-0.102838
4.785245	-0.091274
5.285245	-0.079946
5.785245	-0.069294
6.285245	-0.059567
6.785245	-0.050875
7.285245	-0.043232
7.785245	-0.036593
8.285245	-0.030878
8.785245	-0.025993
9.285245	-0.02184
9.785245	-0.018323
10.285245	-0.015354
10.785245	-0.012854
11.285245	-0.010753
11.785245	-0.00899
12.285245	-0.007512
12.785245	-0.006273
13.285245	-0.005237
13.785245	-0.00437
14.285245	-0.003646
14.785245	-0.003041
15.285245	-0.002535
15.785245	-0.002113
16.285245	-0.001761
16.785245	-0.001467
17.285245	-0.001222
17.785245	-0.001017
18.285245	-0.000847
18.785245	-0.000705
19.285245	-0.000587
19.785245	-0.000488
20.285245	-0.000406
20.785245	-0.000338
21.285245	-0.000281
21.785245	-0.000233
22.285245	-0.000194
22.785245	-0.000162
23.285245	-0.000134
23.785245	-0.000113
24.285245	-9.4e-05
24.785245	-7.9e-05
25.285245	-6.9e-05
25.785245	-6.1e-05
26.285245	-5.7e-05


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_Rho.dat <==
-23.214755	1.000003
-22.714755	1.000006
-22.214755	1.00001
-21.714755	1.000014
-21.214755	1.00002
-20.714755	1.000027
-20.214755	1.000036
-19.714755	1.000048
-19.214755	1.000063
-18.714755	1.000083
-18.214755	1.000109
-17.714755	1.000143
-17.214755	1.000186
-16.714755	1.000242
-16.214755	1.000313
-15.714755	1.000406
-15.214755	1.000526
-14.714755	1.00068
-14.214755	1.000879
-13.714755	1.001135
-13.214755	1.001464
-12.714755	1.001886
-12.214755	1.002428
-11.714755	1.003122
-11.214755	1.00401
-10.714755	1.005143
-10.214755	1.006586
-9.714755	1.008421
-9.214755	1.010745
-8.714755	1.01368
-8.214755	1.017372
-7.714755	1.021994
-7.214755	1.027748
-6.714755	1.034866
-6.214755	1.043605
-5.714755	1.054242
-5.214755	1.067061
-4.714755	1.082337
-4.214755	1.100317
-3.714755	1.121188
-3.214755	1.145054
-2.714755	1.17191
-2.214755	1.201619
-1.714755	1.233896
-1.214755	1.268313
-0.714755	1.304308
-0.214755	1.341214
0.285245	1.378301
0.785245	1.414827
1.285245	1.450092
1.785245	1.483486
2.285245	1.514528
2.785245	1.542882
3.285245	1.568366
3.785245	1.590934
4.285245	1.610658
4.785245	1.627694
5.285245	1.642262
5.785245	1.654609
6.285245	1.664996
6.785245	1.673682
7.285245	1.680906
7.785245	1.68689
8.285245	1.69183
8.785245	1.695897
9.285245	1.699237
9.785245	1.701977
10.285245	1.704221
10.785245	1.706058
11.285245	1.707559
11.785245	1.708787
12.285245	1.70979
12.785245	1.71061
13.285245	1.711279
13.785245	1.711827
14.285245	1.712274
14.785245	1.71264
15.285245	1.712939
15.785245	1.713183
16.285245	1.713383
16.785245	1.713547
17.285245	1.713681
17.785245	1.713791
18.285245	1.713881
18.785245	1.713955
19.285245	1.714015
19.785245	1.714065
20.285245	1.714105
20.785245	1.714139
21.285245	1.714166
21.785245	1.714189
22.285245	1.714207
22.785245	1.714222
23.285245	1.714235
23.785245	1.714245
24.285245	1.714254
24.785245	1.714261
25.285245	1.714267
25.785245	1.714272
26.285245	1.714277


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_S.dat <==
-23.214755	1e-05
-22.714755	1.3e-05
-22.214755	1.7e-05
-21.714755	2.2e-05
-21.214755	2.9e-05
-20.714755	3.8e-05
-20.214755	4.9e-05
-19.714755	6.3e-05
-19.214755	8.2e-05
-18.714755	0.000106
-18.214755	0.000137
-17.714755	0.000177
-17.214755	0.000229
-16.714755	0.000296
-16.214755	0.000383
-15.714755	0.000494
-15.214755	0.000637
-14.714755	0.000822
-14.214755	0.001059
-13.714755	0.001364
-13.214755	0.001755
-12.714755	0.002256
-12.214755	0.002896
-11.714755	0.003712
-11.214755	0.00475
-10.714755	0.006066
-10.214755	0.00773
-9.714755	0.009823
-9.214755	0.012441
-8.714755	0.015698
-8.214755	0.019716
-7.714755	0.024627
-7.214755	0.030564
-6.714755	0.037644
-6.214755	0.045954
-5.714755	0.055521
-5.214755	0.066289
-4.714755	0.078087
-4.214755	0.090613
-3.714755	0.103423
-3.214755	0.115946
-2.714755	0.127526
-2.214755	0.13748
-1.714755	0.145177
-1.214755	0.150111
-0.714755	0.15197
-0.214755	0.150671
0.285245	0.146364
0.785245	0.13941
1.285245	0.130321
1.785245	0.119698
2.285245	0.108157
2.785245	0.096275
3.285245	0.084542
3.785245	0.073343
4.285245	0.062949
4.785245	0.053523
5.285245	0.045143
5.785245	0.037812
6.285245	0.031487
6.785245	0.026092
7.285245	0.021533
7.785245	0.017712
8.285245	0.014529
8.785245	0.011893
9.285245	0.009718
9.785245	0.00793
10.285245	0.006464
10.785245	0.005265
11.285245	0.004287
11.785245	0.003488
12.285245	0.002838
12.785245	0.002309
13.285245	0.001879
13.785245	0.001529
14.285245	0.001244
14.785245	0.001013
15.285245	0.000825
15.785245	0.000672
16.285245	0.000547
16.785245	0.000446
17.285245	0.000364
17.785245	0.000297
18.285245	0.000242
18.785245	0.000198
19.285245	0.000161
19.785245	0.000132
20.285245	0.000108
20.785245	8.8e-05
21.285245	7.2e-05
21.785245	5.9e-05
22.285245	4.8e-05
22.785245	4e-05
23.285245	3.2e-05
23.785245	2.7e-05
24.285245	2.2e-05
24.785245	1.8e-05
25.285245	1.5e-05
25.785245	1.2e-05
26.285245	1e-05


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_T.dat <==
-23.214755	1.000007
-22.714755	1.000012
-22.214755	1.000017
-21.714755	1.000024
-21.214755	1.000033
-20.714755	1.000044
-20.214755	1.000058
-19.714755	1.000077
-19.214755	1.000101
-18.714755	1.000132
-18.214755	1.000172
-17.714755	1.000224
-17.214755	1.000292
-16.714755	1.000379
-16.214755	1.000491
-15.714755	1.000636
-15.214755	1.000823
-14.714755	1.001064
-14.214755	1.001375
-13.714755	1.001774
-13.214755	1.002288
-12.714755	1.002948
-12.214755	1.003793
-11.714755	1.004875
-11.214755	1.006257
-10.714755	1.008018
-10.214755	1.010254
-9.714755	1.013085
-9.214755	1.016655
-8.714755	1.021132
-8.214755	1.026714
-7.714755	1.033622
-7.214755	1.0421
-6.714755	1.052396
-6.214755	1.064753
-5.714755	1.079376
-5.214755	1.096406
-4.714755	1.115886
-4.214755	1.137726
-3.714755	1.161688
-3.214755	1.187377
-2.714755	1.214263
-2.214755	1.241721
-1.714755	1.269085
-1.214755	1.295713
-0.714755	1.321041
-0.214755	1.344625
0.285245	1.366162
0.785245	1.385487
1.285245	1.402564
1.785245	1.417453
2.285245	1.430288
2.785245	1.441245
3.285245	1.450521
3.785245	1.458319
4.285245	1.464835
4.785245	1.470253
5.285245	1.474737
5.785245	1.478434
6.285245	1.481472
6.785245	1.483961
7.285245	1.485995
7.785245	1.487654
8.285245	1.489004
8.785245	1.490102
9.285245	1.490994
9.785245	1.491716
10.285245	1.492302
10.785245	1.492777
11.285245	1.493161
11.785245	1.493472
12.285245	1.493724
12.785245	1.493927
13.285245	1.494092
13.785245	1.494226
14.285245	1.494333
14.785245	1.494421
15.285245	1.494492
15.785245	1.494549
16.285245	1.494595
16.785245	1.494633
17.285245	1.494664
17.785245	1.494688
18.285245	1.494709
18.785245	1.494725
19.285245	1.494738
19.785245	1.494749
20.285245	1.494758
20.785245	1.494765
21.285245	1.494771
21.785245	1.494775
22.285245	1.494779
22.785245	1.494782
23.285245	1.494785
23.785245	1.494787
24.285245	1.494789
24.785245	1.49479
25.285245	1.494791
25.785245	1.494792
26.285245	1.494792


==> Fig/Shock/Ma1.5/tau43/Ma1.5_tau43_U.dat <==
-23.214755	1.936483
-22.714755	1.936478
-22.214755	1.936471
-21.714755	1.936463
-21.214755	1.936452
-20.714755	1.936438
-20.214755	1.93642
-19.714755	1.936396
-19.214755	1.936366
-18.714755	1.936327
-18.214755	1.936276
-17.714755	1.936211
-17.214755	1.936127
-16.714755	1.936018
-16.214755	1.935877
-15.714755	1.935696
-15.214755	1.935462
-14.714755	1.93516
-14.214755	1.934772
-13.714755	1.934273
-13.214755	1.933632
-12.714755	1.932809
-12.214755	1.931754
-11.714755	1.930405
-11.214755	1.928682
-10.714755	1.926488
-10.214755	1.9237
-9.714755	1.92017
-9.214755	1.915715
-8.714755	1.910122
-8.214755	1.903134
-7.714755	1.894461
-7.214755	1.883778
-6.714755	1.870734
-6.214755	1.854973
-5.714755	1.836156
-5.214755	1.813997
-4.714755	1.788299
-4.214755	1.759
-3.714755	1.726204
-3.214755	1.690208
-2.714755	1.651501
-2.214755	1.610744
-1.714755	1.568729
-1.214755	1.526321
-0.714755	1.484389
-0.214755	1.443748
0.285245	1.405103
0.785245	1.369015
1.285245	1.33588
1.785245	1.305931
2.285245	1.279247
2.785245	1.255782
3.285245	1.235388
3.785245	1.217847
4.285245	1.202897
4.785245	1.190258
5.285245	1.179645
5.785245	1.170785
6.285245	1.163424
6.785245	1.157335
7.285245	1.152313
7.785245	1.148184
8.285245	1.144795
8.785245	1.142018
9.285245	1.139747
9.785245	1.13789
10.285245	1.136373
10.785245	1.135135
11.285245	1.134124
11.785245	1.133299
12.285245	1.132626
12.785245	1.132076
13.285245	1.131627
13.785245	1.131261
14.285245	1.130962
14.785245	1.130717
15.285245	1.130517
15.785245	1.130354
16.285245	1.13022
16.785245	1.130111
17.285245	1.130021
17.785245	1.129948
18.285245	1.129888
18.785245	1.129839
19.285245	1.129799
19.785245	1.129766
20.285245	1.129738
20.785245	1.129716
21.285245	1.129698
21.785245	1.129683
22.285245	1.129671
22.785245	1.12966
23.285245	1.129652
23.785245	1.129645
24.285245	1.129639
24.785245	1.129635
25.285245	1.129631
25.785245	1.129627
26.285245	1.129624


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_M.dat <==
-24.2394738	0
-23.8248738	0
-23.4184738	-0.001920858
-23.0199738	-0.002062857
-22.6290738	-0.00223756
-22.2457738	-0.002444479
-21.8695738	-0.002684646
-21.5003738	-0.002959677
-21.1379738	-0.003271323
-20.7820738	-0.003621699
-20.4324738	-0.004013429
-20.0890738	-0.004449625
-19.7515738	-0.004933811
-19.4198738	-0.005469895
-19.0935738	-0.006062157
-18.7726738	-0.006715268
-18.4569738	-0.00743431
-18.1461738	-0.00822481
-17.8401738	-0.009092761
-17.5388738	-0.010044664
-17.2419738	-0.011087562
-16.9493738	-0.01222908
-16.6609738	-0.013477478
-16.3764738	-0.014841696
-16.0957738	-0.016331413
-15.8187738	-0.01795711
-15.5453738	-0.019730133
-15.2752738	-0.021662773
-15.0085738	-0.023768341
-14.7448738	-0.026061257
-14.4841738	-0.028557147
-14.2263738	-0.031272941
-13.9712738	-0.034226992
-13.7188738	-0.037439189
-13.4689738	-0.040931094
-13.2214738	-0.044726079
-12.9761738	-0.04884948
-12.7331738	-0.053328757
-12.4922738	-0.058193667
-12.2532738	-0.063476455
-12.0161738	-0.069212041
-11.7809738	-0.075438231
-11.5473738	-0.082195935
-11.3154738	-0.089529385
-11.0850738	-0.097486368
-10.8560738	-0.10611846
-10.6285738	-0.115481252
-10.4023738	-0.125634577
-10.1773738	-0.136642715
-9.9534738	-0.148574578
-9.7307738	-0.161503853
-9.5090738	-0.175509094
-9.2883738	-0.190673732
-9.0685738	-0.207085993
-8.8495738	-0.22483867
-8.6314738	-0.244028725
-8.4140738	-0.264756661
-8.1973738	-0.287125604
-7.9813738	-0.31124002
-7.7659738	-0.337203966
-7.5510738	-0.365118779
-7.3367738	-0.395080061
-7.1228738	-0.427173804
-6.9095738	-0.461471489
-6.6965738	-0.498023953
-6.4839738	-0.536853797
-6.2717738	-0.577946124
-6.0597738	-0.621237346
-5.8481738	-0.66660188
-5.6368738	-0.713836548
-5.4257738	-0.762642637
-5.2148738	-0.812605717
-5.0041738	-0.863173569
-4.7936738	-0.913632945
-4.5832738	-0.96308636
-4.3730738	-1.010430772
-4.1629738	-1.054340791
-3.9529738	-1.09325997
-3.7430738	-1.125404665
-3.5332738	-1.148785802
-3.3235738	-1.161254362
-3.1139738	-1.160576209
-2.9043738	-1.144540628
-2.6947738	-1.111104211
-2.4852738	-1.058567218
-2.2757738	-0.985773315
-2.0662738	-0.892316134
-1.8568738	-0.77872857
-1.6474738	-0.646625061
-1.4379738	-0.498765399
-1.2285738	-0.339013039
-1.0192738	-0.172172355
-0.8098738	-0.003706925
-0.6004738	0.160638106
-0.3910738	0.315267149
-0.1816738	0.455163561
0.0277262	0.57625986
0.2370262	0.675700747
0.4464262	0.75196986
0.6558262	0.804874831
0.8652262	0.835407762
1.0746262	0.845514846
1.2840262	0.837816772
1.4933262	0.815320739
1.7027262	0.7811574
1.9121262	0.738364915
2.1215262	0.689730589
2.3309262	0.637690621
2.5403262	0.584281428
2.7496262	0.531132121
2.9590262	0.479486502
3.1685262	0.430243668
3.3779262	0.384008095
3.5873262	0.341142328
3.7968262	0.301817555
4.0063262	0.266059205
4.2158262	0.233786199
4.4254262	0.20484343
4.6350262	0.179027792
4.8446262	0.156108384
5.0543262	0.135841731
5.2641262	0.117982881
5.4740262	0.102293179
5.6840262	0.088545459
5.8941262	0.076527251
6.1043262	0.066042526
6.3147262	0.05691236
6.5252262	0.048974866
6.7359262	0.042084604
6.9468262	0.036111674
7.1579262	0.030940623
7.3692262	0.026469255
7.5808262	0.022607423
7.7928262	0.019275834
8.0050262	0.016404925
8.2176262	0.01393379
8.4306262	0.011809209
8.6439262	0.009984748
8.8578262	0.008419951
9.0721262	0.007079613
9.2870262	0.005933135
9.5024262	0.004953943
9.7184262	0.00411898
9.9351262	0.003408259
10.1525262	0.002804465
10.3706262	0.002292609
10.5896262	0.001859723
10.8094262	0.001494597
11.0301262	0.001187545
11.2518262	0.000930206
11.4745262	0.000715362
11.6984262	0.000536793
11.9234262	0.000389138
12.1496262	0.000267782
12.3771262	0.000168754
12.6061262	8.86411e-05
12.8365262	2.45146e-05
13.0684262	-2.61394e-05
13.3020262	-6.54735e-05
13.5372262	-9.53298e-05
13.7743262	-0.000117281
14.0133262	-0.00013267
14.2542262	-0.000142636
14.4972262	-0.00014815
14.7425262	-0.000150033
14.9900262	-0.000148976
15.2399262	-0.000145562
15.4923262	-0.000140279
15.7474262	-0.000133532
16.0052262	-0.000125655
16.2659262	-0.000116924
16.5296262	-0.000107558
16.7963262	-9.77357e-05
17.0664262	-8.7592e-05
17.3398262	-7.72294e-05
17.6168262	-6.67193e-05
17.8975262	-5.61062e-05
18.1820262	-4.54102e-05
18.4704262	-3.46286e-05
18.7630262	-2.3737e-05
19.0599262	-1.26899e-05
19.3612262	-1.4202e-06
19.6672262	1.01629e-05
19.9780262	2.2176e-05
20.2937262	3.47666e-05
20.6146262	4.81201e-05
20.9409262	6.24699e-05
21.2726262	7.8114e-05
21.6101262	9.54403e-05
21.9535262	0.000114968
22.3031262	0.000137415
22.6590262	0.000163821
23.0214262	0.000195757
23.3906262	0.000235686
23.7668262	0.000287529
24.1501262	0.000357227
24.5410262	0.000451962
24.9395262	0.000573465
25.3459262	0
25.7605262	0


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_Q.dat <==
-24.2394738	0
-23.8248738	0
-23.4184738	-0.004650414
-23.0199738	-0.005555404
-22.6290738	-0.006475414
-22.2457738	-0.007444898
-21.8695738	-0.008489285
-21.5003738	-0.009625671
-21.1379738	-0.010868073
-20.7820738	-0.012229744
-20.4324738	-0.013723946
-20.0890738	-0.015364295
-19.7515738	-0.017165023
-19.4198738	-0.019141179
-19.0935738	-0.021308789
-18.7726738	-0.023684989
-18.4569738	-0.026288153
-18.1461738	-0.029138015
-17.8401738	-0.0322558
-17.5388738	-0.035664363
-17.2419738	-0.039388333
-16.9493738	-0.043454272
-16.6609738	-0.047890845
-16.3764738	-0.052729007
-16.0957738	-0.058002201
-15.8187738	-0.06374658
-15.5453738	-0.070001245
-15.2752738	-0.076808505
-15.0085738	-0.084214159
-14.7448738	-0.092267813
-14.4841738	-0.101023207
-14.2263738	-0.110538595
-13.9712738	-0.12087714
-13.7188738	-0.132107355
-13.4689738	-0.144303578
-13.2214738	-0.157546497
-12.9761738	-0.171923708
-12.7331738	-0.187530336
-12.4922738	-0.204469693
-12.2532738	-0.222854007
-12.0161738	-0.2428052
-11.7809738	-0.264455726
-11.5473738	-0.287949481
-11.3154738	-0.313442774
-11.0850738	-0.341105366
-10.8560738	-0.371121577
-10.6285738	-0.403691452
-10.4023738	-0.439031999
-10.1773738	-0.477378468
-9.9534738	-0.518985679
-9.7307738	-0.56412937
-9.5090738	-0.613107555
-9.2883738	-0.666241839
-9.0685738	-0.723878676
-8.8495738	-0.786390487
-8.6314738	-0.854176587
-8.4140738	-0.927663813
-8.1973738	-1.007306743
-7.9813738	-1.093587363
-7.7659738	-1.187013976
-7.5510738	-1.288119149
-7.3367738	-1.397456395
-7.1228738	-1.515595258
-6.9095738	-1.643114386
-6.6965738	-1.780592112
-6.4839738	-1.928593964
-6.2717738	-2.087656466
-6.0597738	-2.258266503
-5.8481738	-2.440835479
-5.6368738	-2.635667463
-5.4257738	-2.842920579
-5.2148738	-3.062561008
-5.0041738	-3.294309262
-4.7936738	-3.537578817
-4.5832738	-3.791407914
-4.3730738	-4.054386322
-4.1629738	-4.324580213
-3.9529738	-4.599459999
-3.7430738	-4.875838027
-3.5332738	-5.149825209
-3.3235738	-5.416817792
-3.1139738	-5.671526973
-2.9043738	-5.908064498
-2.6947738	-6.120095767
-2.4852738	-6.301067804
-2.2757738	-6.444512077
-2.0662738	-6.544411703
-1.8568738	-6.595609956
-1.6474738	-6.594224198
-1.4379738	-6.53801926
-1.2285738	-6.426690189
-1.0192738	-6.262008802
-0.8098738	-6.047802684
-0.6004738	-5.789757389
-0.3910738	-5.495058724
-0.1816738	-5.171916202
0.0277262	-4.829025524
0.2370262	-4.475033633
0.4464262	-4.118063814
0.6558262	-3.765343065
0.8652262	-3.42295389
1.0746262	-3.095712695
1.2840262	-2.787160848
1.4933262	-2.499644258
1.7027262	-2.234453301
1.9121262	-1.991995838
2.1215262	-1.771980392
2.3309262	-1.573592354
2.5403262	-1.395652076
2.7496262	-1.23674896
2.9590262	-1.095349698
3.1685262	-0.969881637
3.3779262	-0.858793909
3.5873262	-0.760599793
3.7968262	-0.67390393
4.0063262	-0.597417836
4.2158262	-0.529966699
4.4254262	-0.470489989
4.6350262	-0.41803785
4.8446262	-0.371764822
5.0543262	-0.330922041
5.2641262	-0.294848719
5.4740262	-0.262963486
5.6840262	-0.234755969
5.8941262	-0.209778833
6.1043262	-0.187640425
6.3147262	-0.167998077
6.5252262	-0.15055208
6.7359262	-0.135040315
6.9468262	-0.121233495
7.1579262	-0.10893098
7.3692262	-0.097957101
7.5808262	-0.08815795
7.7928262	-0.079398579
8.0050262	-0.071560565
8.2176262	-0.064539883
8.4306262	-0.058245073
8.6439262	-0.052595632
8.8578262	-0.047520626
9.0721262	-0.042957489
9.2870262	-0.03885097
9.5024262	-0.035152224
9.7184262	-0.031818018
9.9351262	-0.028810049
10.1525262	-0.026094336
10.3706262	-0.023640703
10.5896262	-0.021422321
10.8094262	-0.01941531
11.0301262	-0.017598393
11.2518262	-0.015952588
11.4745262	-0.014460948
11.6984262	-0.01310832
11.9234262	-0.011881146
12.1496262	-0.01076728
12.3771262	-0.00975583
12.6061262	-0.008837021
12.8365262	-0.008002067
13.0684262	-0.007243068
13.3020262	-0.006552912
13.5372262	-0.005925189
13.7743262	-0.005354118
14.0133262	-0.004834482
14.2542262	-0.004361565
14.4972262	-0.003931102
14.7425262	-0.003539235
14.9900262	-0.003182467
15.2399262	-0.002857629
15.4923262	-0.002561846
15.7474262	-0.002292509
16.0052262	-0.002047249
16.2659262	-0.001823911
16.5296262	-0.001620541
16.7963262	-0.001435359
17.0664262	-0.001266752
17.3398262	-0.001113253
17.6168262	-0.000973534
17.8975262	-0.000846396
18.1820262	-0.000730757
18.4704262	-0.000625648
18.7630262	-0.00053021
19.0599262	-0.000443691
19.3612262	-0.000365444
19.6672262	-0.000294933
19.9780262	-0.00023174
20.2937262	-0.000175573
20.6146262	-0.000126293
20.9409262	-8.39312e-05
21.2726262	-4.87415e-05
21.6101262	-2.12577e-05
21.9535262	-2.3947e-06
22.3031262	6.3949e-06
22.6590262	2.8575e-06
23.0214262	-1.65239e-05
23.3906262	-5.73435e-05
23.7668262	-0.000128677
24.1501262	-0.000245614
24.5410262	-0.000434302
24.9395262	-0.000735745
25.3459262	0
25.7605262	0


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_R0.dat <==
-24.2394738	-0.000386219
-23.8248738	-0.000386219
-23.4184738	0.061930642
-23.0199738	0.078358001
-22.6290738	0.09456279
-22.2457738	0.111348949
-21.8695738	0.12902414
-21.5003738	0.147804832
-21.1379738	0.167934761
-20.7820738	0.189659747
-20.4324738	0.213210134
-20.0890738	0.238807019
-19.7515738	0.266673679
-19.4198738	0.297042832
-19.0935738	0.330159833
-18.7726738	0.36628415
-18.4569738	0.405690641
-18.1461738	0.448671096
-17.8401738	0.495536042
-17.5388738	0.546616713
-17.2419738	0.602267149
-16.9493738	0.662866382
-16.6609738	0.728820752
-16.3764738	0.800566358
-16.0957738	0.878571671
-15.8187738	0.963340333
-15.5453738	1.055414156
-15.2752738	1.155376341
-15.0085738	1.263854946
-14.7448738	1.381526605
-14.4841738	1.509120525
-14.2263738	1.647422775
-13.9712738	1.797280887
-13.7188738	1.959608773
-13.4689738	2.135391981
-13.2214738	2.325693285
-12.9761738	2.531658626
-12.7331738	2.754523388
-12.4922738	2.995619007
-12.2532738	3.256379883
-12.0161738	3.538350566
-11.7809738	3.843193152
-11.5473738	4.172694824
-11.3154738	4.528775427
-11.0850738	4.913494928
-10.8560738	5.329060592
-10.6285738	5.777833624
-10.4023738	6.262334964
-10.1773738	6.785249855
-9.9534738	7.349430678
-9.7307738	7.957897442
-9.5090738	8.613835152
-9.2883738	9.320587111
-9.0685738	10.08164298
-8.8495738	10.90062015
-8.6314738	11.78123676
-8.4140738	12.72727419
-8.1973738	13.74252656
-7.9813738	14.83073437
-7.7659738	15.99549871
-7.5510738	17.24017211
-7.3367738	18.56772152
-7.1228738	19.98055822
-6.9095738	21.48032934
-6.6965738	23.06766508
-6.4839738	24.74187589
-6.2717738	26.50059461
-6.0597738	28.33935935
-5.8481738	30.25113572
-5.6368738	32.22578047
-5.4257738	34.24945414
-5.2148738	36.30399879
-5.0041738	38.36630717
-4.7936738	40.40772444
-4.5832738	42.39354034
-4.3730738	44.28265027
-4.1629738	46.02748462
-3.9529738	47.57432546
-3.7430738	48.86414325
-3.5332738	49.83408703
-3.3235738	50.41974165
-3.1139738	50.55821671
-2.9043738	50.19204641
-2.6947738	49.27375525
-2.4852738	47.77078951
-2.2757738	45.67034724
-2.0662738	42.98349559
-1.8568738	39.74788911
-1.6474738	36.02844212
-1.4379738	31.91549334
-1.2285738	27.52032909
-1.0192738	22.9683535
-0.8098738	18.39062135
-0.6004738	13.91477063
-0.3910738	9.656516686
-0.1816738	5.712756625
0.0277262	2.157012892
0.2370262	-0.962493109
0.4464262	-3.622285635
0.6558262	-5.821085907
0.8652262	-7.575943005
1.0746262	-8.917742525
1.2840262	-9.886694207
1.4933262	-10.5282357
1.7027262	-10.88961087
1.9121262	-11.01722484
2.1215262	-10.95476178
2.3309262	-10.74197989
2.5403262	-10.41406223
2.7496262	-10.0013947
2.9590262	-9.529650686
3.1685262	-9.020079898
3.3779262	-8.489919007
3.5873262	-7.952861906
3.7968262	-7.419544883
4.0063262	-6.898016578
4.2158262	-6.394173927
4.4254262	-5.912153793
4.6350262	-5.454676076
4.8446262	-5.023338189
5.0543262	-4.618863443
5.2641262	-4.241307374
5.4740262	-3.890226787
5.6840262	-3.564816474
5.8941262	-3.26401841
6.1043262	-2.986607869
6.3147262	-2.731260441
6.5252262	-2.496603423
6.7359262	-2.281254562
6.9468262	-2.083850671
7.1579262	-1.903068196
7.3692262	-1.737637479
7.5808262	-1.586352101
7.7928262	-1.448074462
8.0050262	-1.321738492
8.2176262	-1.206350237
8.4306262	-1.100986872
8.6439262	-1.004794608
8.8578262	-0.916985831
9.0721262	-0.836835748
9.2870262	-0.763678733
9.5024262	-0.696904548
9.7184262	-0.635954522
9.9351262	-0.580317804
10.1525262	-0.529527725
10.3706262	-0.483158313
10.5896262	-0.440821001
10.8094262	-0.402161515
11.0301262	-0.366856984
11.2518262	-0.334613236
11.4745262	-0.305162304
11.6984262	-0.278260125
11.9234262	-0.253684416
12.1496262	-0.231232734
12.3771262	-0.210720695
12.6061262	-0.191980344
12.8365262	-0.174858669
13.0684262	-0.159216253
13.3020262	-0.14492603
13.5372262	-0.131872171
13.7743262	-0.119949058
14.0133262	-0.109060358
14.2542262	-0.09911818
14.4972262	-0.090042306
14.7425262	-0.081759498
14.9900262	-0.074202864
15.2399262	-0.067311284
15.4923262	-0.061028888
15.7474262	-0.055304576
16.0052262	-0.05009159
16.2659262	-0.045347117
16.5296262	-0.041031922
16.7963262	-0.037110019
17.0664262	-0.033548365
17.3398262	-0.030316567
17.6168262	-0.027386623
17.8975262	-0.024732657
18.1820262	-0.022330681
18.4704262	-0.020158348
18.7630262	-0.018194709
19.0599262	-0.016419956
19.3612262	-0.01481515
19.6672262	-0.01336191
19.9780262	-0.012042061
20.2937262	-0.010837205
20.6146262	-0.009728179
20.9409262	-0.008694363
21.2726262	-0.007712747
21.6101262	-0.00675663
21.9535262	-0.005793768
22.3031262	-0.004783659
22.6590262	-0.003673625
23.0214262	-0.002393627
23.3906262	-0.000851316
23.7668262	0.001065416
24.1501262	0.003447961
24.5410262	0.006171051
24.9395262	0.008263014
25.3459262	0
25.7605262	0


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_R2.dat <==
-24.2394738	0.00012874
-23.8248738	0.00012874
-23.4184738	0.037823609
-23.0199738	0.041217754
-22.6290738	0.045131564
-22.2457738	0.04957672
-21.8695738	0.054645545
-21.5003738	0.060404219
-21.1379738	0.066893454
-20.7820738	0.074152668
-20.4324738	0.082230603
-20.0890738	0.09118538
-19.7515738	0.101082315
-19.4198738	0.11199286
-19.0935738	0.123994683
-18.7726738	0.137172201
-18.4569738	0.151617174
-18.1461738	0.167429233
-17.8401738	0.1847164
-17.5388738	0.203595621
-17.2419738	0.22419335
-16.9493738	0.246646199
-16.6609738	0.271101662
-16.3764738	0.2977189
-16.0957738	0.326669611
-15.8187738	0.358138973
-15.5453738	0.392326668
-15.2752738	0.429447991
-15.0085738	0.469735044
-14.7448738	0.51343803
-14.4841738	0.560826628
-14.2263738	0.612191477
-13.9712738	0.667845746
-13.7188738	0.728126817
-13.4689738	0.793398046
-13.2214738	0.864050634
-12.9761738	0.940505567
-12.7331738	1.023215644
-12.4922738	1.112667552
-12.2532738	1.209383981
-12.0161738	1.313925746
-11.7809738	1.426893869
-11.5473738	1.54893158
-11.3154738	1.68072615
-11.0850738	1.823010497
-10.8560738	1.976564424
-10.6285738	2.142215374
-10.4023738	2.320838513
-10.1773738	2.513355936
-9.9534738	2.72073472
-9.7307738	2.943983499
-9.5090738	3.184147167
-9.2883738	3.442299197
-9.0685738	3.719531019
-8.8495738	4.016937714
-8.6314738	4.335599191
-8.4140738	4.676555839
-8.1973738	5.040777472
-7.9813738	5.4291242
-7.7659738	5.842297651
-7.5510738	6.280780785
-7.3367738	6.744764358
-7.1228738	7.234057953
-6.9095738	7.747983463
-6.6965738	8.285248998
-6.4839738	8.843801487
-6.2717738	9.420656909
-6.0597738	10.01170814
-5.8481738	10.61151212
-5.6368738	11.21306064
-5.4257738	11.80754242
-5.2148738	12.38410927
-5.0041738	12.92966495
-4.7936738	13.42870339
-4.5832738	13.86323151
-4.3730738	14.21282145
-4.1629738	14.45484609
-3.9529738	14.56495782
-3.7430738	14.51787151
-3.5332738	14.28850409
-3.3235738	13.85350093
-3.1139738	13.19313915
-2.9043738	12.29353832
-2.6947738	11.1490303
-2.4852738	9.764452204
-2.2757738	8.157043778
-2.0662738	6.357578181
-1.8568738	4.410360189
-1.6474738	2.371811956
-1.4379738	0.307541929
-1.2285738	-1.711959791
-1.0192738	-3.616582823
-0.8098738	-5.342166575
-0.6004738	-6.835612022
-0.3910738	-8.058807563
-0.1816738	-8.990840186
0.0277262	-9.628273612
0.2370262	-9.983615427
0.4464262	-10.08237961
0.6558262	-9.959318063
0.8652262	-9.654425127
1.0746262	-9.209232453
1.2840262	-8.663753848
1.4933262	-8.054260932
1.7027262	-7.411912006
1.9121262	-6.762141579
2.1215262	-6.124652921
2.3309262	-5.513834772
2.5403262	-4.939433799
2.7496262	-4.407343172
2.9590262	-3.920403583
3.1685262	-3.479148157
3.3779262	-3.082452552
3.5873262	-2.728074311
3.7968262	-2.413081161
4.0063262	-2.134177504
4.2158262	-1.887943238
4.4254262	-1.671000593
4.6350262	-1.480124239
4.8446262	-1.312308247
5.0543262	-1.164801374
5.2641262	-1.035119951
5.4740262	-0.92104557
5.6840262	-0.820613037
5.8941262	-0.732092557
6.1043262	-0.653969006
6.3147262	-0.584920203
6.5252262	-0.523795486
6.7359262	-0.469595376
6.9468262	-0.421452773
7.1579262	-0.378615913
7.3692262	-0.340433129
7.5808262	-0.30633938
7.7928262	-0.275844439
8.0050262	-0.248522604
8.2176262	-0.224003776
8.4306262	-0.201965765
8.6439262	-0.182127651
8.8578262	-0.16424409
9.0721262	-0.148100428
9.2870262	-0.133508507
9.5024262	-0.120303078
9.7184262	-0.108338725
9.9351262	-0.097487227
10.1525262	-0.087635298
10.3706262	-0.078682649
10.5896262	-0.07054032
10.8094262	-0.063129244
11.0301262	-0.056379019
11.2518262	-0.050226834
11.4745262	-0.044616553
11.6984262	-0.039497919
11.9234262	-0.034825862
12.1496262	-0.030559894
12.3771262	-0.026663595
12.6061262	-0.02310415
12.8365262	-0.019851954
13.0684262	-0.016880261
13.3020262	-0.014164882
13.5372262	-0.011683911
13.7743262	-0.009417493
14.0133262	-0.007347612
14.2542262	-0.005457909
14.4972262	-0.003733516
14.7425262	-0.002160916
14.9900262	-0.000727812
15.2399262	0.000576989
15.4923262	0.00176367
15.7474262	0.002841501
16.0052262	0.003818912
16.2659262	0.004703569
16.5296262	0.005502433
16.7963262	0.006221816
17.0664262	0.006867429
17.3398262	0.007444425
17.6168262	0.007957435
17.8975262	0.0084106
18.1820262	0.008807594
18.4704262	0.009151647
18.7630262	0.009445559
19.0599262	0.009691709
19.3612262	0.009892057
19.6672262	0.010048139
19.9780262	0.010161054
20.2937262	0.010231431
20.6146262	0.010259387
20.9409262	0.010244455
21.2726262	0.01018547
21.6101262	0.010080392
21.9535262	0.009926039
22.3031262	0.009717635
22.6590262	0.00944812
23.0214262	0.009107133
23.3906262	0.00867995
23.7668262	0.008147709
24.1501262	0.007494089
24.5410262	0.006737424
24.9395262	0.006036486
25.3459262	0
25.7605262	0


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_Rho.dat <==
-24.2394738	0.999999632
-23.8248738	0.999999632
-23.4184738	1.000044377
-23.0199738	1.000063694
-22.6290738	1.000083926
-22.2457738	1.0001055
-21.8695738	1.000128911
-21.5003738	1.000154528
-21.1379738	1.000182665
-20.7820738	1.00021362
-20.4324738	1.000247698
-20.0890738	1.000285215
-19.7515738	1.000326508
-19.4198738	1.000371929
-19.0935738	1.00042186
-18.7726738	1.000476707
-18.4569738	1.00053691
-18.1461738	1.000602942
-17.8401738	1.000675313
-17.5388738	1.000754574
-17.2419738	1.000841324
-16.9493738	1.000936207
-16.6609738	1.001039924
-16.3764738	1.001153232
-16.0957738	1.001276955
-15.8187738	1.001411985
-15.5453738	1.001559291
-15.2752738	1.001719928
-15.0085738	1.001895042
-14.7448738	1.002085879
-14.4841738	1.002293799
-14.2263738	1.002520281
-13.9712738	1.002766941
-13.7188738	1.00303554
-13.4689738	1.003328003
-13.2214738	1.003646433
-12.9761738	1.003993133
-12.7331738	1.00437062
-12.4922738	1.004781655
-12.2532738	1.005229263
-12.0161738	1.005716764
-11.7809738	1.006247804
-11.5473738	1.006826389
-11.3154738	1.007456926
-11.0850738	1.008144266
-10.8560738	1.008893755
-10.6285738	1.009711286
-10.4023738	1.010603365
-10.1773738	1.011577176
-9.9534738	1.012640664
-9.7307738	1.013802621
-9.5090738	1.015072782
-9.2883738	1.016461942
-9.0685738	1.017982077
-8.8495738	1.01964649
-8.6314738	1.021469967
-8.4140738	1.023468959
-8.1973738	1.025661785
-7.9813738	1.028068867
-7.7659738	1.03071298
-7.5510738	1.033619556
-7.3367738	1.036817005
-7.1228738	1.040337096
-6.9095738	1.044215368
-6.6965738	1.048491605
-6.4839738	1.053210361
-6.2717738	1.058421546
-6.0597738	1.06418108
-5.8481738	1.070551608
-5.6368738	1.077603291
-5.4257738	1.085414656
-5.2148738	1.094073512
-5.0041738	1.103677904
-4.7936738	1.114337103
-4.5832738	1.12617257
-4.3730738	1.139318877
-4.1629738	1.153924479
-3.9529738	1.170152273
-3.7430738	1.188179783
-3.5332738	1.208198829
-3.3235738	1.230414458
-3.1139738	1.255042889
-2.9043738	1.282308195
-2.6947738	1.312437398
-2.4852738	1.345653699
-2.2757738	1.382167579
-2.0662738	1.422165652
-1.8568738	1.465797328
-1.6474738	1.513159649
-1.4379738	1.564281022
-1.2285738	1.619105019
-1.0192738	1.677475803
-0.8098738	1.739127097
-0.6004738	1.803676675
-0.3910738	1.870628173
-0.1816738	1.939381396
0.0277262	2.009251385
0.2370262	2.079495329
0.4464262	2.149345225
0.6558262	2.218043279
0.8652262	2.284876575
1.0746262	2.349207632
1.2840262	2.410498151
1.4933262	2.468324289
1.7027262	2.522383007
1.9121262	2.572490119
2.1215262	2.618571536
2.3309262	2.660649605
2.5403262	2.698826605
2.7496262	2.733267236
2.9590262	2.764181577
3.1685262	2.791809594
3.3779262	2.816407793
3.5873262	2.838238303
3.7968262	2.857560378
4.0063262	2.874624121
4.2158262	2.889666158
4.4254262	2.902906901
4.6350262	2.914549096
4.8446262	2.924777334
5.0543262	2.933758268
5.2641262	2.941641321
5.4740262	2.948559704
5.6840262	2.954631623
5.8941262	2.959961569
6.1043262	2.964641618
6.3147262	2.968752707
6.5252262	2.972365835
6.7359262	2.975543185
6.9468262	2.978339152
7.1579262	2.980801278
7.3692262	2.982971086
7.5808262	2.984884826
7.7928262	2.986574141
8.0050262	2.988066649
8.2176262	2.989386457
8.4306262	2.990554614
8.6439262	2.991589501
8.8578262	2.992507182
9.0721262	2.993321695
9.2870262	2.994045324
9.5024262	2.994688815
9.7184262	2.995261584
9.9351262	2.99577188
10.1525262	2.996226941
10.3706262	2.99663312
10.5896262	2.996995998
10.8094262	2.997320483
11.0301262	2.997610896
11.2518262	2.997871039
11.4745262	2.99810427
11.6984262	2.998313548
11.9234262	2.998501489
12.1496262	2.998670405
12.3771262	2.998822344
12.6061262	2.998959118
12.8365262	2.999082337
13.0684262	2.999193428
13.3020262	2.999293659
13.5372262	2.999384159
13.7743262	2.999465933
14.0133262	2.999539877
14.2542262	2.999606789
14.4972262	2.999667383
14.7425262	2.999722298
14.9900262	2.999772104
15.2399262	2.999817313
15.4923262	2.999858384
15.7474262	2.999895729
16.0052262	2.999929718
16.2659262	2.999960683
16.5296262	2.999988924
16.7963262	3.00001471
17.0664262	3.000038284
17.3398262	3.000059864
17.6168262	3.000079648
17.8975262	3.000097812
18.1820262	3.000114515
18.4704262	3.0001299
18.7630262	3.000144092
19.0599262	3.000157203
19.3612262	3.000169332
19.6672262	3.00018056
19.9780262	3.000190956
20.2937262	3.000200573
20.6146262	3.000209447
20.9409262	3.000217595
21.2726262	3.00022501
21.6101262	3.000231657
21.9535262	3.000237461
22.3031262	3.000242298
22.6590262	3.000245967
23.0214262	3.000248153
23.3906262	3.000248354
23.7668262	3.000245747
24.1501262	3.000238889
24.5410262	3.000224853
24.9395262	3.000197435
25.3459262	3
25.7605262	3


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_S.dat <==
-24.2394738	-3.973e-06
-23.8248738	-3.973e-06
-23.4184738	0.000694858
-23.0199738	0.000809072
-22.6290738	0.000924896
-22.2457738	0.00104751
-21.8695738	0.001180882
-21.5003738	0.001327548
-21.1379738	0.001489407
-20.7820738	0.001668203
-20.4324738	0.001865715
-20.0890738	0.002083812
-19.7515738	0.002324473
-19.4198738	0.002589814
-19.0935738	0.0028821
-18.7726738	0.00320377
-18.4569738	0.003557455
-18.1461738	0.003945996
-17.8401738	0.004372469
-17.5388738	0.004840199
-17.2419738	0.005352787
-16.9493738	0.005914136
-16.6609738	0.006528476
-16.3764738	0.007200393
-16.0957738	0.007934865
-15.8187738	0.008737295
-15.5453738	0.009613551
-15.2752738	0.01057001
-15.0085738	0.011613605
-14.7448738	0.012751877
-14.4841738	0.013993034
-14.2263738	0.015346013
-13.9712738	0.01682055
-13.7188738	0.018427261
-13.4689738	0.020177718
-13.2214738	0.022084551
-12.9761738	0.024161547
-12.7331738	0.026423761
-12.4922738	0.028887647
-12.2532738	0.031571189
-12.0161738	0.034494055
-11.7809738	0.037677763
-11.5473738	0.041145863
-11.3154738	0.044924137
-11.0850738	0.049040823
-10.8560738	0.053526852
-10.6285738	0.058416115
-10.4023738	0.063745752
-10.1773738	0.069556468
-9.9534738	0.075892874
-9.7307738	0.082803863
-9.5090738	0.090343009
-9.2883738	0.098569001
-9.0685738	0.10754611
-8.8495738	0.117344673
-8.6314738	0.128041619
-8.4140738	0.139721003
-8.1973738	0.152474563
-7.9813738	0.166402271
-7.7659738	0.181612884
-7.5510738	0.198224449
-7.3367738	0.216364755
-7.1228738	0.236171689
-6.9095738	0.257793432
-6.6965738	0.281388462
-6.4839738	0.30712525
-6.2717738	0.335181575
-6.0597738	0.365743315
-5.8481738	0.399002565
-5.6368738	0.435154894
-5.4257738	0.474395528
-5.2148738	0.516914183
-5.0041738	0.562888289
-4.7936738	0.612474274
-4.5832738	0.665796609
-4.3730738	0.722934325
-4.1629738	0.783904792
-3.9529738	0.848644679
-3.7430738	0.916988237
-3.5332738	0.988643401
-3.3235738	1.063166614
-3.1139738	1.139937922
-2.9043738	1.218138517
-2.6947738	1.296733681
-2.4852738	1.37446474
-2.2757738	1.449854087
-2.0662738	1.52122735
-1.8568738	1.586756142
-1.6474738	1.644523346
-1.4379738	1.692610493
-1.2285738	1.729203623
-1.0192738	1.752710451
-0.8098738	1.761878363
-0.6004738	1.75590044
-0.3910738	1.73449625
-0.1816738	1.69795585
0.0277262	1.647139474
0.2370262	1.583431021
0.4464262	1.508649812
0.6558262	1.424930688
0.8652262	1.33458646
1.0746262	1.239968047
1.2840262	1.143336492
1.4933262	1.046757779
1.7027262	0.952026929
1.9121262	0.860623287
2.1215262	0.773694939
2.3309262	0.69206744
2.5403262	0.616270605
2.7496262	0.546576853
2.9590262	0.483045215
3.1685262	0.425566267
3.3779262	0.373904552
3.5873262	0.327736349
3.7968262	0.286681687
4.0063262	0.250330325
4.2158262	0.218261982
4.4254262	0.190061417
4.6350262	0.165329121
4.8446262	0.143688423
5.0543262	0.124789772
5.2641262	0.108312859
5.4740262	0.093967164
5.6840262	0.081491379
5.8941262	0.070652086
6.1043262	0.061241967
6.3147262	0.053077752
6.5252262	0.045998071
6.7359262	0.039861299
6.9468262	0.034543486
7.1579262	0.02993639
7.3692262	0.025945674
7.5808262	0.022489239
7.7928262	0.019495737
8.0050262	0.016903224
8.2176262	0.014657965
8.4306262	0.012713382
8.6439262	0.011029122
8.8578262	0.009570237
9.0721262	0.00830647
9.2870262	0.007211636
9.5024262	0.006263069
9.7184262	0.005441159
9.9351262	0.004728934
10.1525262	0.004111709
10.3706262	0.003576775
10.5896262	0.003113132
10.8094262	0.00271126
11.0301262	0.002362917
11.2518262	0.002060967
11.4745262	0.001799229
11.6984262	0.001572353
11.9234262	0.0013757
12.1496262	0.001205253
12.3771262	0.001057531
12.6061262	0.000929516
12.8365262	0.000818592
13.0684262	0.000722491
13.3020262	0.000639245
13.5372262	0.000567148
13.7743262	0.000504719
14.0133262	0.000450675
14.2542262	0.0004039
14.4972262	0.000363429
14.7425262	0.000328421
14.9900262	0.000298147
15.2399262	0.000271975
15.4923262	0.000249357
15.7474262	0.000229814
16.0052262	0.000212932
16.2659262	0.000198353
16.5296262	0.000185762
16.7963262	0.000174889
17.0664262	0.000165497
17.3398262	0.000157379
17.6168262	0.000150357
17.8975262	0.000144273
18.1820262	0.00013899
18.4704262	0.000134388
18.7630262	0.000130359
19.0599262	0.000126808
19.3612262	0.00012365
19.6672262	0.000120804
19.9780262	0.000118198
20.2937262	0.000115759
20.6146262	0.000113416
20.9409262	0.000111093
21.2726262	0.000108707
21.6101262	0.000106158
21.9535262	0.000103323
22.3031262	0.000100032
22.6590262	9.60408e-05
23.0214262	9.0966e-05
23.3906262	8.41695e-05
23.7668262	7.45407e-05
24.1501262	6.01597e-05
24.5410262	3.79975e-05
24.9395262	4.7558e-06
25.3459262	0
25.7605262	0


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_T.dat <==
-24.2394738	1.000003973
-23.8248738	1.000003973
-23.4184738	1.000553116
-23.0199738	1.000717548
-22.6290738	1.000887555
-22.2457738	1.001067743
-21.8695738	1.001262305
-21.5003738	1.001474272
-21.1379738	1.001706215
-20.7820738	1.0019606
-20.4324738	1.00223991
-20.0890738	1.0025467
-19.7515738	1.002883648
-19.4198738	1.003253583
-19.0935738	1.003659522
-18.7726738	1.004104695
-18.4569738	1.004592565
-18.1461738	1.005126855
-17.8401738	1.00571157
-17.5388738	1.006351028
-17.2419738	1.007049885
-16.9493738	1.007813165
-16.6609738	1.008646294
-16.3764738	1.009555138
-16.0957738	1.010546037
-15.8187738	1.011625855
-15.5453738	1.012802019
-15.2752738	1.014082578
-15.0085738	1.015476251
-14.7448738	1.016992497
-14.4841738	1.018641574
-14.2263738	1.020434619
-13.9712738	1.022383725
-13.7188738	1.024502033
-13.4689738	1.026803825
-13.2214738	1.029304635
-12.9761738	1.032021362
-12.7331738	1.034972398
-12.4922738	1.03817777
-12.2532738	1.041659291
-12.0161738	1.045440729
-11.7809738	1.049547989
-11.5473738	1.054009312
-11.3154738	1.058855493
-11.0850738	1.064120121
-10.8560738	1.069839833
-10.6285738	1.076054595
-10.4023738	1.082808007
-10.1773738	1.090147626
-9.9534738	1.098125323
-9.7307738	1.106797655
-9.5090738	1.11622627
-9.2883738	1.126478327
-9.0685738	1.13762695
-8.8495738	1.149751686
-8.6314738	1.162938986
-8.4140738	1.177282689
-8.1973738	1.192884496
-7.9813738	1.209854431
-7.7659738	1.228311261
-7.5510738	1.248382852
-7.3367738	1.270206432
-7.1228738	1.293928721
-6.9095738	1.31970587
-6.6965738	1.347703158
-6.4839738	1.378094365
-6.2717738	1.411060723
-6.0597738	1.446789355
-5.8481738	1.485471052
-5.6368738	1.527297273
-5.4257738	1.572456195
-5.2148738	1.621127667
-5.0041738	1.673476903
-4.7936738	1.7296468
-4.5832738	1.789748779
-4.3730738	1.853852165
-4.1629738	1.921972219
-3.9529738	1.994057123
-3.7430738	2.06997444
-3.5332738	2.149497858
-3.3235738	2.23229533
-3.1139738	2.317920017
-2.9043738	2.405805718
-2.6947738	2.49526854
-2.4852738	2.585516455
-2.2757738	2.675667964
-2.0662738	2.764780249
-1.8568738	2.851886078
-1.6474738	2.936037324
-1.4379738	3.016351603
-1.2285738	3.092057477
-1.0192738	3.162533246
-0.8098738	3.227334801
-0.6004738	3.286209311
-0.3910738	3.339093524
-0.1816738	3.386097683
0.0277262	3.427478035
0.2370262	3.463602237
0.4464262	3.49491233
0.6558262	3.521889504
0.8652262	3.545023801
1.0746262	3.564790529
1.2840262	3.581633863
1.4933262	3.5959571
1.7027262	3.608118415
1.9121262	3.618430694
2.1215262	3.627164071
2.3309262	3.634549989
2.5403262	3.640785889
2.7496262	3.646039935
2.9590262	3.650455398
3.1685262	3.654154534
3.3779262	3.657241893
3.5873262	3.65980709
3.7968262	3.661927091
4.0063262	3.663668109
4.2158262	3.665087151
4.4254262	3.66623332
4.6350262	3.66714889
4.8446262	3.667870233
5.0543262	3.668428593
5.2641262	3.66885077
5.4740262	3.669159698
5.6840262	3.669374964
5.8941262	3.669513248
6.1043262	3.669588716
6.3147262	3.669613364
6.5252262	3.669597316
6.7359262	3.66954909
6.9468262	3.669475818
7.1579262	3.669383456
7.3692262	3.669276948
7.5808262	3.669160379
7.7928262	3.669037107
8.0050262	3.668909871
8.2176262	3.668780888
8.4306262	3.668651938
8.6439262	3.668524428
8.8578262	3.668399463
9.0721262	3.668277886
9.2870262	3.668160329
9.5024262	3.66804725
9.7184262	3.667938959
9.9351262	3.667835651
10.1525262	3.667737424
10.3706262	3.6676443
10.5896262	3.667556239
10.8094262	3.667473153
11.0301262	3.66739492
11.2518262	3.667321386
11.4745262	3.667252378
11.6984262	3.667187711
11.9234262	3.667127187
12.1496262	3.667070605
12.3771262	3.667017763
12.6061262	3.666968456
12.8365262	3.666922485
13.0684262	3.666879654
13.3020262	3.666839773
13.5372262	3.666802659
13.7743262	3.666768133
14.0133262	3.666736026
14.2542262	3.666706178
14.4972262	3.666678433
14.7425262	3.666652645
14.9900262	3.666628677
15.2399262	3.666606398
15.4923262	3.666585683
15.7474262	3.666566417
16.0052262	3.666548491
16.2659262	3.666531802
16.5296262	3.666516255
16.7963262	3.66650176
17.0664262	3.666488232
17.3398262	3.666475595
17.6168262	3.666463777
17.8975262	3.666452711
18.1820262	3.666442336
18.4704262	3.666432598
18.7630262	3.666423446
19.0599262	3.666414839
19.3612262	3.666406739
19.6672262	3.666399117
19.9780262	3.666391951
20.2937262	3.666385229
20.6146262	3.666378952
20.9409262	3.666373134
21.2726262	3.666367807
21.6101262	3.666363028
21.9535262	3.666358888
22.3031262	3.66635553
22.6590262	3.666353168
23.0214262	3.666352144
23.3906262	3.666353012
23.7668262	3.666356718
24.1501262	3.66636497
24.5410262	3.666381174
24.9395262	3.666412163
25.3459262	3.666666667
25.7605262	3.666666667


==> Fig/Shock/Ma3.0/FSM/FSM_Ma3.0_U.dat <==
-24.2394738	3.872983346
-23.8248738	3.872983346
-23.4184738	3.872753151
-23.0199738	3.872677556
-22.6290738	3.872598957
-22.2457738	3.872515338
-21.8695738	3.872424663
-21.5003738	3.872325462
-21.1379738	3.872216517
-20.7820738	3.872096668
-20.4324738	3.871964738
-20.0890738	3.871819501
-19.7515738	3.871659667
-19.4198738	3.871483864
-19.0935738	3.871290627
-18.7726738	3.871078385
-18.4569738	3.870845446
-18.1461738	3.870589987
-17.8401738	3.870310043
-17.5388738	3.870003491
-17.2419738	3.869668035
-16.9493738	3.869301193
-16.6609738	3.868900279
-16.3764738	3.868462384
-16.0957738	3.867984356
-15.8187738	3.867462775
-15.5453738	3.866893934
-15.2752738	3.866273807
-15.0085738	3.865598021
-14.7448738	3.864861825
-14.4841738	3.864060049
-14.2263738	3.863187072
-13.9712738	3.86223677
-13.7188738	3.861202475
-13.4689738	3.860076917
-13.2214738	3.858852166
-12.9761738	3.857519571
-12.7331738	3.856069685
-12.4922738	3.854492185
-12.2532738	3.852775789
-12.0161738	3.850908157
-11.7809738	3.848875787
-11.5473738	3.846663894
-11.3154738	3.844256284
-11.0850738	3.841635208
-10.8560738	3.838781207
-10.6285738	3.835672935
-10.4023738	3.832286969
-10.1773738	3.828597594
-9.9534738	3.824576574
-9.7307738	3.820192889
-9.5090738	3.815412461
-9.2883738	3.810197839
-9.0685738	3.804507865
-8.8495738	3.798297302
-8.6314738	3.79151644
-8.4140738	3.784110657
-8.1973738	3.776019955
-7.9813738	3.767178466
-7.7659738	3.757513918
-7.5510738	3.746947083
-7.3367738	3.735391203
-7.1228738	3.722751406
-6.9095738	3.708924125
-6.6965738	3.693796537
-6.4839738	3.677246057
-6.2717738	3.659139914
-6.0597738	3.639334848
-5.8481738	3.617677
-5.6368738	3.594002058
-5.4257738	3.568135746
-5.2148738	3.539894769
-5.0041738	3.509088336
-4.7936738	3.475520402
-4.5832738	3.438992804
-4.3730738	3.399309437
-4.1629738	3.356281645
-3.9529738	3.309734972
-3.7430738	3.259517348
-3.5332738	3.205508727
-3.3235738	3.147632044
-3.1139738	3.085865196
-2.9043738	3.020253518
-2.6947738	2.950921985
-2.4852738	2.878086095
-2.2757738	2.80206018
-2.0662738	2.723261764
-1.8568738	2.642210617
-1.6474738	2.559521433
-1.4379738	2.475889528
-1.2285738	2.392069708
-1.0192738	2.308849318
-0.8098738	2.227017309
-0.6004738	2.147331875
-0.3910738	2.070489531
-0.1816738	1.997098399
0.0277262	1.927657962
0.2370262	1.862546655
0.4464262	1.802017715
0.6558262	1.746202681
0.8652262	1.695121265
1.0746262	1.648695811
1.2840262	1.606768471
1.4933262	1.569119341
1.7027262	1.535484116
1.9121262	1.505570218
2.1215262	1.479070736
2.3309262	1.45567589
2.5403262	1.435081986
2.7496262	1.416998017
2.9590262	1.401150201
3.1685262	1.387284788
3.3779262	1.375169477
3.5873262	1.364593764
3.7968262	1.355368514
4.0063262	1.347324991
4.2158262	1.340313544
4.4254262	1.334202094
4.6350262	1.328874542
4.8446262	1.324229175
5.0543262	1.320177119
5.2641262	1.316640889
5.4740262	1.313553047
5.6840262	1.310854972
5.8941262	1.308495763
6.1043262	1.306431251
6.3147262	1.304623125
6.5252262	1.303038167
6.7359262	1.301647574
6.9468262	1.300426373
7.1579262	1.299352902
7.3692262	1.29840837
7.5808262	1.297576465
7.7928262	1.296843024
8.0050262	1.296195741
8.2176262	1.295623914
8.4306262	1.295118235
8.6439262	1.294670598
8.8578262	1.29427394
9.0721262	1.293922102
9.2870262	1.293609706
9.5024262	1.293332056
9.7184262	1.293085046
9.9351262	1.292865083
10.1525262	1.292669017
10.3706262	1.292494089
10.5896262	1.292337876
10.8094262	1.292198249
11.0301262	1.292073338
11.2518262	1.291961494
11.4745262	1.291861266
11.6984262	1.291771373
11.9234262	1.291690687
12.1496262	1.291618207
12.3771262	1.291553049
12.6061262	1.291494432
12.8365262	1.29144166
13.0684262	1.291394119
13.3020262	1.291351262
13.5372262	1.291312602
13.7743262	1.291277706
14.0133262	1.291246189
14.2542262	1.291217705
14.4972262	1.291191949
14.7425262	1.291168646
14.9900262	1.291147549
15.2399262	1.291128439
15.4923262	1.291111119
15.7474262	1.291095411
16.0052262	1.291081156
16.2659262	1.291068213
16.5296262	1.291056451
16.7963262	1.291045757
17.0664262	1.291036025
17.3398262	1.291027162
17.6168262	1.291019083
17.8975262	1.291011714
18.1820262	1.291004987
18.4704262	1.290998839
18.7630262	1.290993219
19.0599262	1.290988078
19.3612262	1.290983374
19.6672262	1.290979074
19.9780262	1.290975148
20.2937262	1.290971573
20.6146262	1.290968335
20.9409262	1.290965427
21.2726262	1.290962852
21.6101262	1.290960626
21.9535262	1.29095878
22.3031262	1.29095737
22.6590262	1.29095648
23.0214262	1.290956245
23.3906262	1.290956881
23.7668262	1.290958734
24.1501262	1.290962392
24.5410262	1.290968943
24.9395262	1.290980364
25.3459262	1.290994449
25.7605262	1.290994449


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_M.dat <==
-31.984273	-0.000521
-31.484273	-0.000592
-30.984273	-0.000665
-30.484273	-0.000757
-29.984273	-0.000867
-29.484273	-0.000997
-28.984273	-0.001146
-28.484273	-0.001326
-27.984273	-0.001533
-27.484273	-0.001771
-26.984273	-0.002047
-26.484273	-0.002367
-25.984273	-0.002733
-25.484273	-0.003159
-24.984273	-0.003656
-24.484273	-0.004228
-23.984273	-0.004889
-23.484273	-0.00565
-22.984273	-0.006533
-22.484273	-0.007551
-21.984273	-0.008729
-21.484273	-0.010095
-20.984273	-0.011668
-20.484273	-0.013488
-19.984273	-0.01559
-19.484273	-0.018021
-18.984273	-0.020828
-18.484273	-0.024071
-17.984273	-0.027822
-17.484273	-0.032152
-16.984273	-0.037156
-16.484273	-0.042934
-15.984273	-0.049609
-15.484273	-0.057318
-14.984273	-0.066221
-14.484273	-0.076505
-13.984273	-0.088378
-13.484273	-0.102089
-12.984273	-0.117925
-12.484273	-0.136216
-11.984273	-0.15735
-11.484273	-0.181775
-10.984273	-0.210024
-10.484273	-0.242722
-9.984273	-0.280613
-9.484273	-0.324588
-8.984273	-0.375719
-8.484273	-0.435296
-7.984273	-0.50486
-7.484273	-0.586219
-6.984273	-0.681369
-6.484273	-0.792284
-5.984273	-0.920397
-5.484273	-1.065519
-4.984273	-1.223996
-4.484273	-1.385943
-3.984273	-1.531894
-3.484273	-1.630349
-2.984273	-1.639072
-2.484273	-1.513708
-1.984273	-1.225465
-1.484273	-0.782904
-0.984273	-0.244088
-0.484273	0.295658
0.015727	0.7395
0.515727	1.02633
1.015727	1.145969
1.515727	1.128581
2.015727	1.021725
2.515727	0.870483
3.015727	0.708096
3.515727	0.555359
4.015727	0.423292
4.515727	0.315842
5.015727	0.232192
5.515727	0.168929
6.015727	0.121832
6.515727	0.087011
7.015727	0.061383
7.515727	0.042678
8.015727	0.029244
8.515727	0.019817
9.015727	0.013344
9.515727	0.008919
10.015727	0.005834
10.515727	0.003633
11.015727	0.002074
11.515727	0.001026
12.015727	0.000383
12.515727	1.8e-05
13.015727	-0.000182
13.515727	-0.000293
14.015727	-0.000365
14.515727	-0.000406
15.015727	-0.000405
15.515727	-0.000385
16.015727	-0.000353
16.515727	-0.000288
17.015727	-0.000239
17.515727	-0.000221


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_Q.dat <==
-31.984273	-0.000811
-31.484273	-0.000964
-30.984273	-0.001134
-30.484273	-0.001336
-29.984273	-0.001562
-29.484273	-0.001817
-28.984273	-0.002119
-28.484273	-0.002486
-27.984273	-0.002883
-27.484273	-0.003343
-26.984273	-0.003874
-26.484273	-0.004486
-25.984273	-0.005197
-25.484273	-0.006014
-24.984273	-0.006971
-24.484273	-0.008067
-23.984273	-0.009337
-23.484273	-0.010803
-22.984273	-0.012497
-22.484273	-0.014457
-21.984273	-0.016723
-21.484273	-0.019356
-20.984273	-0.022394
-20.484273	-0.025907
-19.984273	-0.029972
-19.484273	-0.034677
-18.984273	-0.040124
-18.484273	-0.046429
-17.984273	-0.053734
-17.484273	-0.062189
-16.984273	-0.071982
-16.484273	-0.083329
-15.984273	-0.096479
-15.484273	-0.111724
-14.984273	-0.129404
-14.484273	-0.149924
-13.984273	-0.173743
-13.484273	-0.201414
-12.984273	-0.233582
-12.484273	-0.271016
-11.984273	-0.314625
-11.484273	-0.365499
-10.984273	-0.424945
-10.484273	-0.494546
-9.984273	-0.576237
-9.484273	-0.672401
-8.984273	-0.786003
-8.484273	-0.920749
-7.984273	-1.081295
-7.484273	-1.273493
-6.984273	-1.504593
-6.484273	-1.783362
-5.984273	-2.119876
-5.484273	-2.524566
-4.984273	-3.006033
-4.484273	-3.566907
-3.984273	-4.197333
-3.484273	-4.866875
-2.984273	-5.517717
-2.484273	-6.064635
-1.984273	-6.4086
-1.484273	-6.46622
-0.984273	-6.205144
-0.484273	-5.663467
0.015727	-4.935887
0.515727	-4.134894
1.015727	-3.354182
1.515727	-2.652637
2.015727	-2.057162
2.515727	-1.57288
3.015727	-1.192014
3.515727	-0.899684
4.015727	-0.678351
4.515727	-0.511489
5.015727	-0.385668
5.515727	-0.290848
6.015727	-0.219644
6.515727	-0.166437
7.015727	-0.126776
7.515727	-0.097114
8.015727	-0.074712
8.515727	-0.057575
9.015727	-0.044356
9.515727	-0.034183
10.015727	-0.026439
10.515727	-0.02059
11.015727	-0.016144
11.515727	-0.012695
12.015727	-0.009967
12.515727	-0.007803
13.015727	-0.006106
13.515727	-0.004791
14.015727	-0.003788
14.515727	-0.003009
15.015727	-0.002381
15.515727	-0.001881
16.015727	-0.001467
16.515727	-0.001097
17.015727	-0.000812
17.515727	-0.000556


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_R0.dat <==
-31.984273	0.010869
-31.484273	0.0126
-30.984273	0.014613
-30.484273	0.017081
-29.984273	0.019806
-29.484273	0.022887
-28.984273	0.026601
-28.484273	0.030608
-27.984273	0.035365
-27.484273	0.04093
-26.984273	0.047357
-26.484273	0.054751
-25.984273	0.063283
-25.484273	0.073185
-24.984273	0.084488
-24.484273	0.097717
-23.984273	0.113035
-23.484273	0.130692
-22.984273	0.151136
-22.484273	0.174774
-21.984273	0.202145
-21.484273	0.233746
-20.984273	0.27037
-20.484273	0.312752
-19.984273	0.361774
-19.484273	0.418545
-18.984273	0.484237
-18.484273	0.560261
-17.984273	0.648244
-17.484273	0.750158
-16.984273	0.868191
-16.484273	1.004885
-15.984273	1.163225
-15.484273	1.346683
-14.984273	1.559297
-14.484273	1.805754
-13.984273	2.091552
-13.484273	2.423059
-12.984273	2.807734
-12.484273	3.254292
-11.984273	3.772977
-11.484273	4.375751
-10.984273	5.076688
-10.484273	5.89247
-9.984273	6.842658
-9.484273	7.95036
-8.984273	9.242835
-8.484273	10.75189
-7.984273	12.514115
-7.484273	14.570332
-6.984273	16.962971
-6.484273	19.729965
-5.984273	22.892247
-5.484273	26.429749
-4.984273	30.242435
-4.484273	34.094729
-3.984273	37.552668
-3.484273	39.948278
-2.984273	40.431711
-2.484273	38.179463
-1.984273	32.767104
-1.484273	24.556169
-0.984273	14.792625
-0.484273	5.207952
0.015727	-2.682416
0.515727	-8.091943
1.015727	-11.009382
1.515727	-11.920616
2.015727	-11.482441
2.515727	-10.299924
3.015727	-8.824258
3.515727	-7.336316
4.015727	-5.978555
4.515727	-4.803815
5.015727	-3.818478
5.515727	-3.010143
6.015727	-2.360219
6.515727	-1.847114
7.015727	-1.446912
7.515727	-1.135551
8.015727	-0.891935
8.515727	-0.699905
9.015727	-0.548224
9.515727	-0.429134
10.015727	-0.336581
10.515727	-0.265083
11.015727	-0.209617
11.515727	-0.166044
12.015727	-0.131381
12.515727	-0.10369
13.015727	-0.081754
13.515727	-0.064627
14.015727	-0.05134
14.515727	-0.040983
15.015727	-0.032804
15.515727	-0.026193
16.015727	-0.020868
16.515727	-0.016765
17.015727	-0.013488
17.515727	-0.011015


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_R2.dat <==
-31.984273	0.006596
-31.484273	0.007686
-30.984273	0.008845
-30.484273	0.01019
-29.984273	0.011792
-29.484273	0.01362
-28.984273	0.015708
-28.484273	0.018103
-27.984273	0.020923
-27.484273	0.024164
-26.984273	0.02794
-26.484273	0.032302
-25.984273	0.037339
-25.484273	0.043162
-24.984273	0.049847
-24.484273	0.057632
-23.984273	0.066639
-23.484273	0.077054
-22.984273	0.08909
-22.484273	0.103001
-21.984273	0.119093
-21.484273	0.137675
-20.984273	0.159191
-20.484273	0.184068
-19.984273	0.212829
-19.484273	0.246088
-18.984273	0.284543
-18.484273	0.329005
-17.984273	0.380389
-17.484273	0.439816
-16.984273	0.50853
-16.484273	0.587969
-15.984273	0.679804
-15.484273	0.785961
-14.984273	0.908676
-14.484273	1.050512
-13.984273	1.214462
-13.484273	1.403954
-12.984273	1.622943
-12.484273	1.876004
-11.984273	2.168432
-11.484273	2.506316
-10.984273	2.896676
-10.484273	3.347653
-9.984273	3.86856
-9.484273	4.470056
-8.984273	5.164256
-8.484273	5.964573
-7.984273	6.885319
-7.484273	7.940618
-6.984273	9.141751
-6.484273	10.492077
-5.984273	11.977765
-5.484273	13.551787
-4.984273	15.110298
-4.484273	16.463255
-3.984273	17.309819
-3.484273	17.244849
-2.984273	15.833785
-2.484273	12.78201
-1.984273	8.164487
-1.484273	2.577843
-0.984273	-2.967054
-0.484273	-7.441547
0.015727	-10.234665
0.515727	-11.31087
1.015727	-11.045797
1.515727	-9.951659
2.015727	-8.482157
2.515727	-6.957379
3.015727	-5.563464
3.515727	-4.380951
4.015727	-3.420673
4.515727	-2.657844
5.015727	-2.057419
5.515727	-1.587644
6.015727	-1.2235
6.515727	-0.944659
7.015727	-0.732942
7.515727	-0.571915
8.015727	-0.447953
8.515727	-0.351077
9.015727	-0.274776
9.515727	-0.214956
10.015727	-0.168651
10.515727	-0.133138
11.015727	-0.105773
11.515727	-0.084298
12.015727	-0.067095
12.515727	-0.053195
13.015727	-0.042084
13.515727	-0.033389
14.015727	-0.02666
14.515727	-0.02143
15.015727	-0.017293
15.515727	-0.013902
16.015727	-0.011132
16.515727	-0.008971
17.015727	-0.007247
17.515727	-0.005957


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_Rho.dat <==
-31.984273	1.000006
-31.484273	1.00001
-30.984273	1.000016
-30.484273	1.000018
-29.984273	1.000025
-29.484273	1.000032
-28.984273	1.000039
-28.484273	1.000047
-27.984273	1.000058
-27.484273	1.000068
-26.984273	1.000082
-26.484273	1.000098
-25.984273	1.000114
-25.484273	1.000135
-24.984273	1.000158
-24.484273	1.000185
-23.984273	1.000217
-23.484273	1.000253
-22.984273	1.000294
-22.484273	1.000343
-21.984273	1.000399
-21.484273	1.000464
-20.984273	1.000539
-20.484273	1.000625
-19.984273	1.000726
-19.484273	1.000843
-18.984273	1.000977
-18.484273	1.001133
-17.984273	1.001314
-17.484273	1.001523
-16.984273	1.001766
-16.484273	1.002047
-15.984273	1.002374
-15.484273	1.002753
-14.984273	1.003194
-14.484273	1.003706
-13.984273	1.004302
-13.484273	1.004996
-12.984273	1.005806
-12.484273	1.006753
-11.984273	1.007861
-11.484273	1.009161
-10.984273	1.010691
-10.484273	1.012499
-9.984273	1.014644
-9.484273	1.017204
-8.984273	1.020277
-8.484273	1.023998
-7.984273	1.028544
-7.484273	1.034159
-6.984273	1.041174
-6.484273	1.05005
-5.984273	1.061421
-5.484273	1.076158
-4.984273	1.095438
-4.484273	1.120828
-3.984273	1.154353
-3.484273	1.198539
-2.984273	1.256382
-2.484273	1.331164
-1.984273	1.425979
-1.484273	1.542858
-0.984273	1.681511
-0.484273	1.838151
0.015727	2.005256
0.515727	2.172867
1.015727	2.33102
1.515727	2.472055
2.015727	2.591774
2.515727	2.689312
3.015727	2.766248
3.515727	2.825492
4.015727	2.870355
4.515727	2.903946
5.015727	2.928908
5.515727	2.947367
6.015727	2.960979
6.515727	2.971012
7.015727	2.978414
7.515727	2.983886
8.015727	2.98794
8.515727	2.990951
9.015727	2.993193
9.515727	2.994864
10.015727	2.996114
10.515727	2.99705
11.015727	2.997755
11.515727	2.998289
12.015727	2.998694
12.515727	2.999002
13.015727	2.999236
13.515727	2.999414
14.015727	2.999551
14.515727	2.999657
15.015727	2.999738
15.515727	2.999803
16.015727	2.999853
16.515727	2.999894
17.015727	2.999929
17.515727	2.99996


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_S.dat <==
-31.984273	0.000141
-31.484273	0.000169
-30.984273	0.000194
-30.484273	0.000224
-29.984273	0.000261
-29.484273	0.000303
-28.984273	0.000351
-28.484273	0.000404
-27.984273	0.000468
-27.484273	0.000542
-26.984273	0.000629
-26.484273	0.000728
-25.984273	0.000842
-25.484273	0.000973
-24.984273	0.001122
-24.484273	0.001299
-23.984273	0.001502
-23.484273	0.001737
-22.984273	0.002009
-22.484273	0.002322
-21.984273	0.002686
-21.484273	0.003104
-20.984273	0.00359
-20.484273	0.004152
-19.984273	0.004802
-19.484273	0.005555
-18.984273	0.006426
-18.484273	0.007433
-17.984273	0.008598
-17.484273	0.009948
-16.984273	0.011512
-16.484273	0.013324
-15.984273	0.015422
-15.484273	0.017854
-14.984273	0.020675
-14.484273	0.023948
-13.984273	0.027748
-13.484273	0.032165
-12.984273	0.037303
-12.484273	0.043288
-11.984273	0.050272
-11.484273	0.058436
-10.984273	0.068005
-10.484273	0.079258
-9.984273	0.092543
-9.484273	0.108303
-8.984273	0.127112
-8.484273	0.149715
-7.984273	0.177098
-7.484273	0.210564
-6.984273	0.251828
-6.484273	0.303118
-5.984273	0.367249
-5.484273	0.44759
-4.984273	0.547838
-4.484273	0.671415
-3.984273	0.820321
-3.484273	0.993371
-2.984273	1.184008
-2.484273	1.37833
-1.984273	1.554612
-1.484273	1.685937
-0.984273	1.7468
-0.484273	1.722086
0.015727	1.613706
0.515727	1.440293
1.015727	1.230089
1.515727	1.011513
2.015727	0.806158
2.515727	0.626404
3.015727	0.476834
3.515727	0.357068
4.015727	0.26409
4.515727	0.193668
5.015727	0.141269
5.515727	0.102698
6.015727	0.074469
6.515727	0.053871
7.015727	0.038869
7.515727	0.027966
8.015727	0.020078
8.515727	0.014414
9.015727	0.010373
9.515727	0.007483
10.015727	0.00539
10.515727	0.003859
11.015727	0.002743
11.515727	0.001944
12.015727	0.001382
12.515727	0.000989
13.015727	0.000708
13.515727	0.000502
14.015727	0.000353
14.515727	0.000245
15.015727	0.000164
15.515727	0.000113
16.015727	8.1e-05
16.515727	5.1e-05
17.015727	3.7e-05
17.515727	3.3e-05


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_T.dat <==
-31.984273	1.000092
-31.484273	1.000117
-30.984273	1.000147
-30.484273	1.000189
-29.984273	1.000231
-29.484273	1.000281
-28.984273	1.00034
-28.484273	1.000402
-27.984273	1.000477
-27.484273	1.000565
-26.984273	1.000666
-26.484273	1.000783
-25.984273	1.000915
-25.484273	1.00107
-24.984273	1.001247
-24.484273	1.001454
-23.984273	1.001694
-23.484273	1.00197
-22.984273	1.002289
-22.484273	1.002658
-21.984273	1.003086
-21.484273	1.003579
-20.984273	1.004151
-20.484273	1.004813
-19.984273	1.005579
-19.484273	1.006466
-18.984273	1.007493
-18.484273	1.008681
-17.984273	1.010056
-17.484273	1.011651
-16.984273	1.013499
-16.484273	1.01564
-15.984273	1.018122
-15.484273	1.021002
-14.984273	1.024345
-14.484273	1.028226
-13.984273	1.032735
-13.484273	1.03798
-12.984273	1.044085
-12.484273	1.051199
-11.984273	1.059502
-11.484273	1.069208
-10.984273	1.080576
-10.484273	1.093927
-9.984273	1.109653
-9.484273	1.128247
-8.984273	1.150328
-8.484273	1.176692
-7.984273	1.208359
-7.484273	1.246656
-6.984273	1.293298
-6.484273	1.35049
-5.984273	1.421005
-5.484273	1.508195
-4.984273	1.615845
-4.484273	1.74775
-3.984273	1.906862
-3.484273	2.093975
-2.984273	2.30612
-2.484273	2.535224
-1.984273	2.767987
-1.484273	2.987913
-0.984273	3.179522
-0.484273	3.333027
0.015727	3.446681
0.515727	3.525471
1.015727	3.577607
1.515727	3.611261
2.015727	3.632824
2.515727	3.646611
3.015727	3.655351
3.515727	3.660801
4.015727	3.664142
4.515727	3.666163
5.015727	3.667359
5.515727	3.668028
6.015727	3.668355
6.515727	3.668458
7.015727	3.668415
7.515727	3.668284
8.015727	3.668113
8.515727	3.667936
9.015727	3.667772
9.515727	3.667625
10.015727	3.66749
10.515727	3.667363
11.015727	3.667248
11.515727	3.66715
12.015727	3.667068
12.515727	3.667001
13.015727	3.666945
13.515727	3.666898
14.015727	3.666858
14.515727	3.666824
15.015727	3.666794
15.515727	3.666771
16.015727	3.666751
16.515727	3.666732
17.015727	3.666718
17.515727	3.666701


==> Fig/Shock/Ma3.0/S-Model/S_Ma3.0_U.dat <==
-31.984273	3.872944
-31.484273	3.872929
-30.984273	3.872913
-30.484273	3.872895
-29.984273	3.872872
-29.484273	3.872849
-28.984273	3.87282
-28.484273	3.872784
-27.984273	3.872746
-27.484273	3.872702
-26.984273	3.872651
-26.484273	3.872592
-25.984273	3.872524
-25.484273	3.872445
-24.984273	3.872353
-24.484273	3.872248
-23.984273	3.872126
-23.484273	3.871984
-22.984273	3.871822
-22.484273	3.871633
-21.984273	3.871415
-21.484273	3.871162
-20.984273	3.870869
-20.484273	3.870531
-19.984273	3.87014
-19.484273	3.869687
-18.984273	3.869162
-18.484273	3.868555
-17.984273	3.867851
-17.484273	3.867037
-16.984273	3.866093
-16.484273	3.864999
-15.984273	3.86373
-15.484273	3.862258
-14.984273	3.860549
-14.484273	3.858565
-13.984273	3.856257
-13.484273	3.853573
-12.984273	3.850446
-12.484273	3.846799
-11.984273	3.842538
-11.484273	3.837548
-10.984273	3.83169
-10.484273	3.824792
-9.984273	3.816637
-9.484273	3.806949
-8.984273	3.795375
-8.484273	3.781451
-7.984273	3.764569
-7.484273	3.743913
-6.984273	3.718402
-6.484273	3.686596
-5.984273	3.646607
-5.484273	3.596028
-4.984273	3.531907
-4.484273	3.450863
-3.984273	3.349403
-3.484273	3.224537
-2.984273	3.074693
-2.484273	2.90083
-1.984273	2.707414
-1.484273	2.502722
-0.984273	2.297876
-0.484273	2.104488
0.015727	1.931863
0.515727	1.785247
1.015727	1.665789
1.515727	1.571635
2.015727	1.499269
2.515727	1.444629
3.015727	1.403868
3.515727	1.373726
4.015727	1.35159
4.515727	1.335411
5.015727	1.323611
5.515727	1.315002
6.015727	1.308712
6.515727	1.304106
7.015727	1.300725
7.515727	1.298233
8.015727	1.296391
8.515727	1.295031
9.015727	1.294026
9.515727	1.29328
10.015727	1.292722
10.515727	1.292302
11.015727	1.291984
11.515727	1.291746
12.015727	1.291566
12.515727	1.291431
13.015727	1.291328
13.515727	1.291249
14.015727	1.291188
14.515727	1.291141
15.015727	1.291106
15.515727	1.291077
16.015727	1.291055
16.515727	1.291038
17.015727	1.291022
17.515727	1.291007


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_M.dat <==
-28.652819	-0.000155
-28.152819	-0.000175
-27.652819	-0.000202
-27.152819	-0.000239
-26.652819	-0.000285
-26.152819	-0.000343
-25.652819	-0.000413
-25.152819	-0.000497
-24.652819	-0.000601
-24.152819	-0.000726
-23.652819	-0.000877
-23.152819	-0.001061
-22.652819	-0.001282
-22.152819	-0.00155
-21.652819	-0.001874
-21.152819	-0.002265
-20.652819	-0.002739
-20.152819	-0.003311
-19.652819	-0.004003
-19.152819	-0.004839
-18.652819	-0.005849
-18.152819	-0.00707
-17.652819	-0.008545
-17.152819	-0.010326
-16.652819	-0.012477
-16.152819	-0.015075
-15.652819	-0.01821
-15.152819	-0.021994
-14.652819	-0.026558
-14.152819	-0.032061
-13.652819	-0.038693
-13.152819	-0.04668
-12.652819	-0.056291
-12.152819	-0.067849
-11.652819	-0.081732
-11.152819	-0.09839
-10.652819	-0.118349
-10.152819	-0.142224
-9.652819	-0.170728
-9.152819	-0.204681
-8.652819	-0.245009
-8.152819	-0.292743
-7.652819	-0.348986
-7.152819	-0.414859
-6.652819	-0.491365
-6.152819	-0.579136
-5.652819	-0.67797
-5.152819	-0.786006
-4.652819	-0.898418
-4.152819	-1.005536
-3.652819	-1.090705
-3.152819	-1.129054
-2.652819	-1.089537
-2.152819	-0.943234
-1.652819	-0.67847
-1.152819	-0.31639
-0.652819	0.085826
-0.152819	0.452396
0.347181	0.718926
0.847181	0.855315
1.347181	0.869127
1.847181	0.792932
2.347181	0.667057
2.847181	0.526557
3.347181	0.395221
3.847181	0.285242
4.347181	0.199898
4.847181	0.1371
5.347181	0.092494
5.847181	0.061524
6.347181	0.040387
6.847181	0.026198
7.347181	0.016835
7.847181	0.01074
8.347181	0.006797
8.847181	0.004241
9.347181	0.002582
9.847181	0.001512
10.347181	0.000838
10.847181	0.000427
11.347181	0.000186
11.847181	4.9e-05
12.347181	-2.7e-05
12.847181	-6.8e-05
13.347181	-8.6e-05
13.847181	-9e-05
14.347181	-8.5e-05
14.847181	-7.5e-05
15.347181	-6.5e-05
15.847181	-5.5e-05
16.347181	-4.7e-05
16.847181	-3.9e-05
17.347181	-3.2e-05
17.847181	-2.7e-05
18.347181	-2.1e-05
18.847181	-1.7e-05
19.347181	-1.4e-05
19.847181	-1.1e-05
20.347181	-8e-06
20.847181	-6e-06


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_Q.dat <==
-28.652819	-0.000416
-28.152819	-0.000532
-27.652819	-0.00066
-27.152819	-0.000812
-26.652819	-0.000992
-26.152819	-0.001206
-25.652819	-0.001465
-25.152819	-0.001776
-24.652819	-0.002152
-24.152819	-0.002606
-23.652819	-0.003155
-23.152819	-0.003816
-22.652819	-0.004617
-22.152819	-0.005585
-21.652819	-0.006755
-21.152819	-0.008169
-20.652819	-0.009879
-20.152819	-0.011945
-19.652819	-0.014444
-19.152819	-0.017466
-18.652819	-0.021118
-18.152819	-0.025533
-17.652819	-0.030871
-17.152819	-0.037323
-16.652819	-0.045122
-16.152819	-0.054547
-15.652819	-0.065938
-15.152819	-0.079702
-14.652819	-0.096333
-14.152819	-0.116423
-13.652819	-0.140688
-13.152819	-0.169986
-12.652819	-0.205354
-12.152819	-0.248032
-11.652819	-0.29951
-11.152819	-0.361571
-10.652819	-0.436344
-10.152819	-0.526364
-9.652819	-0.634643
-9.152819	-0.764737
-8.652819	-0.920823
-8.152819	-1.107759
-7.652819	-1.331127
-7.152819	-1.597199
-6.652819	-1.912774
-6.152819	-2.284759
-5.652819	-2.719271
-5.152819	-3.219927
-4.652819	-3.784897
-4.152819	-4.402322
-3.652819	-5.044199
-3.152819	-5.660391
-2.652819	-6.176816
-2.152819	-6.504143
-1.652819	-6.561381
-1.152819	-6.30872
-0.652819	-5.77101
-0.152819	-5.03291
0.347181	-4.206507
0.847181	-3.393447
1.347181	-2.662641
1.847181	-2.047258
2.347181	-1.552878
2.847181	-1.168398
3.347181	-0.875401
3.847181	-0.654584
4.347181	-0.489127
4.847181	-0.36565
5.347181	-0.273822
5.847181	-0.20565
6.347181	-0.15496
6.847181	-0.117096
7.347181	-0.088674
7.847181	-0.067285
8.347181	-0.051193
8.847181	-0.039093
9.347181	-0.029978
9.847181	-0.023077
10.347181	-0.017817
10.847181	-0.013787
11.347181	-0.01069
11.847181	-0.00831
12.347181	-0.006479
12.847181	-0.005067
13.347181	-0.003971
13.847181	-0.003116
14.347181	-0.002447
14.847181	-0.001923
15.347181	-0.001513
15.847181	-0.001192
16.347181	-0.000941
16.847181	-0.000743
17.347181	-0.000587
17.847181	-0.000463
18.347181	-0.000365
18.847181	-0.000288
19.347181	-0.000226
19.847181	-0.000176
20.347181	-0.000135
20.847181	-0.0001


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_R0.dat <==
-28.652819	0.006073
-28.152819	0.007753
-27.652819	0.009587
-27.152819	0.011818
-26.652819	0.014443
-26.152819	0.017568
-25.652819	0.021337
-25.152819	0.025864
-24.652819	0.031326
-24.152819	0.037937
-23.652819	0.045917
-23.152819	0.055544
-22.652819	0.067186
-22.152819	0.081268
-21.652819	0.098283
-21.152819	0.118844
-20.652819	0.143703
-20.152819	0.173755
-19.652819	0.210085
-19.152819	0.253999
-18.652819	0.307071
-18.152819	0.371217
-17.652819	0.448741
-17.152819	0.542419
-16.652819	0.6556
-16.152819	0.792318
-15.652819	0.957438
-15.152819	1.15681
-14.652819	1.397463
-14.152819	1.687825
-13.652819	2.037998
-13.152819	2.460066
-12.652819	2.968423
-12.152819	3.580175
-11.652819	4.315563
-11.152819	5.1984
-10.652819	6.256525
-10.152819	7.522181
-9.652819	9.032237
-9.152819	10.828175
-8.652819	12.955541
-8.152819	15.462481
-7.652819	18.396857
-7.152819	21.800904
-6.652819	25.70192
-6.152819	30.097068
-5.652819	34.92927
-5.152819	40.051396
-4.652819	45.178639
-4.152819	49.835891
-3.652819	53.324352
-3.152819	54.757799
-2.652819	53.234718
-2.152819	48.175713
-1.652819	39.721735
-1.152819	28.921368
-0.652819	17.461906
-0.152819	7.037524
0.347181	-1.220535
0.847181	-6.920752
1.347181	-10.240684
1.847181	-11.650309
2.347181	-11.694741
2.847181	-10.87216
3.347181	-9.583351
3.847181	-8.122076
4.347181	-6.684119
4.847181	-5.383423
5.347181	-4.271087
5.847181	-3.355305
6.347181	-2.619713
6.847181	-2.0377
7.347181	-1.581454
7.847181	-1.22617
8.347181	-0.951004
8.847181	-0.738685
9.347181	-0.575011
9.847181	-0.448574
10.347181	-0.350536
10.847181	-0.274265
11.347181	-0.214837
11.847181	-0.168523
12.347181	-0.132418
12.847181	-0.104221
13.347181	-0.08213
13.847181	-0.064766
14.347181	-0.051092
14.847181	-0.040322
15.347181	-0.031844
15.847181	-0.02517
16.347181	-0.01991
16.847181	-0.015756
17.347181	-0.01247
17.847181	-0.00987
18.347181	-0.007815
18.847181	-0.006192
19.347181	-0.004911
19.847181	-0.003901
20.347181	-0.003104
20.847181	-0.002464


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_R2.dat <==
-28.652819	0.002591
-28.152819	0.003129
-27.652819	0.003756
-27.152819	0.004501
-26.652819	0.005426
-26.152819	0.006537
-25.652819	0.007878
-25.152819	0.009511
-24.652819	0.011484
-24.152819	0.013868
-23.652819	0.016755
-23.152819	0.020247
-22.652819	0.024467
-22.152819	0.029572
-21.652819	0.035747
-21.152819	0.04321
-20.652819	0.052231
-20.152819	0.063136
-19.652819	0.07632
-19.152819	0.092252
-18.652819	0.111504
-18.152819	0.134766
-17.652819	0.162866
-17.152819	0.196809
-16.652819	0.237795
-16.152819	0.287273
-15.652819	0.346982
-15.152819	0.419007
-14.652819	0.505849
-14.152819	0.610488
-13.652819	0.736482
-13.152819	0.888054
-12.652819	1.070202
-12.152819	1.288809
-11.652819	1.550756
-11.152819	1.864024
-10.652819	2.237776
-10.152819	2.682383
-9.652819	3.20934
-9.152819	3.831039
-8.652819	4.560252
-8.152819	5.409144
-7.652819	6.387603
-7.152819	7.500402
-6.652819	8.742558
-6.152819	10.092126
-5.652819	11.4993
-5.152819	12.871086
-4.652819	14.052717
-4.152819	14.811048
-3.652819	14.834251
-3.152819	13.773969
-2.652819	11.357946
-2.152819	7.570004
-1.652819	2.813908
-1.152819	-2.097141
-0.652819	-6.21763
-0.152819	-8.873903
0.347181	-9.905273
0.847181	-9.601804
1.347181	-8.462103
1.847181	-6.967636
2.347181	-5.465348
2.847181	-4.147386
3.347181	-3.083605
3.847181	-2.269323
4.347181	-1.666194
4.847181	-1.227941
5.347181	-0.912394
5.847181	-0.68521
6.347181	-0.520106
6.847181	-0.398053
7.347181	-0.30613
7.847181	-0.236021
8.347181	-0.18236
8.847181	-0.14136
9.347181	-0.11004
9.847181	-0.085982
10.347181	-0.067322
10.847181	-0.05273
11.347181	-0.041297
11.847181	-0.03237
12.347181	-0.025427
12.847181	-0.020026
13.347181	-0.015801
13.847181	-0.012472
14.347181	-0.009839
14.847181	-0.007758
15.347181	-0.006121
15.847181	-0.004837
16.347181	-0.003828
16.847181	-0.003032
17.347181	-0.002401
17.847181	-0.0019
18.347181	-0.001504
18.847181	-0.001192
19.347181	-0.000946
19.847181	-0.000755
20.347181	-0.000606
20.847181	-0.000496


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_Rho.dat <==
-28.652819	1.000004
-28.152819	1.000007
-27.652819	1.00001
-27.152819	1.000013
-26.652819	1.000018
-26.152819	1.000023
-25.652819	1.000028
-25.152819	1.000036
-24.652819	1.000045
-24.152819	1.000055
-23.652819	1.000068
-23.152819	1.000083
-22.652819	1.000102
-22.152819	1.000125
-21.652819	1.000152
-21.152819	1.000185
-20.652819	1.000224
-20.152819	1.000273
-19.652819	1.000331
-19.152819	1.000401
-18.652819	1.000486
-18.152819	1.00059
-17.652819	1.000714
-17.152819	1.000865
-16.652819	1.001047
-16.152819	1.001268
-15.652819	1.001535
-15.152819	1.001858
-14.652819	1.002249
-14.152819	1.002722
-13.652819	1.003295
-13.152819	1.003989
-12.652819	1.004831
-12.152819	1.005851
-11.652819	1.007089
-11.152819	1.008591
-10.652819	1.010418
-10.152819	1.01264
-9.652819	1.015349
-9.152819	1.018656
-8.652819	1.022704
-8.152819	1.027674
-7.652819	1.033797
-7.152819	1.041376
-6.652819	1.050806
-6.152819	1.062614
-5.652819	1.077504
-5.152819	1.096424
-4.652819	1.120644
-4.152819	1.151856
-3.652819	1.192257
-3.152819	1.24459
-2.652819	1.312054
-2.152819	1.397968
-1.652819	1.505056
-1.152819	1.634341
-0.652819	1.783897
-0.152819	1.948081
0.347181	2.117953
0.847181	2.283097
1.347181	2.434135
1.847181	2.564727
2.347181	2.672265
2.847181	2.75732
3.347181	2.822482
3.847181	2.871203
4.347181	2.906989
4.847181	2.932952
5.347181	2.951642
5.847181	2.965043
6.347181	2.974643
6.847181	2.981529
7.347181	2.986479
7.847181	2.990051
8.347181	2.992639
8.847181	2.994523
9.347181	2.995902
9.847181	2.996918
10.347181	2.99767
10.847181	2.99823
11.347181	2.99865
11.847181	2.998965
12.347181	2.999205
12.847181	2.999386
13.347181	2.999526
13.847181	2.999632
14.347181	2.999715
14.847181	2.999778
15.347181	2.999828
15.847181	2.999866
16.347181	2.999896
16.847181	2.99992
17.347181	2.999938
17.847181	2.999953
18.347181	2.999964
18.847181	2.999973
19.347181	2.99998
19.847181	2.999986
20.347181	2.999991
20.847181	2.999995


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_S.dat <==
-28.652819	6.5e-05
-28.152819	8e-05
-27.652819	9.8e-05
-27.152819	0.000118
-26.652819	0.000144
-26.152819	0.000173
-25.652819	0.00021
-25.152819	0.000254
-24.652819	0.000307
-24.152819	0.000371
-23.652819	0.000449
-23.152819	0.000542
-22.652819	0.000656
-22.152819	0.000793
-21.652819	0.000959
-21.152819	0.001159
-20.652819	0.001401
-20.152819	0.001694
-19.652819	0.002048
-19.152819	0.002476
-18.652819	0.002994
-18.152819	0.00362
-17.652819	0.004377
-17.152819	0.005292
-16.652819	0.006398
-16.152819	0.007736
-15.652819	0.009353
-15.152819	0.011308
-14.652819	0.013671
-14.152819	0.016529
-13.652819	0.019983
-13.152819	0.02416
-12.652819	0.02921
-12.152819	0.035315
-11.652819	0.042698
-11.152819	0.051626
-10.652819	0.062425
-10.152819	0.075492
-9.652819	0.091309
-9.152819	0.110466
-8.652819	0.133686
-8.152819	0.161858
-7.652819	0.19608
-7.152819	0.237709
-6.652819	0.288417
-6.152819	0.350247
-5.652819	0.425647
-5.152819	0.517415
-4.652819	0.628486
-4.152819	0.761384
-3.652819	0.917141
-3.152819	1.093538
-2.652819	1.282806
-2.152819	1.469568
-1.652819	1.630711
-1.152819	1.739032
-0.652819	1.77091
-0.152819	1.715129
0.347181	1.577817
0.847181	1.380397
1.347181	1.152036
1.847181	0.921022
2.347181	0.7088
2.847181	0.527838
3.347181	0.382478
3.847181	0.271229
4.347181	0.189291
4.847181	0.130659
5.347181	0.08954
5.847181	0.06109
6.347181	0.04159
6.847181	0.028317
7.347181	0.019323
7.847181	0.013236
8.347181	0.009104
8.847181	0.006287
9.347181	0.004359
9.847181	0.003036
10.347181	0.002127
10.847181	0.0015
11.347181	0.001066
11.847181	0.000763
12.347181	0.000549
12.847181	0.000398
13.347181	0.00029
13.847181	0.000213
14.347181	0.000158
14.847181	0.000118
15.347181	8.8e-05
15.847181	6.7e-05
16.347181	5.1e-05
16.847181	3.9e-05
17.347181	3e-05
17.847181	2.3e-05
18.347181	1.8e-05
18.847181	1.4e-05
19.347181	1.1e-05
19.847181	8e-06
20.347181	6e-06
20.847181	5e-06


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_T.dat <==
-28.652819	1.000056
-28.152819	1.000076
-27.652819	1.000099
-27.152819	1.000129
-26.652819	1.000162
-26.152819	1.000202
-25.652819	1.000251
-25.152819	1.000309
-24.652819	1.00038
-24.152819	1.000465
-23.652819	1.000568
-23.152819	1.000693
-22.652819	1.000843
-22.152819	1.001025
-21.652819	1.001245
-21.152819	1.001511
-20.652819	1.001833
-20.152819	1.002221
-19.652819	1.002691
-19.152819	1.003259
-18.652819	1.003946
-18.152819	1.004777
-17.652819	1.005781
-17.152819	1.006995
-16.652819	1.008463
-16.152819	1.010238
-15.652819	1.012384
-15.152819	1.014978
-14.652819	1.018114
-14.152819	1.021904
-13.652819	1.026486
-13.152819	1.032025
-12.652819	1.038719
-12.152819	1.046808
-11.652819	1.056583
-11.152819	1.068393
-10.652819	1.08266
-10.152819	1.099894
-9.652819	1.120707
-9.152819	1.145838
-8.652819	1.176178
-8.152819	1.212797
-7.652819	1.256977
-7.152819	1.310253
-6.652819	1.374436
-6.152819	1.451636
-5.652819	1.544233
-5.152819	1.654763
-4.652819	1.785643
-4.152819	1.938638
-3.652819	2.113991
-3.152819	2.309259
-2.652819	2.518204
-2.152819	2.730463
-1.652819	2.932901
-1.152819	3.112846
-0.652819	3.261891
-0.152819	3.377989
0.347181	3.464556
0.847181	3.527621
1.347181	3.573168
1.847181	3.605874
2.347181	3.629048
2.847181	3.645063
3.347181	3.655735
3.847181	3.662518
4.347181	3.666568
4.847181	3.668769
5.347181	3.669773
5.847181	3.670053
6.347181	3.669931
6.847181	3.669617
7.347181	3.669234
7.847181	3.668845
8.347181	3.668482
8.847181	3.668159
9.347181	3.667881
9.847181	3.667648
10.347181	3.667457
10.847181	3.667301
11.347181	3.667175
11.847181	3.667073
12.347181	3.66699
12.847181	3.666924
13.347181	3.666871
13.847181	3.666829
14.347181	3.666796
14.847181	3.666769
15.347181	3.666748
15.847181	3.666731
16.347181	3.666717
16.847181	3.666707
17.347181	3.666698
17.847181	3.666691
18.347181	3.666686
18.847181	3.666682
19.347181	3.666678
19.847181	3.666675
20.347181	3.666673
20.847181	3.666671


==> Fig/Shock/Ma3.0/SMRT/SMRT_Ma3.0_U.dat <==
-28.652819	3.87296
-28.152819	3.87295
-27.652819	3.872938
-27.152819	3.872925
-26.652819	3.872909
-26.152819	3.872889
-25.652819	3.872866
-25.152819	3.872838
-24.652819	3.872804
-24.152819	3.872762
-23.652819	3.872712
-23.152819	3.872652
-22.652819	3.872579
-22.152819	3.872492
-21.652819	3.872385
-21.152819	3.872256
-20.652819	3.872101
-20.152819	3.871913
-19.652819	3.871685
-19.152819	3.87141
-18.652819	3.871078
-18.152819	3.870676
-17.652819	3.870189
-17.152819	3.869601
-16.652819	3.86889
-16.152819	3.86803
-15.652819	3.86699
-15.152819	3.865732
-14.652819	3.864211
-14.152819	3.86237
-13.652819	3.860144
-13.152819	3.857451
-12.652819	3.854192
-12.152819	3.850248
-11.652819	3.845473
-11.152819	3.839692
-10.652819	3.832688
-10.152819	3.8242
-9.652819	3.813904
-9.152819	3.801406
-8.652819	3.786218
-8.152819	3.767734
-7.652819	3.7452
-7.152819	3.717675
-6.652819	3.683973
-6.152819	3.642609
-5.652819	3.591734
-5.152819	3.529079
-4.652819	3.45196
-4.152819	3.357388
-3.652819	3.242404
-3.152819	3.104727
-2.652819	2.943769
-2.152819	2.761824
-1.652819	2.564925
-1.152819	2.362624
-0.652819	2.166284
-0.152819	1.986362
0.347181	1.830031
0.847181	1.700269
1.347181	1.596494
1.847181	1.515904
2.347181	1.454751
2.847181	1.409206
3.347181	1.375805
3.847181	1.351619
4.347181	1.334273
4.847181	1.32191
5.347181	1.313124
5.847181	1.306886
6.347181	1.302455
6.847181	1.299301
7.347181	1.29705
7.847181	1.295435
8.347181	1.29427
8.847181	1.293424
9.347181	1.292807
9.847181	1.292354
10.347181	1.29202
10.847181	1.291772
11.347181	1.291587
11.847181	1.291448
12.347181	1.291343
12.847181	1.291263
13.347181	1.291202
13.847181	1.291155
14.347181	1.291119
14.847181	1.291091
15.347181	1.29107
15.847181	1.291053
16.347181	1.29104
16.847181	1.29103
17.347181	1.291022
17.847181	1.291015
18.347181	1.29101
18.847181	1.291006
19.347181	1.291003
19.847181	1.291001
20.347181	1.290999
20.847181	1.290997


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_M.dat <==
-30.000482	-0.000139
-29.500482	-0.000165
-29.000482	-0.000191
-28.500482	-0.000224
-28.000482	-0.000265
-27.500482	-0.000311
-27.000482	-0.000365
-26.500482	-0.000433
-26.000482	-0.000514
-25.500482	-0.000609
-25.000482	-0.000721
-24.500482	-0.000855
-24.000482	-0.001009
-23.500482	-0.001194
-23.000482	-0.001418
-22.500482	-0.00168
-22.000482	-0.00199
-21.500482	-0.002356
-21.000482	-0.002792
-20.500482	-0.003306
-20.000482	-0.003919
-19.500482	-0.004645
-19.000482	-0.005503
-18.500482	-0.006522
-18.000482	-0.00773
-17.500482	-0.009164
-17.000482	-0.010864
-16.500482	-0.01288
-16.000482	-0.015277
-15.500482	-0.018122
-15.000482	-0.021503
-14.500482	-0.025522
-14.000482	-0.030304
-13.500482	-0.036001
-13.000482	-0.042794
-12.500482	-0.050907
-12.000482	-0.060612
-11.500482	-0.07225
-11.000482	-0.086251
-10.500482	-0.103157
-10.000482	-0.123675
-9.500482	-0.148735
-9.000482	-0.179582
-8.500482	-0.217895
-8.000482	-0.265938
-7.500482	-0.326682
-7.000482	-0.403785
-6.500482	-0.501153
-6.000482	-0.621612
-5.500482	-0.764211
-5.000482	-0.920257
-4.500482	-1.06971
-4.000482	-1.181327
-3.500482	-1.219389
-3.000482	-1.155545
-2.500482	-0.979712
-2.000482	-0.704555
-1.500482	-0.362821
-1.000482	-0.000134
-0.500482	0.334449
-0.000482	0.598673
0.499518	0.766012
0.999518	0.830426
1.499518	0.8052
1.999518	0.716508
2.499518	0.594454
2.999518	0.465177
3.499518	0.346554
3.999518	0.247789
4.499518	0.171333
4.999518	0.115426
5.499518	0.076299
5.999518	0.049749
6.499518	0.032073
6.999518	0.02043
7.499518	0.012814
7.999518	0.007874
8.499518	0.004705
8.999518	0.002703
9.499518	0.001461
9.999518	0.000705
10.499518	0.000252
10.999518	-9e-06
11.499518	-0.000148
11.999518	-0.000209
12.499518	-0.000222
12.999518	-0.000211
13.499518	-0.000189
13.999518	-0.000164
14.499518	-0.000141
14.999518	-0.000119
15.499518	-9.8e-05
15.999518	-8e-05
16.499518	-6.5e-05
16.999518	-5.1e-05
17.499518	-4.1e-05
17.999518	-3.4e-05
18.499518	-2.6e-05
18.999518	-2e-05
19.499518	-1.6e-05


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_Q.dat <==
-30.000482	-0.000396
-29.500482	-0.000489
-29.000482	-0.000587
-28.500482	-0.000709
-28.000482	-0.00085
-27.500482	-0.001012
-27.000482	-0.001209
-26.500482	-0.001459
-26.000482	-0.00173
-25.500482	-0.002053
-25.000482	-0.002437
-24.500482	-0.002892
-24.000482	-0.003434
-23.500482	-0.004071
-23.000482	-0.004833
-22.500482	-0.005728
-22.000482	-0.006792
-21.500482	-0.008051
-21.000482	-0.009539
-20.500482	-0.011304
-20.000482	-0.013393
-19.500482	-0.015878
-19.000482	-0.018818
-18.500482	-0.022299
-18.000482	-0.026425
-17.500482	-0.031317
-17.000482	-0.037119
-16.500482	-0.043999
-16.000482	-0.052162
-15.500482	-0.061844
-15.000482	-0.073335
-14.500482	-0.086981
-14.000482	-0.103188
-13.500482	-0.122452
-13.000482	-0.145365
-12.500482	-0.172647
-12.000482	-0.205165
-11.500482	-0.243983
-11.000482	-0.290417
-10.500482	-0.346106
-10.000482	-0.413131
-9.500482	-0.494174
-9.000482	-0.592762
-8.500482	-0.713611
-8.000482	-0.86313
-7.500482	-1.05003
-7.000482	-1.285948
-6.500482	-1.585687
-6.000482	-1.966197
-5.500482	-2.442972
-5.000482	-3.022759
-4.500482	-3.693582
-4.000482	-4.416874
-3.500482	-5.128441
-3.000482	-5.750385
-2.500482	-6.208221
-2.000482	-6.445109
-1.500482	-6.430055
-1.000482	-6.161933
-0.500482	-5.670607
-0.000482	-5.013235
0.499518	-4.263745
0.999518	-3.497459
1.499518	-2.7767
1.999518	-2.142618
2.499518	-1.614478
2.999518	-1.193978
3.499518	-0.871266
3.999518	-0.630545
4.499518	-0.454503
4.999518	-0.327309
5.499518	-0.236028
5.999518	-0.170772
6.499518	-0.124198
6.999518	-0.090917
7.499518	-0.067021
7.999518	-0.049736
8.499518	-0.037124
8.999518	-0.027854
9.499518	-0.021002
9.999518	-0.015918
10.499518	-0.012131
10.999518	-0.009292
11.499518	-0.007144
11.999518	-0.005505
12.499518	-0.004249
12.999518	-0.003286
13.499518	-0.002547
13.999518	-0.00198
14.499518	-0.001542
14.999518	-0.001202
15.499518	-0.000936
15.999518	-0.00073
16.499518	-0.000569
16.999518	-0.000442
17.499518	-0.000344
17.999518	-0.000267
18.499518	-0.0002
18.999518	-0.00015
19.499518	-0.000107


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_R0.dat <==
-30.000482	0.00626
-29.500482	0.007553
-29.000482	0.008935
-28.500482	0.010624
-28.000482	0.012598
-27.500482	0.014765
-27.000482	0.017546
-26.500482	0.020602
-26.000482	0.024318
-25.500482	0.028776
-25.000482	0.034085
-24.500482	0.040365
-24.000482	0.047745
-23.500482	0.056545
-23.000482	0.066847
-22.500482	0.079181
-22.000482	0.09381
-21.500482	0.111087
-21.000482	0.131572
-20.500482	0.155816
-20.000482	0.184578
-19.500482	0.2186
-19.000482	0.258939
-18.500482	0.30673
-18.000482	0.36333
-17.500482	0.43042
-17.000482	0.509884
-16.500482	0.604019
-16.000482	0.715522
-15.500482	0.847657
-15.000482	1.004239
-14.500482	1.189759
-14.000482	1.409592
-13.500482	1.670107
-13.000482	1.978882
-12.500482	2.34491
-12.000482	2.778927
-11.500482	3.293712
-11.000482	3.904596
-10.500482	4.63004
-10.000482	5.492377
-9.500482	6.518839
-9.000482	7.742917
-8.500482	9.206025
-8.000482	10.959219
-7.500482	13.064176
-7.000482	15.590882
-6.500482	18.607007
-6.000482	22.149539
-5.500482	26.168042
-5.000482	30.439769
-4.500482	34.489404
-4.000482	37.588801
-3.500482	38.903563
-3.000482	37.755706
-2.500482	33.870712
-2.000482	27.492999
-1.500482	19.352091
-1.000482	10.51715
-0.500482	2.167744
-0.000482	-4.685743
0.499518	-9.444043
0.999518	-12.013037
1.499518	-12.715238
1.999518	-12.091996
2.499518	-10.706556
2.999518	-9.016868
3.499518	-7.329603
3.999518	-5.812159
4.499518	-4.53103
4.999518	-3.492407
5.499518	-2.672918
5.999518	-2.038366
6.499518	-1.553288
6.999518	-1.185232
7.499518	-0.906581
7.999518	-0.695194
8.499518	-0.53423
8.999518	-0.411283
9.499518	-0.317239
9.999518	-0.245253
10.499518	-0.190064
10.999518	-0.14761
11.499518	-0.114806
11.999518	-0.089363
12.499518	-0.069596
12.999518	-0.054242
13.499518	-0.042325
13.999518	-0.03307
14.499518	-0.025862
14.999518	-0.020233
15.499518	-0.015829
15.999518	-0.012382
16.499518	-0.009689
16.999518	-0.007594
17.499518	-0.005956
17.999518	-0.004677
18.499518	-0.0037
18.999518	-0.002916
19.499518	-0.002336


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_R2.dat <==
-30.000482	0.002764
-29.500482	0.003288
-29.000482	0.003867
-28.500482	0.004578
-28.000482	0.005436
-27.500482	0.00646
-27.000482	0.007633
-26.500482	0.00901
-26.000482	0.010677
-25.500482	0.012631
-25.000482	0.014972
-24.500482	0.017742
-24.000482	0.021023
-23.500482	0.024899
-23.000482	0.029453
-22.500482	0.034894
-22.000482	0.04134
-21.500482	0.048979
-21.000482	0.058018
-20.500482	0.068721
-20.000482	0.08141
-19.500482	0.096424
-19.000482	0.114234
-18.500482	0.135328
-18.000482	0.160317
-17.500482	0.189933
-17.000482	0.225022
-16.500482	0.266604
-16.000482	0.315861
-15.500482	0.374248
-15.000482	0.443458
-14.500482	0.525497
-14.000482	0.622757
-13.500482	0.738081
-13.000482	0.874863
-12.500482	1.03714
-12.000482	1.229759
-11.500482	1.458506
-11.000482	1.730355
-10.500482	2.053759
-10.000482	2.439001
-9.500482	2.898695
-9.000482	3.448388
-8.500482	4.107228
-8.000482	4.898438
-7.500482	5.848884
-7.000482	6.98603
-6.500482	8.329098
-6.000482	9.869459
-5.500482	11.536368
-5.000482	13.153701
-4.500482	14.413952
-4.000482	14.913741
-3.500482	14.274146
-3.000482	12.300024
-2.500482	9.084229
-2.000482	5.000734
-1.500482	0.60848
-1.000482	-3.481789
-0.500482	-6.743712
-0.000482	-8.850902
0.499518	-9.736942
0.999518	-9.572076
1.499518	-8.670201
1.999518	-7.37601
2.499518	-5.979404
2.999518	-4.675776
3.499518	-3.565631
3.999518	-2.676782
4.499518	-1.993177
4.999518	-1.47978
5.499518	-1.098851
5.999518	-0.817738
6.499518	-0.610797
6.999518	-0.458544
7.499518	-0.34624
7.999518	-0.262856
8.499518	-0.200396
8.999518	-0.153255
9.499518	-0.117538
9.999518	-0.090447
10.499518	-0.069867
10.999518	-0.054166
11.499518	-0.042098
11.999518	-0.032755
12.499518	-0.025492
12.999518	-0.019845
13.499518	-0.015467
13.999518	-0.012077
14.499518	-0.009444
14.999518	-0.007391
15.499518	-0.005784
15.999518	-0.004522
16.499518	-0.003536
16.999518	-0.002772
17.499518	-0.002173
17.999518	-0.001708
18.499518	-0.001355
18.999518	-0.001071
19.499518	-0.000847


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_Rho.dat <==
-30.000482	1.000002
-29.500482	1.000005
-29.000482	1.000008
-28.500482	1.000009
-28.000482	1.000013
-27.500482	1.000019
-27.000482	1.000022
-26.500482	1.000027
-26.000482	1.000034
-25.500482	1.00004
-25.000482	1.00005
-24.500482	1.000061
-24.000482	1.000072
-23.500482	1.000087
-23.000482	1.000104
-22.500482	1.000125
-22.000482	1.000149
-21.500482	1.000178
-21.000482	1.000212
-20.500482	1.000252
-20.000482	1.0003
-19.500482	1.000357
-19.000482	1.000424
-18.500482	1.000503
-18.000482	1.000598
-17.500482	1.00071
-17.000482	1.000843
-16.500482	1.001001
-16.000482	1.001188
-15.500482	1.001412
-15.000482	1.001677
-14.500482	1.001992
-14.000482	1.002368
-13.500482	1.002816
-13.000482	1.003351
-12.500482	1.003992
-12.000482	1.004759
-11.500482	1.005682
-11.000482	1.006795
-10.500482	1.008145
-10.000482	1.009791
-9.500482	1.011813
-9.000482	1.014324
-8.500482	1.017482
-8.000482	1.021513
-7.500482	1.026753
-7.000482	1.033689
-6.500482	1.043033
-6.000482	1.05578
-5.500482	1.073262
-5.000482	1.097126
-4.500482	1.129224
-4.000482	1.171408
-3.500482	1.225336
-3.000482	1.292364
-2.500482	1.373564
-2.000482	1.469755
-1.500482	1.581403
-1.000482	1.708294
-0.500482	1.84893
-0.000482	1.99985
0.499518	2.155347
0.999518	2.308031
1.499518	2.450268
1.999518	2.575875
2.499518	2.681287
2.999518	2.765782
3.499518	2.830902
3.999518	2.879511
4.499518	2.914908
4.999518	2.940211
5.499518	2.958065
5.999518	2.970557
6.499518	2.979259
6.999518	2.985319
7.499518	2.989547
7.999518	2.992509
8.499518	2.994595
8.999518	2.996073
9.499518	2.997127
9.999518	2.997884
10.499518	2.998431
10.999518	2.99883
11.499518	2.999123
11.999518	2.99934
12.499518	2.999501
12.999518	2.999622
13.499518	2.999713
13.999518	2.999781
14.499518	2.999834
14.999518	2.999873
15.499518	2.999904
15.999518	2.999928
16.499518	2.999946
16.999518	2.99996
17.499518	2.999971
17.999518	2.99998
18.499518	2.999987
18.999518	2.999992
19.499518	2.999998


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_S.dat <==
-30.000482	5e-05
-29.500482	6.7e-05
-29.000482	8.1e-05
-28.500482	9.7e-05
-28.000482	0.000117
-27.500482	0.000143
-27.000482	0.00017
-26.500482	0.0002
-26.000482	0.000238
-25.500482	0.000282
-25.000482	0.000336
-24.500482	0.000399
-24.000482	0.000473
-23.500482	0.00056
-23.000482	0.000661
-22.500482	0.000784
-22.000482	0.00093
-21.500482	0.001101
-21.000482	0.001305
-20.500482	0.001546
-20.000482	0.001832
-19.500482	0.00217
-19.000482	0.002572
-18.500482	0.003049
-18.000482	0.003614
-17.500482	0.004285
-17.000482	0.005081
-16.500482	0.006026
-16.000482	0.007148
-15.500482	0.008483
-15.000482	0.010071
-14.500482	0.01196
-14.000482	0.01421
-13.500482	0.016895
-13.000482	0.020102
-12.500482	0.023941
-12.000482	0.028545
-11.500482	0.034086
-11.000482	0.040779
-10.500482	0.048905
-10.000482	0.058835
-9.500482	0.07107
-9.000482	0.086309
-8.500482	0.105536
-8.000482	0.130163
-7.500482	0.16221
-7.000482	0.204526
-6.500482	0.260958
-6.000482	0.336306
-5.500482	0.435766
-5.000482	0.563558
-4.500482	0.720773
-4.000482	0.903175
-3.500482	1.100267
-3.000482	1.296477
-2.500482	1.473906
-2.000482	1.61522
-1.500482	1.705795
-1.000482	1.735258
-0.500482	1.698924
-0.000482	1.599092
0.499518	1.445526
0.999518	1.254388
1.499518	1.045453
1.999518	0.838252
2.499518	0.648445
2.999518	0.485734
3.499518	0.353791
3.999518	0.251668
4.499518	0.175651
4.999518	0.120855
5.499518	0.08233
5.999518	0.055725
6.499518	0.037571
6.999518	0.02528
7.499518	0.017003
7.999518	0.011445
8.499518	0.007718
8.999518	0.005219
9.499518	0.00354
9.999518	0.00241
10.499518	0.001645
10.999518	0.001126
11.499518	0.000773
11.999518	0.000535
12.499518	0.000372
12.999518	0.000262
13.499518	0.000185
13.999518	0.000131
14.499518	9.4e-05
14.999518	6.8e-05
15.499518	4.9e-05
15.999518	3.6e-05
16.499518	2.7e-05
16.999518	1.9e-05
17.499518	1.5e-05
17.999518	1.2e-05
18.499518	8e-06
18.999518	7e-06
19.499518	6e-06


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_T.dat <==
-30.000482	1.000046
-29.500482	1.000062
-29.000482	1.000079
-28.500482	1.000104
-28.000482	1.000131
-27.500482	1.000162
-27.000482	1.000201
-26.500482	1.000242
-26.000482	1.000293
-25.500482	1.000353
-25.000482	1.000427
-24.500482	1.000513
-24.000482	1.000612
-23.500482	1.000732
-23.000482	1.000871
-22.500482	1.00104
-22.000482	1.001238
-21.500482	1.001472
-21.000482	1.00175
-20.500482	1.002079
-20.000482	1.00247
-19.500482	1.002932
-19.000482	1.00348
-18.500482	1.004129
-18.000482	1.004899
-17.500482	1.005813
-17.000482	1.006896
-16.500482	1.00818
-16.000482	1.009703
-15.500482	1.011512
-15.000482	1.013661
-14.500482	1.016212
-14.000482	1.019244
-13.500482	1.022852
-13.000482	1.027147
-12.500482	1.032266
-12.000482	1.038377
-11.500482	1.045683
-11.000482	1.054441
-10.500482	1.064972
-10.000482	1.077686
-9.500482	1.09312
-9.000482	1.111989
-8.500482	1.13527
-8.000482	1.164312
-7.500482	1.201008
-7.000482	1.247982
-6.500482	1.308778
-6.000482	1.387887
-5.500482	1.490386
-5.000482	1.620917
-4.500482	1.781995
-4.000482	1.972223
-3.500482	2.185469
-3.000482	2.411653
-2.500482	2.638719
-2.000482	2.854763
-1.500482	3.049641
-1.000482	3.216037
-0.500482	3.350167
-0.000482	3.452079
0.499518	3.525221
0.999518	3.575212
1.499518	3.608236
1.999518	3.629735
2.499518	3.643763
2.999518	3.652984
3.499518	3.659041
3.999518	3.662956
4.499518	3.665411
4.999518	3.666881
5.499518	3.667695
5.999518	3.668078
6.499518	3.668189
6.999518	3.668141
7.499518	3.668009
7.999518	3.667842
8.499518	3.66767
8.999518	3.667509
9.499518	3.667365
9.999518	3.667239
10.499518	3.667132
10.999518	3.667042
11.499518	3.666968
11.999518	3.666907
12.499518	3.666858
12.999518	3.666818
13.499518	3.666786
13.999518	3.666761
14.499518	3.66674
14.999518	3.666724
15.499518	3.666711
15.999518	3.666701
16.499518	3.666693
16.999518	3.666686
17.499518	3.666681
17.999518	3.666677
18.499518	3.666673
18.999518	3.66667
19.499518	3.666668


==> Fig/Shock/Ma3.0/tau43/Ma3.0_tau43_U.dat <==
-30.000482	3.872968
-29.500482	3.872958
-29.000482	3.872948
-28.500482	3.872938
-28.000482	3.872924
-27.500482	3.872911
-27.000482	3.872893
-26.500482	3.87287
-26.000482	3.872846
-25.500482	3.872817
-25.000482	3.872784
-24.500482	3.872743
-24.000482	3.872695
-23.500482	3.872638
-23.000482	3.87257
-22.500482	3.872491
-22.000482	3.872396
-21.500482	3.872283
-21.000482	3.872151
-20.500482	3.871994
-20.000482	3.871808
-19.500482	3.871586
-19.000482	3.871324
-18.500482	3.871014
-18.000482	3.870645
-17.500482	3.870209
-17.000482	3.86969
-16.500482	3.869074
-16.000482	3.868343
-15.500482	3.867475
-15.000482	3.866444
-14.500482	3.865216
-14.000482	3.863755
-13.500482	3.862014
-13.000482	3.859938
-12.500482	3.857456
-12.000482	3.854483
-11.500482	3.850915
-11.000482	3.846618
-10.500482	3.841421
-10.000482	3.8351
-9.500482	3.827354
-9.000482	3.817775
-8.500482	3.805788
-8.000482	3.790578
-7.500482	3.770971
-7.000482	3.745292
-6.500482	3.71122
-6.000482	3.665693
-5.500482	3.605034
-5.000482	3.525434
-4.500482	3.423873
-4.000482	3.299198
-3.500482	3.152816
-3.000482	2.988532
-2.500482	2.811664
-2.000482	2.628032
-1.500482	2.44336
-1.000482	2.263145
-0.500482	2.092672
-0.000482	1.93674
0.499518	1.799093
0.999518	1.681872
1.499518	1.585442
1.999518	1.508637
2.499518	1.449231
2.999518	1.404452
3.499518	1.371436
3.999518	1.347545
4.499518	1.330528
4.999518	1.318559
5.499518	1.310214
5.999518	1.304424
6.499518	1.300414
6.999518	1.297635
7.499518	1.295705
7.999518	1.294358
8.499518	1.293414
8.999518	1.292747
9.499518	1.292274
9.999518	1.291935
10.499518	1.29169
10.999518	1.291512
11.499518	1.291382
11.999518	1.291286
12.499518	1.291215
12.999518	1.291161
13.499518	1.291121
13.999518	1.291091
14.499518	1.291068
14.999518	1.291051
15.499518	1.291037
15.999518	1.291027
16.499518	1.291019
16.999518	1.291013
17.499518	1.291008
17.999518	1.291004
18.499518	1.291002
18.999518	1.290999
19.499518	1.290997


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_M.dat <==
-24.1407816	0
-23.7261816	0
-23.3197816	-0.133525834
-22.9212816	-0.142187801
-22.5303816	-0.152108901
-22.1470816	-0.163346956
-21.7708816	-0.175869363
-21.4016816	-0.189653491
-21.0392816	-0.204696965
-20.6833816	-0.221016178
-20.3337816	-0.238642713
-19.9903816	-0.25761959
-19.6528816	-0.277998399
-19.3211816	-0.299837476
-18.9948816	-0.323200849
-18.6739816	-0.348157645
-18.3582816	-0.374781741
-18.0474816	-0.403151571
-17.7414816	-0.433350018
-17.4401816	-0.465464377
-17.1432816	-0.499586357
-16.8506816	-0.53581212
-16.5622816	-0.574242331
-16.2777816	-0.614982229
-15.9970816	-0.658141692
-15.7200816	-0.703835307
-15.4466816	-0.75218242
-15.1765816	-0.803307173
-14.9098816	-0.857338518
-14.6461816	-0.91441019
-14.3854816	-0.974660645
-14.1276816	-1.038232938
-13.8725816	-1.10527454
-13.6201816	-1.175937075
-13.3702816	-1.250375965
-13.1227816	-1.328749959
-12.8774816	-1.411220537
-12.6344816	-1.497951152
-12.3935816	-1.589106304
-12.1545816	-1.684850389
-11.9174816	-1.785346319
-11.6822816	-1.890753852
-11.4486816	-2.001227606
-11.2167816	-2.116914695
-10.9863816	-2.237951951
-10.7573816	-2.36446266
-10.5298816	-2.496552747
-10.3036816	-2.634306356
-10.0786816	-2.777780725
-9.8547816	-2.927000301
-9.6320816	-3.081949983
-9.4103816	-3.242567428
-9.1896816	-3.40873431
-8.9698816	-3.580266465
-8.7508816	-3.756902826
-8.5327816	-3.938293082
-8.3153816	-4.123984021
-8.0986816	-4.313404523
-7.8826816	-4.50584923
-7.6672816	-4.700460974
-7.4523816	-4.896212088
-7.2380816	-5.091884876
-7.0241816	-5.286051571
-6.8108816	-5.477054324
-6.5978816	-5.662985892
-6.3852816	-5.841671944
-6.1730816	-6.010656153
-5.9610816	-6.167189493
-5.7494816	-6.308225517
-5.5381816	-6.430423658
-5.3270816	-6.530162969
-5.1161816	-6.60356893
-4.9054816	-6.646556208
-4.6949816	-6.654890274
-4.4845816	-6.624270667
-4.2743816	-6.55043828
-4.0642816	-6.429308229
-3.8542816	-6.257128687
-3.6443816	-6.030664269
-3.4345816	-5.747400291
-3.2248816	-5.405761434
-3.0152816	-5.005335127
-2.8056816	-4.547086606
-2.5960816	-4.033549444
-2.3865816	-3.468972832
-2.1770816	-2.859405632
-1.9675816	-2.212697792
-1.7581816	-1.538402685
-1.5487816	-0.847569505
-1.3392816	-0.15242316
-1.1298816	0.534060554
-0.9205816	1.198665204
-0.7111816	1.828498946
-0.5017816	2.411575198
-0.2923816	2.937363909
-0.0829816	3.397268257
0.1264184	3.784986912
0.3357184	4.096732433
0.5451184	4.331290723
0.7545184	4.489922555
0.9639184	4.576123714
1.1733184	4.595272994
1.3827184	4.554205531
1.5920184	4.460751957
1.8014184	4.32328189
2.0108184	4.150284149
2.2202184	3.950007503
2.4296184	3.730176056
2.6390184	3.497784231
2.8483184	3.258968579
3.0577184	3.018948061
3.2672184	2.782020988
3.4766184	2.551605422
3.6860184	2.330310046
3.8955184	2.120023759
4.1050184	1.92201423
4.3145184	1.737027781
4.5241184	1.565385103
4.7337184	1.407069181
4.9433184	1.261803355
5.1530184	1.12911868
5.3628184	1.008410559
5.5727184	0.898985264
5.7827184	0.800097281
5.9928184	0.710978587
6.2030184	0.630861033
6.4134184	0.558992953
6.6239184	0.494651043
6.8346184	0.437148446
7.0455184	0.385839823
7.2566184	0.340124108
7.4679184	0.2994455
7.6795184	0.263293151
7.8915184	0.231199916
8.1037184	0.202740461
8.3163184	0.177528948
8.5293184	0.15521648
8.7426184	0.135488418
8.9565184	0.118061694
9.1708184	0.102682161
9.3857184	0.089122045
9.6011184	0.077177529
9.8171184	0.06666648
10.0338184	0.057426335
10.2512184	0.049312159
10.4693184	0.042194848
10.6883184	0.035959497
10.9081184	0.03050392
11.1288184	0.025737298
11.3505184	0.021578965
11.5732184	0.017957317
11.7971184	0.014808824
12.0221184	0.012077147
12.2483184	0.00971235
12.4758184	0.007670191
12.7048184	0.005911489
12.9352184	0.004401561
13.1671184	0.00310972
13.4007184	0.002008826
13.6359184	0.001074889
13.8730184	0.000286709
14.1120184	-0.000374432
14.3529184	-0.000925056
14.5959184	-0.001379738
14.8412184	-0.001751325
15.0887184	-0.002051134
15.3386184	-0.002289129
15.5910184	-0.002474071
15.8461184	-0.002613662
16.1039184	-0.002714663
16.3646184	-0.002783004
16.6283184	-0.002823881
16.8950184	-0.002841844
17.1651184	-0.00284087
17.4385184	-0.002824431
17.7155184	-0.002795561
17.9962184	-0.002756902
18.2807184	-0.002710761
18.5691184	-0.002659146
18.8617184	-0.002603814
19.1586184	-0.0025463
19.4599184	-0.002487957
19.7659184	-0.00242998
20.0767184	-0.00237344
20.3924184	-0.002319312
20.7133184	-0.002268498
21.0396184	-0.002221856
21.3713184	-0.002180225
21.7088184	-0.002144451
22.0522184	-0.00211541
22.4018184	-0.002094037
22.7577184	-0.00208136
23.1201184	-0.002078617
23.4893184	-0.002087619
23.8655184	-0.002111969
24.2488184	-0.00216082
24.6397184	-0.002260874
25.0382184	-0.002485423
25.4446184	-5.1e-09
25.8592184	-5.1e-09


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_Q.dat <==
-24.1407816	0
-23.7261816	0
-23.3197816	-0.349510155
-22.9212816	-0.400708776
-22.5303816	-0.450781471
-22.1470816	-0.50138219
-21.7708816	-0.553758602
-21.4016816	-0.608633018
-21.0392816	-0.666483353
-20.6833816	-0.72768827
-20.3337816	-0.792579301
-19.9903816	-0.861461906
-19.6528816	-0.934627827
-19.3211816	-1.0123636
-18.9948816	-1.094956354
-18.6739816	-1.182697707
-18.3582816	-1.275886486
-18.0474816	-1.374830772
-17.7414816	-1.479849568
-17.4401816	-1.591274232
-17.1432816	-1.709449789
-16.8506816	-1.83473614
-16.5622816	-1.967509229
-16.2777816	-2.108162173
-15.9970816	-2.25710637
-15.7200816	-2.414772594
-15.4466816	-2.581612085
-15.1765816	-2.758097621
-14.9098816	-2.944724577
-14.6461816	-3.14201196
-14.3854816	-3.350503414
-14.1276816	-3.570768178
-13.8725816	-3.803401974
-13.6201816	-4.049027816
-13.3702816	-4.308296712
-13.1227816	-4.581888221
-12.8774816	-4.870510838
-12.6344816	-5.17490216
-12.3935816	-5.495828795
-12.1545816	-5.834085937
-11.9174816	-6.190496566
-11.6822816	-6.565910176
-11.4486816	-6.961200956
-11.2167816	-7.377265317
-10.9863816	-7.815018653
-10.7573816	-8.275391207
-10.5298816	-8.759322885
-10.3036816	-9.267756863
-10.0786816	-9.801631791
-9.8547816	-10.36187238
-9.6320816	-10.94937818
-9.4103816	-11.56501019
-9.1896816	-12.20957521
-8.9698816	-12.88380742
-8.7508816	-13.58834707
-8.5327816	-14.32371582
-8.3153816	-15.09028848
-8.0986816	-15.88826081
-7.8826816	-16.7176131
-7.6672816	-17.57806926
-7.4523816	-18.46905124
-7.2380816	-19.38962875
-7.0241816	-20.33846429
-6.8108816	-21.31375381
-6.5978816	-22.31316353
-6.3852816	-23.33376369
-6.1730816	-24.3719606
-5.9610816	-25.42342872
-5.7494816	-26.48304502
-5.5381816	-27.54482869
-5.3270816	-28.6018899
-5.1161816	-29.6463921
-4.9054816	-30.66953314
-4.6949816	-31.66155106
-4.4845816	-32.61176134
-4.2743816	-33.50863203
-4.0642816	-34.33990378
-3.8542816	-35.09276047
-3.6443816	-35.75405516
-3.4345816	-36.31059366
-3.2248816	-36.74947465
-3.0152816	-37.05848141
-2.8056816	-37.22651499
-2.5960816	-37.24405301
-2.3865816	-37.10361297
-2.1770816	-36.80019338
-1.9675816	-36.33166266
-1.7581816	-35.69906405
-1.5487816	-34.90680613
-1.3392816	-33.96271349
-1.1298816	-32.87792039
-0.9205816	-31.66660151
-0.7111816	-30.34554743
-0.5017816	-28.9336061
-0.2923816	-27.45102405
-0.0829816	-25.91873019
0.1264184	-24.35761025
0.3357184	-22.78781893
0.5451184	-21.22817209
0.7545184	-19.69565122
0.9639184	-18.20504078
1.1733184	-16.76870582
1.3827184	-15.39650542
1.5920184	-14.09582746
1.8014184	-12.87172368
2.0108184	-11.72712008
2.2202184	-10.66307719
2.4296184	-9.679076574
2.6390184	-8.773313107
2.8483184	-7.942977044
3.0577184	-7.184514175
3.2672184	-6.493856765
3.4766184	-5.866621509
3.6860184	-5.298273681
3.8955184	-4.784258752
4.1050184	-4.320104218
4.3145184	-3.901495139
4.5241184	-3.524327297
4.7337184	-3.18474182
4.9433184	-2.879144926
5.1530184	-2.604216046
5.3628184	-2.356907165
5.5727184	-2.134435738
5.7827184	-1.934273155
5.9928184	-1.754130269
6.2030184	-1.591941225
6.4134184	-1.445846492
6.6239184	-1.314175771
6.8346184	-1.195431275
7.0455184	-1.088271699
7.2566184	-0.991497105
7.4679184	-0.90403483
7.6795184	-0.824926492
7.8915184	-0.75331609
8.1037184	-0.688439178
8.3163184	-0.629613069
8.5293184	-0.576228008
8.7426184	-0.527739243
8.9565184	-0.483659923
9.1708184	-0.443554751
9.3857184	-0.407034331
9.6011184	-0.373750117
9.8171184	-0.34338994
10.0338184	-0.315674013
10.2512184	-0.290351395
10.4693184	-0.267196844
10.6883184	-0.246008026
10.9081184	-0.22660304
11.1288184	-0.208818215
11.3505184	-0.192506159
11.5732184	-0.177534023
11.7971184	-0.163781963
12.0221184	-0.151141769
12.2483184	-0.139515648
12.4758184	-0.128815142
12.7048184	-0.118960161
12.9352184	-0.109878128
13.1671184	-0.101503213
13.4007184	-0.093775648
13.6359184	-0.086641121
13.8730184	-0.080050229
14.1120184	-0.073957995
14.3529184	-0.06832343
14.5959184	-0.063109148
14.8412184	-0.058281012
15.0887184	-0.053807825
15.3386184	-0.049661049
15.5910184	-0.045814553
15.8461184	-0.04224439
16.1039184	-0.03892859
16.3646184	-0.03584698
16.6283184	-0.032981023
16.8950184	-0.030313666
17.1651184	-0.027829214
17.4385184	-0.025513209
17.7155184	-0.023352329
17.9962184	-0.021334289
18.2807184	-0.019447767
18.5691184	-0.017682327
18.8617184	-0.016028362
19.1586184	-0.014477048
19.4599184	-0.013020298
19.7659184	-0.011650745
20.0767184	-0.010361732
20.3924184	-0.009147317
20.7133184	-0.008002309
21.0396184	-0.006922333
21.3713184	-0.005903945
21.7088184	-0.00494481
22.0522184	-0.004044004
22.4018184	-0.00320249
22.7577184	-0.002423946
23.1201184	-0.001716241
23.4893184	-0.00109425
23.8655184	-0.000585294
24.2488184	-0.00024007
24.6397184	-0.000157649
25.0382184	-0.000530534
25.4446184	-6.4e-09
25.8592184	-6.4e-09


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_R0.dat <==
-24.1407816	-0.000386219
-23.7261816	-0.000386219
-23.3197816	9.753385422
-22.9212816	11.05285585
-22.5303816	12.32791104
-22.1470816	13.61733055
-21.7708816	14.95059288
-21.4016816	16.34489164
-21.0392816	17.81164754
-20.6833816	19.35984612
-20.3337816	20.9972515
-19.9903816	22.73091894
-19.6528816	24.56750087
-19.3211816	26.51345359
-18.9948816	28.57517348
-18.6739816	30.75908507
-18.3582816	33.07169965
-18.0474816	35.51965654
-17.7414816	38.10975403
-17.4401816	40.84897356
-17.1432816	43.74449912
-16.8506816	46.80373306
-16.5622816	50.0343089
-16.2777816	53.44410148
-15.9970816	57.04123465
-15.7200816	60.83408638
-15.4466816	64.83129117
-15.1765816	69.04173948
-14.9098816	73.47457378
-14.6461816	78.13918069
-14.3854816	83.04517865
-14.1276816	88.20240043
-13.8725816	93.62086963
-13.6201816	99.31077013
-13.3702816	105.2824076
-13.1227816	111.5461618
-12.8774816	118.1124279
-12.6344816	124.9915458
-12.3935816	132.1937156
-12.1545816	139.7288965
-11.9174816	147.6066884
-11.6822816	155.8361921
-11.4486816	164.4258471
-11.2167816	173.3832426
-10.9863816	182.7148999
-10.7573816	192.426022
-10.5298816	202.5202078
-10.3036816	212.9991257
-10.0786816	223.8621451
-9.8547816	235.1059201
-9.6320816	246.723923
-9.4103816	258.7059248
-9.1896816	271.0374183
-8.9698816	283.6989847
-8.7508816	296.6656009
-8.5327816	309.9058899
-8.3153816	323.3813186
-8.0986816	337.045347
-7.8826816	350.8425421
-7.6672816	364.7076691
-7.4523816	378.5647817
-7.2380816	392.3263389
-7.0241816	405.892383
-6.8108816	419.1498248
-6.5978816	431.9718893
-6.3852816	444.2177891
-6.1730816	455.7327023
-5.9610816	466.3481435
-5.7494816	475.8828246
-5.5381816	484.144113
-5.3270816	490.930192
-5.1161816	496.0330285
-4.9054816	499.2422378
-4.6949816	500.3499104
-4.4845816	499.156428
-4.2743816	495.4772374
-4.0642816	489.1504819
-3.8542816	480.0452946
-3.6443816	468.0704597
-3.4345816	453.1830327
-3.2248816	435.3964044
-3.0152816	414.7872011
-2.8056816	391.5003577
-2.5960816	365.7516913
-2.3865816	337.8273706
-2.1770816	308.0798163
-1.9675816	276.9198004
-1.7581816	244.804806
-1.5487816	212.2240637
-1.3392816	179.6810305
-1.1298816	147.6743942
-0.9205816	116.6789045
-0.7111816	87.12741962
-0.5017816	59.39548172
-0.2923816	33.78950361
-0.0829816	10.53928981
0.1264184	-10.20482052
0.3357184	-28.37034709
0.5451184	-43.95714954
0.7545184	-57.02883755
0.9639184	-67.70211005
1.1733184	-76.13504975
1.3827184	-82.51531059
1.5920184	-87.04896642
1.8014184	-89.9505779
2.0108184	-91.43481694
2.2202184	-91.70979095
2.4296184	-90.97205082
2.6390184	-89.40315213
2.8483184	-87.16756876
3.0577184	-84.41172485
3.2672184	-81.26390623
3.4766184	-77.83482756
3.6860184	-74.21865783
3.8955184	-70.494339
4.1050184	-66.72706519
4.3145184	-62.96982074
4.5241184	-59.26490238
4.7337184	-55.64537367
4.9433184	-52.13641808
5.1530184	-48.7565714
5.3628184	-45.51882502
5.5727184	-42.43159905
5.7827184	-39.49958991
5.9928184	-36.72450021
6.2030184	-34.10566091
6.4134184	-31.64055649
6.6239184	-29.3252644
6.8346184	-27.15481934
7.0455184	-25.12351262
7.2566184	-23.22513588
7.4679184	-21.45317743
7.6795184	-19.80097886
7.8915184	-18.26185812
8.1037184	-16.82920509
8.3163184	-15.4965541
8.5293184	-14.25763786
8.7426184	-13.10642615
8.9565184	-12.03715215
9.1708184	-11.04432902
9.3857184	-10.12275871
9.6011184	-9.267534655
9.8171184	-8.474039737
10.0338184	-7.737940749
10.2512184	-7.055180169
10.4693184	-6.421966039
10.6883184	-5.834760546
10.9081184	-5.290267767
11.1288184	-4.785420954
11.3505184	-4.31736966
11.5732184	-3.88346692
11.7971184	-3.481256664
12.0221184	-3.108461479
12.2483184	-2.762970832
12.4758184	-2.442829783
12.7048184	-2.146228265
12.9352184	-1.871490921
13.1671184	-1.617067536
13.4007184	-1.381524036
13.6359184	-1.163534067
13.8730184	-0.961871119
14.1120184	-0.775401201
14.3529184	-0.60307601
14.5959184	-0.443926606
14.8412184	-0.297057544
15.0887184	-0.16164145
15.3386184	-0.036914005
15.5910184	0.077830674
15.8461184	0.183244284
16.1039184	0.279928251
16.3646184	0.368437306
16.6283184	0.449282772
16.8950184	0.522935548
17.1651184	0.589828833
17.4385184	0.65036058
17.7155184	0.704895716
17.9962184	0.75376811
18.2807184	0.797282314
18.5691184	0.83571507
18.8617184	0.86931658
19.1586184	0.898311526
19.4599184	0.922899825
19.7659184	0.943257078
20.0767184	0.959534664
20.3924184	0.971859386
20.7133184	0.98033255
21.0396184	0.985028237
21.3713184	0.985990432
21.7088184	0.983228408
22.0522184	0.976709329
22.4018184	0.966346202
22.7577184	0.951977535
23.1201184	0.933330941
23.4893184	0.909954115
23.8655184	0.881080161
24.2488184	0.84536839
24.6397184	0.800468381
25.0382184	0.743104039
25.4446184	-2.636e-07
25.8592184	-2.636e-07


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_R2.dat <==
-24.1407816	0.00012874
-23.7261816	0.00012874
-23.3197816	4.189868441
-22.9212816	4.582609142
-22.5303816	4.985327293
-22.1470816	5.408381931
-21.7708816	5.858036687
-21.4016816	6.337757842
-21.0392816	6.849931824
-20.6833816	7.396617273
-20.3337816	7.979779962
-19.9903816	8.601364481
-19.6528816	9.263327239
-19.3211816	9.967658059
-18.9948816	10.71639456
-18.6739816	11.51163114
-18.3582816	12.35552447
-18.0474816	13.25029697
-17.7414816	14.19823904
-17.4401816	15.20171046
-17.1432816	16.26314109
-16.8506816	17.38503078
-16.5622816	18.56994865
-16.2777816	19.82053132
-15.9970816	21.13948035
-15.7200816	22.52955835
-15.4466816	23.99358382
-15.1765816	25.5344245
-14.9098816	27.15498872
-14.6461816	28.85821481
-14.3854816	30.64705794
-14.1276816	32.52447418
-13.8725816	34.49340125
-13.6201816	36.55673561
-13.3702816	38.71730514
-13.1227816	40.97783704
-12.8774816	43.34092013
-12.6344816	45.80896078
-12.3935816	48.38413183
-12.1545816	51.06831332
-11.9174816	53.86302439
-11.6822816	56.76934492
-11.4486816	59.78782607
-11.2167816	62.91838835
-10.9863816	66.16020596
-10.7573816	69.51157621
-10.5298816	72.96977256
-10.3036816	76.53088012
-10.0786816	80.1896123
-9.8547816	83.93910777
-9.6320816	87.77070662
-9.4103816	91.67370571
-9.1896816	95.6350929
-8.9698816	99.6392612
-8.7508816	103.6677045
-8.5327816	107.6986978
-8.3153816	111.7069659
-8.0986816	115.6633481
-7.8826816	119.5344652
-7.6672816	123.2824031
-7.4523816	126.8644248
-7.2380816	130.2327307
-7.0241816	133.3342895
-6.8108816	136.1107669
-6.5978816	138.4985835
-6.3852816	140.4291409
-6.1730816	141.8292553
-5.9610816	142.6218457
-5.7494816	142.7269241
-5.5381816	142.0629347
-5.3270816	140.548486
-5.1161816	138.1045113
-4.9054816	134.6568786
-4.6949816	130.1394479
-4.4845816	124.4975462
-4.2743816	117.6917871
-4.0642816	109.7021205
-3.8542816	100.5319355
-3.6443816	90.2119886
-3.4345816	78.8038683
-3.2248816	66.40266325
-3.0152816	53.13847198
-2.8056816	39.17639498
-2.5960816	24.71469087
-2.3865816	9.980866676
-2.1770816	-4.774389609
-1.9675816	-19.28534368
-1.7581816	-33.28111349
-1.5487816	-46.49680832
-1.3392816	-58.68518925
-1.1298816	-69.62799299
-0.9205816	-79.14601044
-0.7111816	-87.10706744
-0.5017816	-93.4312214
-0.2923816	-98.09274734
-0.0829816	-101.1188051
0.1264184	-102.5850102
0.3357184	-102.6084257
0.5451184	-101.3387067
0.7545184	-98.94824379
0.9639184	-95.62215188
1.1733184	-91.54885816
1.3827184	-86.91187708
1.5920184	-81.88315894
1.8014184	-76.61819273
2.0108184	-71.25286062
2.2202184	-65.90189773
2.4296184	-60.6587147
2.6390184	-55.59629052
2.8483184	-50.76883312
3.0577184	-46.21392492
3.2672184	-41.95490959
3.4766184	-38.00332513
3.6860184	-34.36123903
3.8955184	-31.02338833
4.1050184	-27.97906807
4.3145184	-25.21374362
4.5241184	-22.7103864
4.7337184	-20.45054864
4.9433184	-18.41520303
5.1530184	-16.58537795
5.3628184	-14.94262033
5.5727184	-13.46931715
5.7827184	-12.14890393
5.9928184	-10.96598518
6.2030184	-9.906387972
6.4134184	-8.957166222
6.6239184	-8.106570003
6.8346184	-7.343991037
7.0455184	-6.659893132
7.2566184	-6.045734156
7.4679184	-5.493884408
7.6795184	-4.997544889
7.8915184	-4.550667895
8.1037184	-4.147881535
8.3163184	-3.78441914
8.5293184	-3.456054094
8.7426184	-3.159040261
8.9565184	-2.890057977
9.1708184	-2.646165397
9.3857184	-2.424754898
9.6011184	-2.223514196
9.8171184	-2.040391768
10.0338184	-1.873566211
10.2512184	-1.721419138
10.4693184	-1.582511264
10.6883184	-1.455561316
10.9081184	-1.339427475
11.1288184	-1.233091047
11.3505184	-1.13564211
11.5732184	-1.046266896
11.7971184	-0.964236705
12.0221184	-0.888898164
12.2483184	-0.819664664
12.4758184	-0.756008828
12.7048184	-0.697455891
12.9352184	-0.643577867
13.1671184	-0.593988418
13.4007184	-0.548338322
13.6359184	-0.506311486
13.8730184	-0.467621412
14.1120184	-0.432008081
14.3529184	-0.399235193
14.5959184	-0.369087724
14.8412184	-0.341369745
15.0887184	-0.315902505
15.3386184	-0.292522703
15.5910184	-0.27108096
15.8461184	-0.251440452
16.1039184	-0.233475677
16.3646184	-0.21707136
16.6283184	-0.202121453
16.8950184	-0.188528238
17.1651184	-0.176201508
17.4385184	-0.165057813
17.7155184	-0.155019769
17.9962184	-0.146015404
18.2807184	-0.137977543
18.5691184	-0.130843213
18.8617184	-0.12455305
19.1586184	-0.119050701
19.4599184	-0.114282193
19.7659184	-0.110195252
20.0767184	-0.106738527
20.3924184	-0.103860684
20.7133184	-0.101509293
21.0396184	-0.099629419
21.3713184	-0.098161745
21.7088184	-0.097039998
22.0522184	-0.096187236
22.4018184	-0.095510272
22.7577184	-0.094890864
23.1201184	-0.094171074
23.4893184	-0.093127709
23.8655184	-0.091426625
24.2488184	-0.088547896
24.6397184	-0.083728238
25.0382184	-0.076293299
25.4446184	-1.704e-07
25.8592184	-1.704e-07


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_Rho.dat <==
-24.1407816	0.999999632
-23.7261816	0.999999632
-23.3197816	1.000688149
-22.9212816	1.000909508
-22.5303816	1.00113215
-22.1470816	1.001360139
-21.7708816	1.001598024
-21.4016816	1.001848728
-21.0392816	1.002114325
-20.6833816	1.002396548
-20.3337816	1.002696976
-19.9903816	1.003017107
-19.6528816	1.003358408
-19.3211816	1.003722346
-18.9948816	1.004110417
-18.6739816	1.004524163
-18.3582816	1.004965189
-18.0474816	1.005435174
-17.7414816	1.005935878
-17.4401816	1.006469159
-17.1432816	1.007036975
-16.8506816	1.007641401
-16.5622816	1.008284635
-16.2777816	1.008969011
-15.9970816	1.009697011
-15.7200816	1.010471277
-15.4466816	1.011294622
-15.1765816	1.01217005
-14.9098816	1.013100767
-14.6461816	1.014090199
-14.3854816	1.01514201
-14.1276816	1.016260124
-13.8725816	1.017448745
-13.6201816	1.018712379
-13.3702816	1.020055862
-13.1227816	1.021484386
-12.8774816	1.023003532
-12.6344816	1.024619297
-12.3935816	1.026338137
-12.1545816	1.028167
-11.9174816	1.030113375
-11.6822816	1.032185332
-11.4486816	1.034391578
-11.2167816	1.03674151
-10.9863816	1.039245277
-10.7573816	1.041913846
-10.5298816	1.044759076
-10.3036816	1.047793797
-10.0786816	1.051031896
-9.8547816	1.054488414
-9.6320816	1.058179652
-9.4103816	1.062123278
-9.1896816	1.066338462
-8.9698816	1.070846004
-8.7508816	1.075668484
-8.5327816	1.080830427
-8.3153816	1.086358478
-8.0986816	1.09228159
-7.8826816	1.098631235
-7.6672816	1.105441629
-7.4523816	1.112749969
-7.2380816	1.120596695
-7.0241816	1.129025766
-6.8108816	1.138084953
-6.5978816	1.147826144
-6.3852816	1.158305671
-6.1730816	1.169584633
-5.9610816	1.18172923
-5.7494816	1.194811098
-5.5381816	1.208907615
-5.3270816	1.224102194
-5.1161816	1.240484522
-4.9054816	1.258150731
-4.6949816	1.277203483
-4.4845816	1.297751912
-4.2743816	1.319911401
-4.0642816	1.343803135
-3.8542816	1.369553378
-3.6443816	1.397292395
-3.4345816	1.427152969
-3.2248816	1.459268414
-3.0152816	1.493770021
-2.8056816	1.530783875
-2.5960816	1.570426974
-2.3865816	1.612802645
-2.1770816	1.657995263
-1.9675816	1.706064356
-1.7581816	1.757038256
-1.5487816	1.810907518
-1.3392816	1.867618457
-1.1298816	1.927067227
-0.9205816	1.989094941
-0.7111816	2.053484394
-0.5017816	2.119958911
-0.2923816	2.188183808
-0.0829816	2.257770788
0.1264184	2.328285374
0.3357184	2.39925725
0.5451184	2.470193052
0.7545184	2.540590927
0.9639184	2.609955941
1.1733184	2.677815311
1.3827184	2.743732451
1.5920184	2.807318929
1.8014184	2.868243651
2.0108184	2.926238871
2.2202184	2.981102923
2.4296184	3.032699852
2.6390184	3.080956336
2.8483184	3.125856461
3.0577184	3.16743495
3.2672184	3.20576949
3.4766184	3.240972707
3.6860184	3.273184265
3.8955184	3.302563452
4.1050184	3.329282497
4.3145184	3.353520768
4.5241184	3.375459902
4.7337184	3.395279866
4.9433184	3.413155878
5.1530184	3.429256119
5.3628184	3.443740113
5.5727184	3.456757686
5.7827184	3.468448385
5.9928184	3.478941264
6.2030184	3.488354964
6.4134184	3.496797993
6.6239184	3.504369159
6.8346184	3.511158105
7.0455184	3.517245905
7.2566184	3.522705683
7.4679184	3.527603246
7.6795184	3.531997705
7.8915184	3.535942071
8.1037184	3.539483823
8.3163184	3.542665439
8.5293184	3.545524893
8.7426184	3.548096109
8.9565184	3.550409378
9.1708184	3.552491735
9.3857184	3.55436731
9.6011184	3.55605763
9.8171184	3.557581907
10.0338184	3.558957282
10.2512184	3.560199056
10.4693184	3.561320887
10.6883184	3.56233497
10.9081184	3.563252202
11.1288184	3.564082319
11.3505184	3.564834024
11.5732184	3.565515105
11.7971184	3.566132529
12.0221184	3.566692535
12.2483184	3.567200713
12.4758184	3.567662076
12.7048184	3.568081118
12.9352184	3.568461874
13.1671184	3.56880797
13.4007184	3.569122663
13.6359184	3.569408883
13.8730184	3.569669269
14.1120184	3.569906195
14.3529184	3.570121805
14.5959184	3.57031803
14.8412184	3.570496613
15.0887184	3.570659132
15.3386184	3.570807011
15.5910184	3.570941538
15.8461184	3.571063883
16.1039184	3.571175102
16.3646184	3.571276155
16.6283184	3.571367913
16.8950184	3.571451167
17.1651184	3.571526635
17.4385184	3.571594972
17.7155184	3.571656772
17.9962184	3.571712574
18.2807184	3.571762872
18.5691184	3.571808113
18.8617184	3.571848703
19.1586184	3.571885011
19.4599184	3.57191737
19.7659184	3.571946081
20.0767184	3.571971411
20.3924184	3.571993598
20.7133184	3.572012848
21.0396184	3.572029332
21.3713184	3.572043188
21.7088184	3.572054512
22.0522184	3.57206335
22.4018184	3.572069686
22.7577184	3.572073416
23.1201184	3.572074302
23.4893184	3.572071883
23.8655184	3.572065283
24.2488184	3.57205276
24.6397184	3.572030397
25.0382184	3.571988836
25.4446184	3.571428571
25.8592184	3.571428571


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_S.dat <==
-24.1407816	-3.973e-06
-23.7261816	-3.973e-06
-23.3197816	0.030624181
-22.9212816	0.034521244
-22.5303816	0.038331426
-22.1470816	0.042212754
-21.7708816	0.046270537
-21.4016816	0.050562052
-21.0392816	0.05512392
-20.6833816	0.059985474
-20.3337816	0.065173259
-19.9903816	0.070712558
-19.6528816	0.076628182
-19.3211816	0.082945031
-18.9948816	0.089688499
-18.6739816	0.096884773
-18.3582816	0.104561042
-18.0474816	0.112745673
-17.7414816	0.121468359
-17.4401816	0.130760263
-17.1432816	0.140654145
-16.8506816	0.151184508
-16.5622816	0.162387728
-16.2777816	0.174302198
-15.9970816	0.186968477
-15.7200816	0.200429442
-15.4466816	0.214730446
-15.1765816	0.229919493
-14.9098816	0.246047408
-14.6461816	0.263168027
-14.3854816	0.281338392
-14.1276816	0.300618948
-13.8725816	0.321073763
-13.6201816	0.342770747
-13.3702816	0.365781877
-13.1227816	0.390183442
-12.8774816	0.41605628
-12.6344816	0.443486034
-12.3935816	0.472563403
-12.1545816	0.503384397
-11.9174816	0.536050594
-11.6822816	0.570669392
-11.4486816	0.607354251
-11.2167816	0.646224922
-10.9863816	0.687407661
-10.7573816	0.731035409
-10.5298816	0.777247941
-10.3036816	0.826191969
-10.0786816	0.878021178
-9.8547816	0.932896198
-9.6320816	0.990984469
-9.4103816	1.052460005
-9.1896816	1.117503006
-8.9698816	1.186299307
-8.7508816	1.259039621
-8.5327816	1.33591854
-8.3153816	1.41713325
-8.0986816	1.5028819
-7.8826816	1.593361584
-7.6672816	1.688765856
-7.4523816	1.789281707
-7.2380816	1.895085945
-7.0241816	2.006340864
-6.8108816	2.123189139
-6.5978816	2.245747842
-6.3852816	2.374101497
-6.1730816	2.508294081
-5.9610816	2.648319906
-5.7494816	2.794113325
-5.5381816	2.945537245
-5.3270816	3.102370465
-5.1161816	3.264293925
-4.9054816	3.430876033
-4.6949816	3.601557322
-4.4845816	3.775634853
-4.2743816	3.952246882
-4.0642816	4.130358513
-3.8542816	4.308749257
-3.6443816	4.486003579
-3.4345816	4.66050576
-3.2248816	4.830440524
-3.0152816	4.993801032
-2.8056816	5.148405833
-2.5960816	5.291926307
-2.3865816	5.421925803
-2.1770816	5.535911263
-1.9675816	5.631397364
-1.7581816	5.705982316
-1.5487816	5.757433304
-1.3392816	5.783778311
-1.1298816	5.783399803
-0.9205816	5.755124646
-0.7111816	5.698303848
-0.5017816	5.612875477
-0.2923816	5.499404534
-0.0829816	5.359094736
0.1264184	5.193769083
0.3357184	5.005818555
0.5451184	4.798121072
0.7545184	4.573935584
0.9639184	4.336778439
1.1733184	4.090290723
1.3827184	3.838105813
1.5920184	3.583725927
1.8014184	3.33041504
2.0108184	3.081113506
2.2202184	2.838377322
2.4296184	2.604342615
2.6390184	2.380713821
2.8483184	2.168772479
3.0577184	1.969402573
3.2672184	1.783127911
3.4766184	1.610157168
3.6860184	1.450432609
3.8955184	1.303679218
4.1050184	1.169451713
4.3145184	1.047177676
4.5241184	0.936195734
4.7337184	0.835788287
4.9433184	0.74520871
5.1530184	0.6637033
5.3628184	0.590528409
5.5727184	0.52496334
5.7827184	0.466319623
5.9928184	0.413947272
6.2030184	0.367238599
6.4134184	0.325630091
6.6239184	0.288602793
6.8346184	0.255681584
7.0455184	0.226433649
7.2566184	0.200466393
7.4679184	0.177425017
7.6795184	0.156989887
7.8915184	0.138873838
8.1037184	0.12281947
8.3163184	0.108596536
8.5293184	0.095999429
8.7426184	0.08484482
8.9565184	0.07496945
9.1708184	0.066228092
9.3857184	0.058491679
9.6011184	0.051645596
9.8171184	0.045588124
10.0338184	0.040229045
10.2512184	0.035488375
10.4693184	0.031295228
10.6883184	0.027586801
10.9081184	0.024307467
11.1288184	0.021407961
11.3505184	0.018844661
11.5732184	0.016578943
11.7971184	0.014576611
12.0221184	0.012807392
12.2483184	0.011244483
12.4758184	0.009864153
12.7048184	0.008645394
12.9352184	0.007569604
13.1671184	0.006620312
13.4007184	0.005782931
13.6359184	0.005044545
13.8730184	0.004393715
14.1120184	0.00382031
14.3529184	0.003315355
14.5959184	0.002870903
14.8412184	0.002479913
15.0887184	0.002136148
15.3386184	0.001834084
15.5910184	0.001568829
15.8461184	0.001336049
16.1039184	0.001131905
16.3646184	0.000953
16.6283184	0.000796325
16.8950184	0.000659217
17.1651184	0.000539319
17.4385184	0.000434546
17.7155184	0.000343056
17.9962184	0.00026322
18.2807184	0.000193599
18.5691184	0.000132922
18.8617184	8.00712e-05
19.1586184	3.40592e-05
19.4599184	-5.9818e-06
19.7659184	-4.08146e-05
20.0767184	-7.11081e-05
20.3924184	-9.74484e-05
20.7133184	-0.000120348
21.0396184	-0.000140255
21.3713184	-0.000157561
21.7088184	-0.000172609
22.0522184	-0.000185707
22.4018184	-0.000197138
22.7577184	-0.000207179
23.1201184	-0.000216123
23.4893184	-0.000224271
23.8655184	-0.000231794
24.2488184	-0.000237995
24.6397184	-0.000238078
25.0382184	-0.000212444
25.4446184	-4e-10
25.8592184	-4e-10


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_T.dat <==
-24.1407816	1.000003973
-23.7261816	1.000003973
-23.3197816	1.024335896
-22.9212816	1.029672416
-22.5303816	1.034967022
-22.1470816	1.040344566
-21.7708816	1.045921501
-21.4016816	1.051769744
-21.0392816	1.057938864
-20.6833816	1.06446908
-20.3337816	1.071396035
-19.9903816	1.078752803
-19.6528816	1.086571126
-19.3211816	1.094882304
-18.9948816	1.103717813
-18.6739816	1.113109732
-18.3582816	1.123091049
-18.0474816	1.133695887
-17.7414816	1.144959708
-17.4401816	1.156919482
-17.1432816	1.169613852
-16.8506816	1.183083289
-16.5622816	1.197370247
-16.2777816	1.212519314
-15.9970816	1.228577372
-15.7200816	1.245593756
-15.4466816	1.263620415
-15.1765816	1.282712083
-14.9098816	1.302926455
-14.6461816	1.324324364
-14.3854816	1.346969967
-14.1276816	1.370930933
-13.8725816	1.396278642
-13.6201816	1.423088379
-13.3702816	1.451439538
-13.1227816	1.481415823
-12.8774816	1.513105451
-12.6344816	1.54660135
-12.3935816	1.582001357
-12.1545816	1.619408402
-11.9174816	1.658930685
-11.6822816	1.700681832
-11.4486816	1.744781034
-11.2167816	1.791353154
-10.9863816	1.840528801
-10.7573816	1.892444359
-10.5298816	1.947241957
-10.3036816	2.005069385
-10.0786816	2.066079911
-9.8547816	2.130432026
-9.6320816	2.198289054
-9.4103816	2.269818644
-9.1896816	2.345192099
-8.9698816	2.424583531
-8.7508816	2.508168799
-8.5327816	2.59612422
-8.3153816	2.688624998
-8.0986816	2.785843355
-7.8826816	2.887946322
-7.6672816	2.995093146
-7.4523816	3.107432284
-7.2380816	3.22509796
-7.0241816	3.348206229
-6.8108816	3.47685056
-6.5978816	3.611096897
-6.3852816	3.750978228
-6.1730816	3.896488669
-5.9610816	4.047577126
-5.7494816	4.204140618
-5.5381816	4.36601739
-5.3270816	4.532979977
-5.1161816	4.704728472
-4.9054816	4.880884264
-4.6949816	5.060984603
-4.4845816	5.244478416
-4.2743816	5.430723816
-4.0642816	5.61898783
-3.8542816	5.808448845
-3.6443816	5.998202288
-3.4345816	6.187269958
-3.2248816	6.374613336
-3.0152816	6.559151
-2.8056816	6.739780025
-2.5960816	6.915400981
-2.3865816	7.084945742
-2.1770816	7.247407033
-1.9675816	7.401868275
-1.7581816	7.54753205
-1.5487816	7.683745376
-1.3392816	7.810020034
-1.1298816	7.926046357
-0.9205816	8.031699369
-0.7111816	8.127036653
-0.5017816	8.212288057
-0.2923816	8.287837982
-0.0829816	8.354201652
0.1264184	8.411997189
0.3357184	8.461915613
0.5451184	8.504690841
0.7545184	8.541071616
0.9639184	8.571796841
1.1733184	8.597575354
1.3827184	8.619070625
1.5920184	8.636890398
1.8014184	8.651580873
2.0108184	8.663624811
2.2202184	8.673442734
2.4296184	8.681396407
2.6390184	8.687793801
2.8483184	8.692894883
3.0577184	8.696917658
3.2672184	8.700044102
3.4766184	8.702425679
3.6860184	8.704188314
3.8955184	8.705436732
4.1050184	8.706258167
4.3145184	8.70672547
4.5241184	8.706899679
4.7337184	8.706832117
4.9433184	8.706566094
5.1530184	8.706138277
5.3628184	8.705579802
5.5727184	8.70491716
5.7827184	8.704172924
5.9928184	8.703366331
6.2030184	8.702513772
6.4134184	8.701629186
6.6239184	8.700724397
6.8346184	8.6998094
7.0455184	8.698892596
7.2566184	8.697981007
7.4679184	8.697080453
7.6795184	8.696195711
7.8915184	8.69533065
8.1037184	8.694488356
8.3163184	8.693671236
8.5293184	8.692881113
8.7426184	8.692119311
8.9565184	8.691386725
9.1708184	8.690683887
9.3857184	8.690011023
9.6011184	8.6893681
9.8171184	8.688754874
10.0338184	8.688170923
10.2512184	8.687615682
10.4693184	8.687088474
10.6883184	8.686588529
10.9081184	8.686115008
11.1288184	8.685667025
11.3505184	8.685243653
11.5732184	8.684843948
11.7971184	8.684466951
12.0221184	8.684111702
12.2483184	8.683777246
12.4758184	8.683462641
12.7048184	8.68316696
12.9352184	8.682889297
13.1671184	8.682628771
13.4007184	8.682384525
13.6359184	8.682155732
13.8730184	8.681941594
14.1120184	8.681741343
14.3529184	8.681554241
14.5959184	8.68137958
14.8412184	8.681216684
15.0887184	8.681064906
15.3386184	8.680923629
15.5910184	8.680792263
15.8461184	8.680670248
16.1039184	8.68055705
16.3646184	8.680452163
16.6283184	8.680355103
16.8950184	8.680265413
17.1651184	8.680182659
17.4385184	8.680106428
17.7155184	8.680036333
17.9962184	8.679972003
18.2807184	8.679913091
18.5691184	8.679859268
18.8617184	8.679810227
19.1586184	8.679765679
19.4599184	8.679725355
19.7659184	8.679689007
20.0767184	8.67965641
20.3924184	8.67962736
20.7133184	8.679601682
21.0396184	8.679579231
21.3713184	8.679559899
21.7088184	8.679543627
22.0522184	8.679530418
22.4018184	8.679520362
22.7577184	8.679513681
23.1201184	8.679510797
23.4893184	8.679512478
23.8655184	8.679520125
24.2488184	8.679536371
24.6397184	8.679566693
25.0382184	8.679623198
25.4446184	8.68
25.8592184	8.68


==> Fig/Shock/Ma5.0/FSM/FSM_Ma5.0_U.dat <==
-24.1407816	6.454972244
-23.7261816	6.454972244
-23.3197816	6.449005541
-22.9212816	6.447564393
-22.5303816	6.446125822
-22.1470816	6.444656734
-21.7708816	6.443125668
-21.4016816	6.441513224
-21.0392816	6.439805988
-20.6833816	6.437992911
-20.3337816	6.436064018
-19.9903816	6.434009897
-19.6528816	6.431821394
-19.3211816	6.429489383
-18.9948816	6.427004605
-18.6739816	6.424357549
-18.3582816	6.421538366
-18.0474816	6.4185368
-17.7414816	6.415342132
-17.4401816	6.41194312
-17.1432816	6.408327946
-16.8506816	6.404484168
-16.5622816	6.40039866
-16.2777816	6.39605756
-15.9970816	6.391446212
-15.7200816	6.386549102
-15.4466816	6.3813498
-15.1765816	6.375830886
-14.9098816	6.369973884
-14.6461816	6.363759184
-14.3854816	6.35716596
-14.1276816	6.350172088
-13.8725816	6.342754053
-13.6201816	6.334886857
-13.3702816	6.326543915
-13.1227816	6.317696948
-12.8774816	6.30831587
-12.6344816	6.298368673
-12.3935816	6.287821299
-12.1545816	6.276637506
-11.9174816	6.264778738
-11.6822816	6.252203978
-11.4486816	6.238869598
-11.2167816	6.224729212
-10.9863816	6.209733514
-10.7573816	6.193830118
-10.5298816	6.176963399
-10.3036816	6.159074325
-10.0786816	6.140100303
-9.8547816	6.119975015
-9.6320816	6.098628276
-9.4103816	6.075985892
-9.1896816	6.051969536
-8.9698816	6.026496656
-8.7508816	5.999480394
-8.5327816	5.970829556
-8.3153816	5.940448618
-8.0986816	5.908237794
-7.8826816	5.87409317
-7.6672816	5.837906921
-7.4523816	5.79956763
-7.2380816	5.758960722
-7.0241816	5.715969042
-6.8108816	5.670473584
-6.5978816	5.622354422
-6.3852816	5.571491836
-6.1730816	5.51776769
-5.9610816	5.461067066
-5.7494816	5.401280197
-5.5381816	5.33830471
-5.3270816	5.272048196
-5.1161816	5.202431132
-4.9054816	5.129390131
-4.6949816	5.052881522
-4.4845816	4.972885216
-4.2743816	4.889408798
-4.0642816	4.802491759
-3.8542816	4.712209754
-3.6443816	4.61867871
-3.4345816	4.522058623
-3.2248816	4.422556791
-3.0152816	4.32043024
-2.8056816	4.215987071
-2.5960816	4.10958646
-2.3865816	4.001637035
-2.1770816	3.892593448
-1.9675816	3.782950985
-1.7581816	3.673238187
-1.5487816	3.564007577
-1.3392816	3.455824718
-1.1298816	3.349256002
-0.9205816	3.244855652
-0.7111816	3.143152594
-0.5017816	3.044637838
-0.2923816	2.949753062
-0.0829816	2.858881008
0.1264184	2.772338173
0.3357184	2.690370126
0.5451184	2.613149582
0.7545184	2.540777171
0.9639184	2.473284658
1.1733184	2.410640233
1.3827184	2.352755406
1.5920184	2.299492974
1.8014184	2.250675559
2.0108184	2.206094257
2.2202184	2.16551699
2.4296184	2.128696263
2.6390184	2.095376116
2.8483184	2.065298136
3.0577184	2.038206473
3.2672184	2.013851887
3.4766184	1.991994861
3.6860184	1.972407873
3.8955184	1.95487694
4.1050184	1.939202531
4.3145184	1.925199969
4.5241184	1.912699419
4.7337184	1.901545575
4.9433184	1.891597095
5.1530184	1.882725892
5.3628184	1.874816309
5.5727184	1.867764238
5.7827184	1.861476224
5.9928184	1.855868561
6.2030184	1.850866427
6.4134184	1.846403046
6.6239184	1.842418909
6.8346184	1.838861041
7.0455184	1.835682327
7.2566184	1.832840895
7.4679184	1.830299552
7.6795184	1.828025276
7.8915184	1.825988757
8.1037184	1.824163981
8.3163184	1.822527864
8.5293184	1.821059918
8.7426184	1.819741962
8.9565184	1.818557851
9.1708184	1.817493252
9.3857184	1.816535432
9.6011184	1.815673078
9.8171184	1.81489613
10.0338184	1.814195644
10.2512184	1.813563661
10.4693184	1.812993092
10.6883184	1.812477626
10.9081184	1.812011636
11.1288184	1.811590104
11.3505184	1.81120855
11.5732184	1.810862976
11.7971184	1.810549807
12.0221184	1.810265848
12.2483184	1.810008237
12.4758184	1.809774415
12.7048184	1.809562086
12.9352184	1.809369191
13.1671184	1.809193884
13.4007184	1.809034504
13.6359184	1.80888956
13.8730184	1.808757711
14.1120184	1.808637749
14.3529184	1.808528585
14.5959184	1.808429239
14.8412184	1.808338824
15.0887184	1.808256542
15.3386184	1.80818167
15.5910184	1.808113553
15.8461184	1.8080516
16.1039184	1.807995275
16.3646184	1.807944091
16.6283184	1.807897608
16.8950184	1.807855425
17.1651184	1.807817179
17.4385184	1.807782537
17.7155184	1.8077512
17.9962184	1.807722894
18.2807184	1.80769737
18.5691184	1.807674402
18.8617184	1.807653785
19.1586184	1.807635331
19.4599184	1.807618872
19.7659184	1.807604257
20.0767184	1.807591351
20.3924184	1.807580033
20.7133184	1.8075702
21.0396184	1.807561766
21.3713184	1.80755466
21.7088184	1.807548836
22.0522184	1.80754427
22.4018184	1.807540972
22.7577184	1.807538997
23.1201184	1.807538468
23.4893184	1.807539623
23.8655184	1.807542903
24.2488184	1.807549146
24.6397184	1.80756006
25.0382184	1.807579129
25.4446184	1.807392228
25.8592184	1.807392228


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_M.dat <==
-34.812402	-0.041482
-34.312402	-0.045934
-33.812402	-0.049123
-33.312402	-0.053488
-32.812402	-0.058379
-32.312402	-0.064148
-31.812402	-0.070395
-31.312402	-0.077703
-30.812402	-0.085455
-30.312402	-0.093677
-29.812402	-0.103275
-29.312402	-0.113655
-28.812402	-0.124411
-28.312402	-0.136192
-27.812402	-0.149362
-27.312402	-0.164347
-26.812402	-0.180509
-26.312402	-0.197703
-25.812402	-0.216792
-25.312402	-0.237218
-24.812402	-0.260287
-24.312402	-0.285733
-23.812402	-0.312999
-23.312402	-0.343093
-22.812402	-0.375807
-22.312402	-0.412252
-21.812402	-0.451773
-21.312402	-0.494859
-20.812402	-0.542396
-20.312402	-0.594173
-19.812402	-0.651514
-19.312402	-0.713894
-18.812402	-0.782103
-18.312402	-0.856804
-17.812402	-0.938593
-17.312402	-1.028804
-16.812402	-1.127171
-16.312402	-1.234966
-15.812402	-1.353076
-15.312402	-1.482657
-14.812402	-1.625074
-14.312402	-1.78112
-13.812402	-1.952739
-13.312402	-2.141498
-12.812402	-2.349689
-12.312402	-2.579724
-11.812402	-2.834061
-11.312402	-3.116256
-10.812402	-3.430295
-10.312402	-3.780804
-9.812402	-4.172486
-9.312402	-4.61005
-8.812402	-5.097977
-8.312402	-5.638743
-7.812402	-6.230709
-7.312402	-6.865444
-6.812402	-7.523952
-6.312402	-8.173389
-5.812402	-8.763404
-5.312402	-9.224773
-4.812402	-9.472098
-4.312402	-9.411159
-3.812402	-8.95318
-3.312402	-8.032456
-2.812402	-6.629012
-2.312402	-4.789846
-1.812402	-2.639688
-1.312402	-0.373011
-0.812402	1.779634
-0.312402	3.601476
0.187598	4.939269
0.687598	5.732751
1.187598	6.012117
1.687598	5.872039
2.187598	5.436011
2.687598	4.825939
3.187598	4.143703
3.687598	3.463708
4.187598	2.833873
4.687598	2.279306
5.187598	1.808351
5.687598	1.418914
6.187598	1.103142
6.687598	0.850616
7.187598	0.650988
7.687598	0.495034
8.187598	0.374158
8.687598	0.281285
9.187598	0.2106
9.687598	0.156599
10.187598	0.115413
10.687598	0.084545
11.187598	0.061056
11.687598	0.043314
12.187598	0.030858
12.687598	0.021411
13.187598	0.014006
13.687598	0.009631
14.187598	0.006689
14.687598	0.003904


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_Q.dat <==
-34.812402	-0.066974
-34.312402	-0.07529
-33.812402	-0.083541
-33.312402	-0.093766
-32.812402	-0.104548
-32.312402	-0.11551
-31.812402	-0.12911
-31.312402	-0.146078
-30.812402	-0.160894
-30.312402	-0.176751
-29.812402	-0.195338
-29.312402	-0.215623
-28.812402	-0.237389
-28.312402	-0.260688
-27.812402	-0.287212
-27.312402	-0.315821
-26.812402	-0.348086
-26.312402	-0.38258
-25.812402	-0.419526
-25.312402	-0.460132
-24.812402	-0.505048
-24.312402	-0.556223
-23.812402	-0.611143
-23.312402	-0.670651
-22.812402	-0.735837
-22.312402	-0.808039
-21.812402	-0.887756
-21.312402	-0.974639
-20.812402	-1.070767
-20.312402	-1.175894
-19.812402	-1.291917
-19.312402	-1.419792
-18.812402	-1.559997
-18.312402	-1.714006
-17.812402	-1.88369
-17.312402	-2.072056
-16.812402	-2.279517
-16.312402	-2.507954
-15.812402	-2.760029
-15.312402	-3.038959
-14.812402	-3.34823
-14.312402	-3.691131
-13.812402	-4.072155
-13.312402	-4.495578
-12.812402	-4.967896
-12.312402	-5.496297
-11.812402	-6.088796
-11.312402	-6.755049
-10.812402	-7.507142
-10.312402	-8.360049
-9.812402	-9.329902
-9.312402	-10.4358
-8.812402	-11.69897
-8.312402	-13.142026
-7.812402	-14.786314
-7.312402	-16.648181
-6.812402	-18.73403
-6.312402	-21.033162
-5.812402	-23.511572
-5.312402	-26.103896
-4.812402	-28.708424
-4.312402	-31.185857
-3.812402	-33.36441
-3.312402	-35.051024
-2.812402	-36.05269
-2.312402	-36.208864
-1.812402	-35.42862
-1.312402	-33.723405
-0.812402	-31.217463
-0.312402	-28.128449
0.187598	-24.720315
0.687598	-21.248129
1.187598	-17.918034
1.687598	-14.869543
2.187598	-12.178606
2.687598	-9.8706
3.187598	-7.935414
3.687598	-6.341115
4.187598	-5.04453
4.687598	-4.000262
5.187598	-3.165447
5.687598	-2.501871
6.187598	-1.976798
6.687598	-1.562758
7.187598	-1.236829
7.687598	-0.980142
8.187598	-0.777846
8.687598	-0.618092
9.187598	-0.491745
9.687598	-0.391984
10.187598	-0.313051
10.687598	-0.250342
11.187598	-0.200559
11.687598	-0.160585
12.187598	-0.127997
12.687598	-0.101757
13.187598	-0.080015
13.687598	-0.061081
14.187598	-0.045284
14.687598	-0.030403


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_R0.dat <==
-34.812402	1.691318
-34.312402	1.850727
-33.812402	2.024674
-33.312402	2.249488
-32.812402	2.477485
-32.312402	2.720661
-31.812402	3.017798
-31.312402	3.313307
-30.812402	3.624282
-30.312402	3.971113
-29.812402	4.37846
-29.312402	4.810497
-28.812402	5.270452
-28.312402	5.77826
-27.812402	6.311224
-27.312402	6.933311
-26.812402	7.623551
-26.312402	8.356983
-25.812402	9.155347
-25.312402	10.030885
-24.812402	11.008105
-24.312402	12.073559
-23.812402	13.245687
-23.312402	14.525465
-22.812402	15.924626
-22.312402	17.480303
-21.812402	19.183493
-21.312402	21.041341
-20.812402	23.076326
-20.312402	25.321643
-19.812402	27.800755
-19.312402	30.517864
-18.812402	33.496103
-18.312402	36.765989
-17.812402	40.362394
-17.312402	44.326914
-16.812402	48.689186
-16.312402	53.481396
-15.812402	58.753291
-15.312402	64.562501
-14.812402	70.970764
-14.312402	78.027625
-13.812402	85.803163
-13.312402	94.388742
-12.812402	103.873119
-12.312402	114.358667
-11.812402	125.94689
-11.312402	138.762703
-10.812402	152.941547
-10.312402	168.62123
-9.812402	185.940333
-9.312402	204.99344
-8.812402	225.838204
-8.312402	248.431136
-7.812402	272.555952
-7.312402	297.733936
-6.812402	323.112463
-6.312402	347.392909
-5.812402	368.720561
-5.312402	384.704324
-4.812402	392.537253
-4.312402	389.281274
-3.812402	372.341993
-3.312402	340.063172
-2.812402	292.457408
-2.312402	231.76265
-1.812402	162.616983
-1.312402	91.493025
-0.812402	25.371577
-0.312402	-29.900881
0.187598	-70.889669
0.687598	-96.926827
1.187598	-109.609449
1.687598	-111.814103
2.187598	-106.756215
2.687598	-97.341098
3.187598	-85.85226
3.687598	-73.890395
4.187598	-62.448145
4.687598	-52.067531
5.187598	-42.979921
5.687598	-35.222653
6.187598	-28.72287
6.687598	-23.349247
7.187598	-18.946305
7.687598	-15.357508
8.187598	-12.442936
8.687598	-10.080191
9.187598	-8.168435
9.687598	-6.625716
10.187598	-5.380401
10.687598	-4.375379
11.187598	-3.565111
11.687598	-2.907841
12.187598	-2.374366
12.687598	-1.944649
13.187598	-1.59463
13.687598	-1.315577
14.187598	-1.092823
14.687598	-0.911191


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_R2.dat <==
-34.812402	0.983415
-34.312402	1.087586
-33.812402	1.183416
-33.312402	1.29771
-32.812402	1.424225
-32.312402	1.559395
-31.812402	1.712432
-31.312402	1.884366
-30.812402	2.064938
-30.312402	2.258165
-29.812402	2.48028
-29.312402	2.723193
-28.812402	2.988125
-28.312402	3.272087
-27.812402	3.577265
-27.312402	3.924438
-26.812402	4.308592
-26.312402	4.726005
-25.812402	5.177985
-25.312402	5.670623
-24.812402	6.215959
-24.312402	6.815274
-23.812402	7.47367
-23.312402	8.191167
-22.812402	8.975524
-22.312402	9.840416
-21.812402	10.789138
-21.312402	11.826515
-20.812402	12.958582
-20.312402	14.20154
-19.812402	15.569441
-19.312402	17.06779
-18.812402	18.707289
-18.312402	20.500373
-17.812402	22.464969
-17.312402	24.620532
-16.812402	26.983927
-16.312402	29.571838
-15.812402	32.403258
-15.312402	35.505468
-14.812402	38.906487
-14.312402	42.630699
-13.812402	46.707203
-13.312402	51.171596
-12.812402	56.062432
-12.312402	61.41877
-11.812402	67.27983
-11.312402	73.688587
-10.812402	80.686109
-10.312402	88.308477
-9.812402	96.578916
-9.312402	105.486691
-8.812402	114.974668
-8.312402	124.90498
-7.812402	135.016
-7.312402	144.868563
-6.812402	153.790882
-6.312402	160.849229
-5.812402	164.829353
-5.312402	164.306043
-4.812402	157.79653
-4.312402	144.019333
-3.812402	122.240553
-3.312402	92.635933
-2.812402	56.612018
-2.312402	16.883594
-1.812402	-22.8
-1.312402	-58.363151
-0.812402	-86.363515
-0.312402	-104.819825
0.187598	-113.535736
0.687598	-113.809594
1.187598	-107.789459
1.687598	-97.790565
2.187598	-85.837703
2.687598	-73.457199
3.187598	-61.656951
3.687598	-51.004597
4.187598	-41.736268
4.687598	-33.879641
5.187598	-27.343381
5.687598	-21.981353
6.187598	-17.629754
6.687598	-14.125852
7.187598	-11.319061
7.687598	-9.074954
8.187598	-7.281613
8.687598	-5.848418
9.187598	-4.703106
9.687598	-3.788374
10.187598	-3.05835
10.687598	-2.475412
11.187598	-2.008273
11.687598	-1.633072
12.187598	-1.330925
12.687598	-1.087015
13.187598	-0.891837
13.687598	-0.73682
14.187598	-0.611055
14.687598	-0.512541


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_Rho.dat <==
-34.812402	1.000036
-34.312402	1.0001
-33.812402	1.00018
-33.312402	1.000141
-32.812402	1.000221
-32.312402	1.000356
-31.812402	1.000367
-31.312402	1.000434
-30.812402	1.000517
-30.312402	1.000562
-29.812402	1.000712
-29.312402	1.000822
-28.812402	1.000885
-28.312402	1.000996
-27.812402	1.001125
-27.312402	1.001289
-26.812402	1.001438
-26.312402	1.0016
-25.812402	1.001771
-25.312402	1.001968
-24.812402	1.002224
-24.312402	1.002449
-23.812402	1.002702
-23.312402	1.00299
-22.812402	1.003318
-22.312402	1.003699
-21.812402	1.004074
-21.312402	1.004491
-20.812402	1.004952
-20.312402	1.00548
-19.812402	1.006073
-19.312402	1.006696
-18.812402	1.007386
-18.312402	1.008147
-17.812402	1.009008
-17.312402	1.009963
-16.812402	1.010997
-16.312402	1.012147
-15.812402	1.013432
-15.312402	1.014876
-14.812402	1.016483
-14.312402	1.018261
-13.812402	1.020256
-13.312402	1.02251
-12.812402	1.025069
-12.312402	1.027972
-11.812402	1.031268
-11.312402	1.035055
-10.812402	1.039447
-10.312402	1.044576
-9.812402	1.050605
-9.312402	1.05774
-8.812402	1.06628
-8.312402	1.076579
-7.812402	1.089077
-7.312402	1.104311
-6.812402	1.122928
-6.312402	1.145731
-5.812402	1.173644
-5.312402	1.207739
-4.812402	1.249236
-4.312402	1.299533
-3.812402	1.360218
-3.312402	1.432985
-2.812402	1.51955
-2.312402	1.621414
-1.812402	1.739514
-1.312402	1.873748
-0.812402	2.022461
-0.312402	2.182201
0.187598	2.347874
0.687598	2.513401
1.187598	2.672678
1.687598	2.820497
2.187598	2.953195
2.687598	3.068859
3.187598	3.167167
3.687598	3.248997
4.187598	3.315966
4.687598	3.37004
5.187598	3.413247
5.687598	3.447497
6.187598	3.474489
6.687598	3.495674
7.187598	3.512257
7.687598	3.525216
8.187598	3.535334
8.687598	3.543232
9.187598	3.549399
9.687598	3.554217
10.187598	3.557984
10.687598	3.560938
11.187598	3.563261
11.687598	3.565088
12.187598	3.566539
12.687598	3.567698
13.187598	3.56863
13.687598	3.569401
14.187598	3.570063
14.687598	3.570651


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_S.dat <==
-34.812402	0.005959
-34.312402	0.007034
-33.812402	0.00782
-33.312402	0.008699
-32.812402	0.009832
-32.312402	0.010905
-31.812402	0.012234
-31.312402	0.013616
-30.812402	0.015085
-30.312402	0.016554
-29.812402	0.018312
-29.312402	0.020279
-28.812402	0.022375
-28.312402	0.024496
-27.812402	0.026638
-27.312402	0.029308
-26.812402	0.032325
-26.312402	0.035539
-25.812402	0.03893
-25.312402	0.042592
-24.812402	0.046695
-24.312402	0.051235
-23.812402	0.056266
-23.312402	0.061702
-22.812402	0.067638
-22.312402	0.074224
-21.812402	0.081541
-21.312402	0.089491
-20.812402	0.098097
-20.312402	0.10765
-19.812402	0.118274
-19.312402	0.130001
-18.812402	0.14281
-18.312402	0.156877
-17.812402	0.172374
-17.312402	0.189518
-16.812402	0.208565
-16.312402	0.229562
-15.812402	0.252748
-15.312402	0.27845
-14.812402	0.307095
-14.312402	0.33899
-13.812402	0.374496
-13.312402	0.414292
-12.812402	0.45907
-12.312402	0.509708
-11.812402	0.567189
-11.312402	0.632802
-10.812402	0.708214
-10.312402	0.795524
-9.812402	0.897413
-9.312402	1.016929
-8.812402	1.157789
-8.312402	1.324362
-7.812402	1.521462
-7.312402	1.753923
-6.812402	2.025992
-6.312402	2.340782
-5.812402	2.699025
-5.312402	3.098016
-4.812402	3.530472
-4.312402	3.983594
-3.812402	4.438667
-3.312402	4.870867
-2.812402	5.250327
-2.312402	5.544021
-1.812402	5.719809
-1.312402	5.752188
-0.812402	5.628133
-0.312402	5.35181
0.187598	4.945207
0.687598	4.444428
1.187598	3.892042
1.687598	3.328959
2.187598	2.788627
2.687598	2.294168
3.187598	1.858649
3.687598	1.48677
4.187598	1.177113
4.687598	0.924371
5.187598	0.721288
5.687598	0.560035
6.187598	0.43312
6.687598	0.333929
7.187598	0.256775
7.687598	0.197011
8.187598	0.15097
8.687598	0.115584
9.187598	0.088382
9.687598	0.067577
10.187598	0.051616
10.687598	0.039277
11.187598	0.029939
11.687598	0.022839
12.187598	0.017269
12.687598	0.013177
13.187598	0.010132
13.687598	0.007522
14.187598	0.005658
14.687598	0.004428


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_T.dat <==
-34.812402	1.003798
-34.312402	1.004585
-33.812402	1.005501
-33.312402	1.006585
-32.812402	1.007776
-32.312402	1.009177
-31.812402	1.010641
-31.312402	1.012065
-30.812402	1.013664
-30.312402	1.015339
-29.812402	1.017554
-29.312402	1.019777
-28.812402	1.021952
-28.312402	1.024495
-27.812402	1.027115
-27.312402	1.030292
-26.812402	1.033763
-26.312402	1.037385
-25.812402	1.041328
-25.312402	1.045687
-24.812402	1.050648
-24.312402	1.0559
-23.812402	1.061708
-23.312402	1.068078
-22.812402	1.075071
-22.312402	1.082922
-21.812402	1.091424
-21.312402	1.100683
-20.812402	1.110838
-20.312402	1.122141
-19.812402	1.134674
-19.312402	1.148371
-18.812402	1.163403
-18.312402	1.179961
-17.812402	1.198277
-17.312402	1.218541
-16.812402	1.2409
-16.312402	1.26556
-15.812402	1.292864
-15.312402	1.323172
-14.812402	1.35685
-14.312402	1.394206
-13.812402	1.435745
-13.312402	1.482187
-12.812402	1.53421
-12.312402	1.592656
-11.812402	1.658451
-11.312402	1.732866
-10.812402	1.817484
-10.312402	1.914165
-9.812402	2.02523
-9.312402	2.153299
-8.812402	2.301658
-8.312402	2.474102
-7.812402	2.674783
-7.312402	2.908039
-6.812402	3.177969
-6.312402	3.488132
-5.812402	3.840641
-5.312402	4.235494
-4.812402	4.669841
-4.312402	5.137338
-3.812402	5.627849
-3.312402	6.127321
-2.812402	6.61846
-2.312402	7.082084
-1.812402	7.499611
-1.312402	7.856199
-0.812402	8.14347
-0.312402	8.360917
0.187598	8.51513
0.687598	8.617321
1.187598	8.680199
1.687598	8.715483
2.187598	8.732637
2.687598	8.738565
3.187598	8.737996
3.687598	8.734005
4.187598	8.728493
4.687598	8.722573
5.187598	8.716853
5.687598	8.711612
6.187598	8.706953
6.687598	8.702891
7.187598	8.699377
7.687598	8.696365
8.187598	8.693822
8.687598	8.691675
9.187598	8.68986
9.687598	8.688345
10.187598	8.687057
10.687598	8.685942
11.187598	8.685022
11.687598	8.684232
12.187598	8.683521
12.687598	8.682946
13.187598	8.682418
13.687598	8.681868
14.187598	8.681423
14.687598	8.680926


==> Fig/Shock/Ma5.0/S-Model/S_Ma5.0_U.dat <==
-34.812402	6.454236
-34.312402	6.453903
-33.812402	6.453562
-33.312402	6.45336
-32.812402	6.452925
-32.312402	6.45264
-31.812402	6.452257
-31.312402	6.451619
-30.812402	6.451113
-30.312402	6.450653
-29.812402	6.450116
-29.312402	6.449439
-28.812402	6.44876
-28.312402	6.448023
-27.812402	6.447141
-27.312402	6.446319
-26.812402	6.445285
-26.312402	6.444163
-25.812402	6.443022
-25.312402	6.441746
-24.812402	6.440387
-24.312402	6.438732
-23.812402	6.436984
-23.312402	6.435121
-22.812402	6.433067
-22.312402	6.430844
-21.812402	6.4283
-21.312402	6.425548
-20.812402	6.422496
-20.312402	6.419176
-19.812402	6.415546
-19.312402	6.411456
-18.812402	6.407
-18.312402	6.402101
-17.812402	6.396706
-17.312402	6.390704
-16.812402	6.384031
-16.312402	6.376693
-15.812402	6.368566
-15.312402	6.359561
-14.812402	6.34953
-14.312402	6.338306
-13.812402	6.325767
-13.312402	6.311747
-12.812402	6.295992
-12.312402	6.278171
-11.812402	6.257917
-11.312402	6.234826
-10.812402	6.208325
-10.312402	6.17767
-9.812402	6.141987
-9.312402	6.100158
-8.812402	6.050873
-8.312402	5.992513
-7.812402	5.923182
-7.312402	5.840762
-6.812402	5.74298
-6.312402	5.62766
-5.812402	5.492729
-5.312402	5.336527
-4.812402	5.158057
-4.312402	4.957205
-3.812402	4.735021
-3.312402	4.493825
-2.812402	4.237479
-2.312402	3.971417
-1.812402	3.702549
-1.312402	3.438771
-0.812402	3.187981
-0.312402	2.957043
0.187598	2.750829
0.687598	2.571823
1.187598	2.420226
1.687598	2.29445
2.187598	2.191822
2.687598	2.109176
3.187598	2.043316
3.687598	1.991266
4.187598	1.9504
4.687598	1.918474
5.187598	1.893616
5.687598	1.874308
6.187598	1.859334
6.687598	1.847721
7.187598	1.838716
7.687598	1.831736
8.187598	1.826317
8.687598	1.82211
9.187598	1.818849
9.687598	1.816301
10.187598	1.81431
10.687598	1.812764
11.187598	1.81154
11.687598	1.810574
12.187598	1.809833
12.687598	1.809223
13.187598	1.808722
13.687598	1.808348
14.187598	1.807999
14.687598	1.807666


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_M.dat <==
-32.62479	-0.007949
-32.12479	-0.008729
-31.62479	-0.009654
-31.12479	-0.010769
-30.62479	-0.012249
-30.12479	-0.013954
-29.62479	-0.015901
-29.12479	-0.018165
-28.62479	-0.020796
-28.12479	-0.023807
-27.62479	-0.02726
-27.12479	-0.031233
-26.62479	-0.035781
-26.12479	-0.041003
-25.62479	-0.04699
-25.12479	-0.053842
-24.62479	-0.061694
-24.12479	-0.070694
-23.62479	-0.081017
-23.12479	-0.092826
-22.62479	-0.106321
-22.12479	-0.121787
-21.62479	-0.139488
-21.12479	-0.159737
-20.62479	-0.182885
-20.12479	-0.209319
-19.62479	-0.239538
-19.12479	-0.274049
-18.62479	-0.313432
-18.12479	-0.358336
-17.62479	-0.409491
-17.12479	-0.467755
-16.62479	-0.534027
-16.12479	-0.609331
-15.62479	-0.694772
-15.12479	-0.791576
-14.62479	-0.901107
-14.12479	-1.024777
-13.62479	-1.164115
-13.12479	-1.320699
-12.62479	-1.496166
-12.12479	-1.692158
-11.62479	-1.910209
-11.12479	-2.151715
-10.62479	-2.417779
-10.12479	-2.709088
-9.62479	-3.025695
-9.12479	-3.36672
-8.62479	-3.730063
-8.12479	-4.111935
-7.62479	-4.50633
-7.12479	-4.904255
-6.62479	-5.29278
-6.12479	-5.653869
-5.62479	-5.96292
-5.12479	-6.187242
-4.62479	-6.284835
-4.12479	-6.204535
-3.62479	-5.889217
-3.12479	-5.284269
-2.62479	-4.353224
-2.12479	-3.099378
-1.62479	-1.58661
-1.12479	0.053423
-0.62479	1.639717
-0.12479	2.985618
0.37521	3.950143
0.87521	4.472403
1.37521	4.575338
1.87521	4.343243
2.37521	3.88832
2.87521	3.320699
3.37521	2.729388
3.87521	2.174819
4.37521	1.690151
4.87521	1.287381
5.37521	0.964808
5.87521	0.713542
6.37521	0.522039
6.87521	0.378656
7.37521	0.272823
7.87521	0.195542
8.37521	0.1395
8.87521	0.098999
9.37521	0.069818
9.87521	0.048899
10.37521	0.03398
10.87521	0.023433
11.37521	0.016052
11.87521	0.010859
12.37521	0.007205
12.87521	0.004697
13.37521	0.002927
13.87521	0.001693
14.37521	0.000963
14.87521	0.000452
15.37521	5.5e-05
15.87521	-4.4e-05
16.37521	-6.7e-05
16.87521	-0.000161


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_Q.dat <==
-32.62479	-0.020614
-32.12479	-0.024689
-31.62479	-0.028986
-31.12479	-0.033953
-30.62479	-0.039554
-30.12479	-0.045704
-29.62479	-0.052748
-29.12479	-0.060801
-28.62479	-0.069992
-28.12479	-0.08055
-27.62479	-0.092582
-27.12479	-0.106288
-26.62479	-0.122021
-26.12479	-0.14013
-25.62479	-0.16084
-25.12479	-0.184509
-24.62479	-0.211635
-24.12479	-0.242739
-23.62479	-0.278417
-23.12479	-0.31932
-22.62479	-0.366138
-22.12479	-0.419748
-21.62479	-0.481218
-21.12479	-0.551674
-20.62479	-0.632372
-20.12479	-0.724756
-19.62479	-0.830537
-19.12479	-0.951676
-18.62479	-1.090346
-18.12479	-1.249018
-17.62479	-1.430482
-17.12479	-1.637966
-16.62479	-1.875122
-16.12479	-2.146039
-15.62479	-2.455297
-15.12479	-2.808035
-14.62479	-3.210073
-14.12479	-3.667859
-13.62479	-4.188503
-13.12479	-4.779807
-12.62479	-5.450291
-12.12479	-6.209182
-11.62479	-7.066286
-11.12479	-8.031869
-10.62479	-9.116423
-10.12479	-10.330393
-9.62479	-11.683723
-9.12479	-13.185184
-8.62479	-14.841512
-8.12479	-16.656233
-7.62479	-18.628151
-7.12479	-20.749228
-6.62479	-23.00184
-6.12479	-25.355248
-5.62479	-27.761181
-5.12479	-30.148688
-4.62479	-32.418855
-4.12479	-34.441099
-3.62479	-36.054034
-3.12479	-37.075421
-2.62479	-37.32584
-2.12479	-36.667151
-1.62479	-35.048362
-1.12479	-32.540598
-0.62479	-29.339346
-0.12479	-25.724966
0.37521	-21.996468
0.87521	-18.408961
1.37521	-15.138378
1.87521	-12.277234
2.37521	-9.850449
2.87521	-7.838058
3.37521	-6.19611
3.87521	-4.872079
4.37521	-3.814105
4.87521	-2.975206
5.37521	-2.314454
5.87521	-1.796876
6.37521	-1.393112
6.87521	-1.079061
7.37521	-0.835381
7.87521	-0.646766
8.37521	-0.501147
8.87521	-0.388962
9.37521	-0.302584
9.87521	-0.236001
10.37521	-0.184571
10.87521	-0.144728
11.37521	-0.113794
11.87521	-0.089771
12.37521	-0.07106
12.87521	-0.056408
13.37521	-0.044921
13.87521	-0.035817
14.37521	-0.028499
14.87521	-0.022663
15.37521	-0.01791
15.87521	-0.013867
16.37521	-0.010492
16.87521	-0.007402


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_R0.dat <==
-32.62479	0.49948
-32.12479	0.600728
-31.62479	0.705368
-31.12479	0.828531
-30.62479	0.964615
-30.12479	1.115969
-29.62479	1.288522
-29.12479	1.484363
-28.62479	1.708226
-28.12479	1.965868
-27.62479	2.259625
-27.12479	2.59378
-26.62479	2.977581
-26.12479	3.418904
-25.62479	3.923505
-25.12479	4.500081
-24.62479	5.16109
-24.12479	5.918901
-23.62479	6.787415
-23.12479	7.782369
-22.62479	8.920857
-22.12479	10.224717
-21.62479	11.718393
-21.12479	13.428868
-20.62479	15.38629
-20.12479	17.625192
-19.62479	20.186466
-19.12479	23.115591
-18.62479	26.463692
-18.12479	30.28781
-17.62479	34.652755
-17.12479	39.632594
-16.62479	45.309085
-16.12479	51.773189
-15.62479	59.12519
-15.12479	67.475843
-14.62479	76.94684
-14.12479	87.668843
-13.62479	99.78102
-13.12479	113.428765
-12.62479	128.761634
-12.12479	145.928657
-11.62479	165.070348
-11.12479	186.310173
-10.62479	209.741841
-10.12479	235.413494
-9.62479	263.305759
-9.12479	293.303799
-8.62479	325.16423
-8.12479	358.473301
-7.62479	392.598475
-7.12479	426.631784
-6.62479	459.329082
-6.12479	489.053194
-5.62479	513.732946
-5.12479	530.866595
-4.62479	537.610228
-4.12479	531.013423
-3.62479	508.463841
-3.12479	468.360198
-2.62479	410.922795
-2.12479	338.862813
-1.62479	257.48808
-1.12479	173.910963
-0.62479	95.471497
-0.12479	28.037774
0.37521	-25.027836
0.87521	-62.916849
1.37521	-86.732624
1.87521	-98.673572
2.37521	-101.372481
2.87521	-97.462944
3.37521	-89.319649
3.87521	-78.913846
4.37521	-67.750726
4.87521	-56.872749
5.37521	-46.913936
5.87521	-38.18562
6.37521	-30.77231
6.87521	-24.618715
7.37521	-19.596899
7.87521	-15.550778
8.37521	-12.321957
8.87521	-9.762784
9.37521	-7.742462
9.87521	-6.150158
10.37521	-4.895072
10.87521	-3.904565
11.37521	-3.121966
11.87521	-2.503001
12.37521	-2.012289
12.87521	-1.622327
13.37521	-1.311753
13.87521	-1.062993
14.37521	-0.863227
14.87521	-0.703232
15.37521	-0.574143
15.87521	-0.47008
16.37521	-0.386633
16.87521	-0.318073


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_R2.dat <==
-32.62479	0.219229
-32.12479	0.251837
-31.62479	0.287345
-31.12479	0.327682
-30.62479	0.375798
-30.12479	0.429432
-29.62479	0.490845
-29.12479	0.562197
-28.62479	0.643881
-28.12479	0.737409
-27.62479	0.844522
-27.12479	0.967328
-26.62479	1.108004
-26.12479	1.269704
-25.62479	1.455087
-25.12479	1.667063
-24.62479	1.909897
-24.12479	2.188102
-23.62479	2.507177
-23.12479	2.872482
-22.62479	3.290291
-22.12479	3.768482
-21.62479	4.31562
-21.12479	4.941698
-20.62479	5.657401
-20.12479	6.474943
-19.62479	7.4086
-19.12479	8.47438
-18.62479	9.690272
-18.12479	11.075807
-17.62479	12.653135
-17.12479	14.447113
-16.62479	16.485021
-16.12479	18.796755
-15.62479	21.414345
-15.12479	24.372465
-14.62479	27.707968
-14.12479	31.459088
-13.62479	35.664551
-13.12479	40.361902
-12.62479	45.586209
-12.12479	51.367195
-11.62479	57.725546
-11.12479	64.668275
-10.62479	72.182607
-10.12479	80.228851
-9.62479	88.73058
-9.12479	97.563177
-8.62479	106.540324
-8.12479	115.39805
-7.62479	123.777493
-7.12479	131.206237
-6.62479	137.08158
-6.12479	140.65988
-5.62479	141.06004
-5.12479	137.295884
-4.62479	128.35791
-4.12479	113.372454
-3.62479	91.858532
-3.12479	64.070862
-2.62479	31.346684
-2.12479	-3.724673
-1.62479	-37.537395
-1.12479	-66.220666
-0.62479	-86.701388
-0.12479	-97.576842
0.37521	-99.340587
0.87521	-93.914734
1.37521	-83.842364
1.87521	-71.559573
2.37521	-58.965724
2.87521	-47.29362
3.37521	-37.178792
3.87521	-28.818093
4.37521	-22.137297
4.87521	-16.925578
5.37521	-12.925373
5.87521	-9.88428
6.37521	-7.58104
6.87521	-5.835333
7.37521	-4.507953
7.87521	-3.495129
8.37521	-2.720299
8.87521	-2.126276
9.37521	-1.669474
9.87521	-1.316444
10.37521	-1.041884
10.87521	-0.827133
11.37521	-0.658545
11.87521	-0.525987
12.37521	-0.421687
12.87521	-0.339377
13.37521	-0.274056
13.87521	-0.221977
14.37521	-0.18027
14.87521	-0.14679
15.37521	-0.120134
15.87521	-0.099027
16.37521	-0.08218
16.87521	-0.069469


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_Rho.dat <==
-32.62479	1.000043
-32.12479	1.000061
-31.62479	1.000086
-31.12479	1.000107
-30.62479	1.000132
-30.12479	1.000161
-29.62479	1.000192
-29.12479	1.000231
-28.62479	1.000277
-28.12479	1.000324
-27.62479	1.000378
-27.12479	1.000444
-26.62479	1.000518
-26.12479	1.000604
-25.62479	1.0007
-25.12479	1.000809
-24.62479	1.000937
-24.12479	1.001085
-23.62479	1.001253
-23.12479	1.001444
-22.62479	1.001663
-22.12479	1.001917
-21.62479	1.002207
-21.12479	1.002541
-20.62479	1.002922
-20.12479	1.003359
-19.62479	1.003862
-19.12479	1.00444
-18.62479	1.005102
-18.12479	1.005861
-17.62479	1.006733
-17.12479	1.007735
-16.62479	1.008886
-16.12479	1.010208
-15.62479	1.011725
-15.12479	1.013469
-14.62479	1.015475
-14.12479	1.017782
-13.62479	1.020435
-13.12479	1.023488
-12.62479	1.027004
-12.12479	1.031055
-11.62479	1.035726
-11.12479	1.041114
-10.62479	1.047336
-10.12479	1.05453
-9.62479	1.062857
-9.12479	1.072511
-8.62479	1.083722
-8.12479	1.096771
-7.62479	1.111999
-7.12479	1.129826
-6.62479	1.150771
-6.12479	1.175482
-5.62479	1.204771
-5.12479	1.239657
-4.62479	1.28141
-4.12479	1.331586
-3.62479	1.392045
-3.12479	1.464901
-2.62479	1.552379
-2.12479	1.6565
-1.62479	1.778589
-1.12479	1.918632
-0.62479	2.07466
-0.12479	2.24245
0.37521	2.415799
0.87521	2.587448
1.37521	2.750365
1.87521	2.89893
2.37521	3.029608
2.87521	3.141011
3.37521	3.233515
3.87521	3.308677
4.37521	3.368679
4.87521	3.415906
5.37521	3.452664
5.87521	3.481026
6.37521	3.502763
6.87521	3.519339
7.37521	3.53193
7.87521	3.54147
8.37521	3.548685
8.87521	3.554138
9.37521	3.558259
9.87521	3.561375
10.37521	3.563736
10.87521	3.565527
11.37521	3.566889
11.87521	3.567927
12.37521	3.568722
12.87521	3.569333
13.37521	3.569804
13.87521	3.57017
14.37521	3.570456
14.87521	3.570682
15.37521	3.570862
15.87521	3.571009
16.37521	3.571134
16.87521	3.571245


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_S.dat <==
-32.62479	0.001929
-32.12479	0.002263
-31.62479	0.002625
-31.12479	0.002992
-30.62479	0.00348
-30.12479	0.003991
-29.62479	0.004574
-29.12479	0.005269
-28.62479	0.006048
-28.12479	0.006943
-27.62479	0.007961
-27.12479	0.009129
-26.62479	0.010466
-26.12479	0.012001
-25.62479	0.013768
-25.12479	0.015782
-24.62479	0.018088
-24.12479	0.020732
-23.62479	0.023772
-23.12479	0.027257
-22.62479	0.031242
-22.12479	0.035811
-21.62479	0.041047
-21.12479	0.047053
-20.62479	0.053938
-20.12479	0.061818
-19.62479	0.070845
-19.12479	0.081189
-18.62479	0.093043
-18.12479	0.106615
-17.62479	0.122149
-17.12479	0.139932
-16.62479	0.160286
-16.12479	0.183578
-15.62479	0.210217
-15.12479	0.240671
-14.62479	0.275477
-14.12479	0.31524
-13.62479	0.360644
-13.12479	0.412449
-12.62479	0.471517
-12.12479	0.538817
-11.62479	0.615429
-11.12479	0.702551
-10.62479	0.801508
-10.12479	0.913763
-9.62479	1.040926
-9.12479	1.184747
-8.62479	1.347118
-8.12479	1.530065
-7.62479	1.735727
-7.12479	1.966313
-6.62479	2.223998
-6.12479	2.510751
-5.62479	2.828015
-5.12479	3.176178
-4.62479	3.55369
-4.12479	3.955769
-3.62479	4.372664
-3.12479	4.787691
-2.62479	5.175663
-2.12479	5.502846
-1.62479	5.729856
-1.12479	5.818339
-0.62479	5.740446
-0.12479	5.487923
0.37521	5.076588
0.87521	4.543718
1.37521	3.93935
1.87521	3.315267
2.37521	2.715736
2.87521	2.172227
3.37521	1.702298
3.87521	1.31144
4.37521	0.996397
4.87521	0.748724
5.37521	0.557776
5.87521	0.412778
6.37521	0.303966
6.87521	0.223058
7.37521	0.163318
7.87521	0.119416
8.37521	0.087245
8.87521	0.06371
9.37521	0.046506
9.87521	0.033942
10.37521	0.024787
10.87521	0.018119
11.37521	0.013255
11.87521	0.009716
12.37521	0.00713
12.87521	0.005223
13.37521	0.003843
13.87521	0.002839
14.37521	0.00208
14.87521	0.00155
15.37521	0.001173
15.87521	0.000848
16.37521	0.000636
16.87521	0.000508


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_T.dat <==
-32.62479	1.001593
-32.12479	1.001996
-31.62479	1.002439
-31.12479	1.002985
-30.62479	1.003571
-30.12479	1.004231
-29.62479	1.00498
-29.12479	1.005835
-28.62479	1.00682
-28.12479	1.007942
-27.62479	1.009222
-27.12479	1.010683
-26.62479	1.012359
-26.12479	1.014294
-25.62479	1.016503
-25.12479	1.019018
-24.62479	1.021913
-24.12479	1.025235
-23.62479	1.029043
-23.12479	1.033405
-22.62479	1.038397
-22.12479	1.044124
-21.62479	1.050693
-21.12479	1.058224
-20.62479	1.066848
-20.12479	1.076725
-19.62479	1.08805
-19.12479	1.101028
-18.62479	1.115895
-18.12479	1.132918
-17.62479	1.152408
-17.12479	1.174726
-16.62479	1.200273
-16.12479	1.229504
-15.62479	1.262931
-15.12479	1.301145
-14.62479	1.344815
-14.12479	1.394687
-13.62479	1.451599
-13.12479	1.516487
-12.62479	1.590403
-12.12479	1.674515
-11.62479	1.770102
-11.12479	1.878564
-10.62479	2.001421
-10.12479	2.14031
-9.62479	2.296965
-9.12479	2.473191
-8.62479	2.670833
-8.12479	2.891719
-7.62479	3.137589
-7.12479	3.409987
-6.62479	3.710097
-6.12479	4.038537
-5.62479	4.395052
-5.12479	4.77812
-4.62479	5.184437
-4.12479	5.608346
-3.62479	6.041349
-3.12479	6.471924
-2.62479	6.886048
-2.12479	7.268711
-1.62479	7.606441
-1.12479	7.890157
-0.62479	8.117138
-0.12479	8.291047
0.37521	8.419949
0.87521	8.513448
1.37521	8.58035
1.87521	8.627585
2.37521	8.660208
2.87521	8.681888
3.37521	8.6954
3.87521	8.702934
4.37521	8.706238
4.87521	8.706696
5.37521	8.705376
5.87521	8.703071
6.37521	8.700342
6.87521	8.697553
7.37521	8.694918
7.87521	8.692541
8.37521	8.690459
8.87521	8.688672
9.37521	8.687161
9.87521	8.685898
10.37521	8.684854
10.87521	8.683995
11.37521	8.68329
11.87521	8.682713
12.37521	8.682237
12.87521	8.681844
13.37521	8.681524
13.87521	8.681259
14.37521	8.681035
14.87521	8.680854
15.37521	8.680697
15.87521	8.680551
16.37521	8.68043
16.87521	8.68031


==> Fig/Shock/Ma5.0/SMRT/SMRT_Ma5.0_U.dat <==
-32.62479	6.45457
-32.12479	6.454457
-31.62479	6.454325
-31.12479	6.454189
-30.62479	6.454019
-30.12479	6.453823
-29.62479	6.453617
-29.12479	6.453373
-28.62479	6.453094
-28.12479	6.452776
-27.62479	6.452405
-27.12479	6.45199
-26.62479	6.451514
-26.12479	6.450966
-25.62479	6.450334
-25.12479	6.449612
-24.62479	6.448789
-24.12479	6.447842
-23.62479	6.446758
-23.12479	6.445511
-22.62479	6.444082
-22.12479	6.44245
-21.62479	6.440575
-21.12479	6.438425
-20.62479	6.435958
-20.12479	6.433131
-19.62479	6.429894
-19.12479	6.42618
-18.62479	6.421924
-18.12479	6.417042
-17.62479	6.411448
-17.12479	6.405041
-16.62479	6.397695
-16.12479	6.389279
-15.62479	6.379634
-15.12479	6.368588
-14.62479	6.355939
-14.12479	6.341453
-13.62479	6.324869
-13.12479	6.305889
-12.62479	6.284175
-12.12479	6.259344
-11.62479	6.230956
-11.12479	6.198518
-10.62479	6.161473
-10.12479	6.119195
-9.62479	6.070973
-9.12479	6.016006
-8.62479	5.953398
-8.12479	5.882138
-7.62479	5.801094
-7.12479	5.709
-6.62479	5.604444
-6.12479	5.48588
-5.62479	5.351654
-5.12479	5.200076
-4.62479	5.029558
-4.12479	4.838866
-3.62479	4.627506
-3.12479	4.396232
-2.62479	4.147622
-2.12479	3.88651
-1.62479	3.620029
-1.12479	3.357
-0.62479	3.106647
-0.12479	2.877013
0.37521	2.673655
0.87521	2.49912
1.37521	2.35323
1.87521	2.233879
2.37521	2.137909
2.87521	2.061806
3.37521	2.002144
3.87521	1.955811
4.37521	1.920106
4.87521	1.892762
5.37521	1.871925
5.87521	1.85611
6.37521	1.844145
6.87521	1.835117
7.37521	1.828318
7.87521	1.823201
8.37521	1.819352
8.87521	1.816454
9.37521	1.81427
9.87521	1.812625
10.37521	1.811381
10.87521	1.810441
11.37521	1.809729
11.87521	1.809185
12.37521	1.80877
12.87521	1.808453
13.37521	1.808206
13.87521	1.808015
14.37521	1.80787
14.87521	1.807751
15.37521	1.807656
15.87521	1.807585
16.37521	1.807519
16.87521	1.807457


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_M.dat <==
-35.292793	-0.008615
-34.792793	-0.01141
-34.292793	-0.012809
-33.792793	-0.014428
-33.292793	-0.016283
-32.792793	-0.018262
-32.292793	-0.020217
-31.792793	-0.022706
-31.292793	-0.025581
-30.792793	-0.028171
-30.292793	-0.031431
-29.792793	-0.035069
-29.292793	-0.038438
-28.792793	-0.042259
-28.292793	-0.0466
-27.792793	-0.051881
-27.292793	-0.057473
-26.792793	-0.06326
-26.292793	-0.06993
-25.792793	-0.076837
-25.292793	-0.085092
-24.792793	-0.094272
-24.292793	-0.103957
-23.792793	-0.114874
-23.292793	-0.126709
-22.792793	-0.140336
-22.292793	-0.155069
-21.792793	-0.171261
-21.292793	-0.1894
-20.792793	-0.209215
-20.292793	-0.231715
-19.792793	-0.256301
-19.292793	-0.28351
-18.792793	-0.313664
-18.292793	-0.347084
-17.792793	-0.384679
-17.292793	-0.42608
-16.792793	-0.472193
-16.292793	-0.523471
-15.792793	-0.580684
-15.292793	-0.644786
-14.792793	-0.716225
-14.292793	-0.796406
-13.792793	-0.88642
-13.292793	-0.988106
-12.792793	-1.103527
-12.292793	-1.235039
-11.792793	-1.386433
-11.292793	-1.562703
-10.792793	-1.770997
-10.292793	-2.02086
-9.792793	-2.325091
-9.292793	-2.700006
-8.792793	-3.163103
-8.292793	-3.727671
-7.792793	-4.392398
-7.292793	-5.127894
-6.792793	-5.867271
-6.292793	-6.509646
-5.792793	-6.94255
-5.292793	-7.074013
-4.792793	-6.856775
-4.292793	-6.294458
-3.792793	-5.430499
-3.292793	-4.332138
-2.792793	-3.07584
-2.292793	-1.737887
-1.792793	-0.391491
-1.292793	0.892519
-0.792793	2.043816
-0.292793	2.994987
0.207207	3.689983
0.707207	4.09499
1.207207	4.208099
1.707207	4.061784
2.207207	3.715979
2.707207	3.244335
3.207207	2.718625
3.707207	2.197769
4.207207	1.722373
4.707207	1.3148
5.207207	0.982499
5.707207	0.721934
6.207207	0.523216
6.707207	0.374634
7.207207	0.265153
7.707207	0.185254
8.207207	0.127786
8.707207	0.087249
9.207207	0.058691
9.707207	0.038819
10.207207	0.025429
10.707207	0.015864
11.207207	0.009101
11.707207	0.005208
12.207207	0.002301
12.707207	2.5e-05
13.207207	-0.00043
13.707207	-0.000609
14.207207	-0.001153


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_Q.dat <==
-35.292793	-0.033406
-34.792793	-0.038633
-34.292793	-0.042356
-33.792793	-0.04801
-33.292793	-0.054065
-32.792793	-0.059672
-32.292793	-0.067345
-31.792793	-0.078118
-31.292793	-0.086214
-30.792793	-0.09477
-30.292793	-0.105905
-29.792793	-0.118105
-29.292793	-0.131235
-28.792793	-0.145199
-28.292793	-0.161191
-27.792793	-0.178378
-27.292793	-0.198403
-26.792793	-0.219976
-26.292793	-0.242808
-25.792793	-0.268064
-25.292793	-0.29629
-24.792793	-0.329027
-24.292793	-0.364216
-23.792793	-0.402418
-23.292793	-0.444434
-22.792793	-0.491404
-22.292793	-0.543878
-21.792793	-0.601307
-21.292793	-0.665184
-20.792793	-0.735309
-20.292793	-0.813347
-19.792793	-0.900105
-19.292793	-0.995755
-18.792793	-1.101417
-18.292793	-1.218434
-17.792793	-1.349298
-17.292793	-1.494391
-16.792793	-1.655086
-16.292793	-1.833394
-15.792793	-2.031753
-15.292793	-2.253097
-14.792793	-2.499914
-14.292793	-2.775622
-13.792793	-3.083562
-13.292793	-3.428944
-12.792793	-3.817888
-12.292793	-4.257355
-11.792793	-4.756489
-11.292793	-5.32786
-10.792793	-5.989245
-10.292793	-6.76407
-9.792793	-7.684935
-9.292793	-8.795596
-8.792793	-10.151458
-8.292793	-11.814482
-7.792793	-13.838685
-7.292793	-16.246101
-6.792793	-18.999198
-6.292793	-21.987958
-5.792793	-25.043466
-5.292793	-27.975448
-4.792793	-30.611622
-4.292793	-32.819346
-3.792793	-34.505681
-3.292793	-35.606768
-2.792793	-36.07646
-2.292793	-35.879543
-1.792793	-34.99321
-1.292793	-33.41669
-0.792793	-31.188328
-0.292793	-28.400615
0.207207	-25.203626
0.707207	-21.791087
1.207207	-18.369789
1.707207	-15.124824
2.207207	-12.193573
2.707207	-9.655266
3.207207	-7.53505
3.707207	-5.815897
4.207207	-4.454179
4.707207	-3.393962
5.207207	-2.578139
5.707207	-1.955706
6.207207	-1.484015
6.707207	-1.128323
7.207207	-0.860757
7.707207	-0.659392
8.207207	-0.507138
8.707207	-0.391373
9.207207	-0.303202
9.707207	-0.235706
10.207207	-0.183824
10.707207	-0.144159
11.207207	-0.113306
11.707207	-0.088712
12.207207	-0.069505
12.707207	-0.05382
13.207207	-0.0401
13.707207	-0.029224
14.207207	-0.019113


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_R0.dat <==
-35.292793	1.042236
-34.792793	1.16628
-34.292793	1.266564
-33.792793	1.410472
-33.292793	1.561485
-32.792793	1.692605
-32.292793	1.887839
-31.792793	2.079364
-31.292793	2.271006
-30.792793	2.49222
-30.292793	2.767118
-29.792793	3.059654
-29.292793	3.36642
-28.792793	3.715532
-28.292793	4.075211
-27.792793	4.502514
-27.292793	4.987213
-26.792793	5.502652
-26.292793	6.066605
-25.792793	6.686437
-25.292793	7.386638
-24.792793	8.154598
-24.292793	9.00623
-23.792793	9.941564
-23.292793	10.967021
-22.792793	12.118123
-22.292793	13.387309
-21.792793	14.780485
-21.292793	16.313746
-20.792793	18.014336
-20.292793	19.905258
-19.792793	21.990767
-19.292793	24.291247
-18.792793	26.829468
-18.292793	29.635565
-17.792793	32.746939
-17.292793	36.190045
-16.792793	39.993113
-16.292793	44.196092
-15.792793	48.849957
-15.292793	54.009241
-14.792793	59.718452
-14.292793	66.038118
-13.792793	73.045514
-13.292793	80.822137
-12.792793	89.46418
-12.292793	99.073735
-11.792793	109.781971
-11.292793	121.750797
-10.792793	135.1822
-10.292793	150.329578
-9.792793	167.482131
-9.292793	186.974539
-8.792793	209.109461
-8.292793	233.992994
-7.792793	261.239495
-7.292793	289.596146
-6.792793	316.713209
-6.292793	339.286424
-5.792793	353.775613
-5.292793	357.33066
-4.792793	348.435263
-4.292793	327.019566
-3.792793	294.15626
-3.292793	251.701739
-2.792793	201.982511
-2.292793	147.655186
-1.792793	91.665636
-1.292793	37.236717
-0.792793	-12.241575
-0.292793	-53.580612
0.207207	-84.372713
0.707207	-103.583454
1.207207	-111.785534
1.707207	-110.897762
2.207207	-103.55602
2.707207	-92.428834
3.207207	-79.735815
3.707207	-67.042749
4.207207	-55.29575
4.707207	-44.956683
5.207207	-36.165105
5.707207	-28.875667
6.207207	-22.945176
6.707207	-18.188352
7.207207	-14.410056
7.707207	-11.424922
8.207207	-9.068802
8.707207	-7.209042
9.207207	-5.741795
9.707207	-4.582403
10.207207	-3.667565
10.707207	-2.946557
11.207207	-2.372386
11.707207	-1.914539
12.207207	-1.552025
12.707207	-1.258571
13.207207	-1.02653
13.707207	-0.843951
14.207207	-0.704271


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_R2.dat <==
-35.292793	0.438955
-34.792793	0.490963
-34.292793	0.531588
-33.792793	0.587716
-33.292793	0.651429
-32.792793	0.720428
-32.292793	0.795222
-31.792793	0.886572
-31.292793	0.979447
-30.792793	1.074262
-30.292793	1.191461
-29.792793	1.32083
-29.292793	1.463169
-28.792793	1.613294
-28.292793	1.773012
-27.792793	1.960182
-27.292793	2.170412
-26.792793	2.401083
-26.292793	2.649408
-25.792793	2.920973
-25.292793	3.225936
-24.792793	3.563902
-24.292793	3.93918
-23.792793	4.349148
-23.292793	4.799642
-22.792793	5.302224
-22.292793	5.858814
-21.792793	6.472231
-21.292793	7.144702
-20.792793	7.889043
-20.292793	8.716913
-19.792793	9.631934
-19.292793	10.641875
-18.792793	11.754751
-18.292793	12.984792
-17.792793	14.34795
-17.292793	15.857524
-16.792793	17.526838
-16.292793	19.370194
-15.792793	21.410899
-15.292793	23.673442
-14.792793	26.179216
-14.292793	28.954361
-13.792793	32.030846
-13.292793	35.447453
-12.792793	39.246845
-12.292793	43.477063
-11.792793	48.198369
-11.292793	53.484611
-10.792793	59.43018
-10.292793	66.149682
-9.792793	73.76953
-9.292793	82.41305
-8.792793	92.143346
-8.292793	102.849878
-7.792793	114.065244
-7.292793	124.777329
-6.792793	133.382994
-6.292793	137.92627
-5.792793	136.653428
-5.292793	128.585569
-4.792793	113.783205
-4.292793	93.208778
-3.792793	68.363363
-3.292793	40.955593
-2.792793	12.672681
-2.292793	-14.908795
-1.792793	-40.33682
-1.292793	-62.272231
-0.792793	-79.522086
-0.292793	-91.170977
0.207207	-96.777449
0.707207	-96.549692
1.207207	-91.36098
1.707207	-82.576945
2.207207	-71.749872
2.707207	-60.309043
3.207207	-49.349447
3.707207	-39.5511
4.207207	-31.220262
4.707207	-24.387602
5.207207	-18.92238
5.707207	-14.626447
6.207207	-11.291309
6.707207	-8.725965
7.207207	-6.763533
7.707207	-5.263975
8.207207	-4.114288
8.707207	-3.227229
9.207207	-2.539304
9.707207	-2.004972
10.207207	-1.589789
10.707207	-1.266582
11.207207	-1.014346
11.707207	-0.815815
12.207207	-0.657991
12.707207	-0.533433
13.207207	-0.435687
13.707207	-0.356885
14.207207	-0.293991


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_Rho.dat <==
-35.292793	0.999984
-34.792793	1.000043
-34.292793	1.000088
-33.792793	1.000031
-33.292793	1.000092
-32.792793	1.000195
-32.292793	1.000173
-31.792793	1.000209
-31.292793	1.000257
-30.792793	1.000265
-30.292793	1.000369
-29.792793	1.000434
-29.292793	1.000452
-28.792793	1.000508
-28.292793	1.000584
-27.792793	1.000685
-27.292793	1.000762
-26.792793	1.000853
-26.292793	1.000944
-25.792793	1.001056
-25.292793	1.001216
-24.792793	1.001338
-24.292793	1.001482
-23.792793	1.001647
-23.292793	1.001842
-22.792793	1.002075
-22.292793	1.002294
-21.792793	1.002543
-21.292793	1.002816
-20.792793	1.003139
-20.292793	1.003508
-19.792793	1.003887
-19.292793	1.004313
-18.792793	1.004784
-18.292793	1.005326
-17.792793	1.005932
-17.292793	1.006585
-16.792793	1.007319
-16.292793	1.008141
-15.792793	1.009076
-15.292793	1.01012
-14.792793	1.011278
-14.292793	1.012584
-13.792793	1.014065
-13.292793	1.01576
-12.792793	1.017691
-12.292793	1.019896
-11.792793	1.022454
-11.292793	1.025465
-10.792793	1.029065
-10.292793	1.03344
-9.792793	1.038868
-9.292793	1.045779
-8.792793	1.054762
-8.292793	1.06661
-7.792793	1.082295
-7.292793	1.102903
-6.792793	1.129505
-6.292793	1.16294
-5.792793	1.20371
-5.292793	1.251977
-4.792793	1.307699
-4.292793	1.370814
-3.792793	1.441377
-3.292793	1.51971
-2.792793	1.606451
-2.292793	1.702519
-1.792793	1.808982
-1.292793	1.926797
-0.792793	2.05647
-0.292793	2.197549
0.207207	2.348108
0.707207	2.504437
1.207207	2.661239
1.707207	2.812437
2.207207	2.952319
2.707207	3.076582
3.207207	3.182895
3.707207	3.270886
4.207207	3.341712
4.707207	3.397444
5.207207	3.440521
5.707207	3.47336
6.207207	3.498138
6.707207	3.516701
7.207207	3.530551
7.707207	3.540862
8.207207	3.548535
8.707207	3.554248
9.207207	3.558506
9.707207	3.561687
10.207207	3.564074
10.707207	3.565872
11.207207	3.567234
11.707207	3.568278
12.207207	3.569086
12.707207	3.569716
13.207207	3.570225
13.707207	3.57065
14.207207	3.571029


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_S.dat <==
-35.292793	0.001417
-34.792793	0.00229
-34.292793	0.002761
-33.792793	0.003182
-33.292793	0.003775
-32.792793	0.004365
-32.292793	0.004997
-31.792793	0.005719
-31.292793	0.006472
-30.792793	0.007087
-30.292793	0.007954
-29.792793	0.008972
-29.292793	0.010068
-28.792793	0.011078
-28.292793	0.01203
-27.792793	0.013371
-27.292793	0.01492
-26.792793	0.01659
-26.292793	0.018297
-25.792793	0.020121
-25.292793	0.022226
-24.792793	0.024582
-24.292793	0.027241
-23.792793	0.030089
-23.292793	0.033199
-22.792793	0.036716
-22.292793	0.040685
-21.792793	0.04502
-21.292793	0.049692
-20.792793	0.054926
-20.292793	0.060841
-19.792793	0.067444
-19.292793	0.074706
-18.792793	0.082725
-18.292793	0.091625
-17.792793	0.101581
-17.292793	0.112773
-16.792793	0.125223
-16.292793	0.139074
-15.792793	0.15457
-15.292793	0.172037
-14.792793	0.191685
-14.292793	0.213762
-13.792793	0.238749
-13.292793	0.267179
-12.792793	0.299761
-12.292793	0.337329
-11.792793	0.381083
-11.292793	0.432757
-10.792793	0.494897
-10.292793	0.57126
-9.792793	0.667053
-9.292793	0.789636
-8.792793	0.948813
-8.292793	1.156409
-7.792793	1.424438
-7.292793	1.761635
-6.792793	2.169185
-6.292793	2.637087
-5.792793	3.144183
-5.292793	3.662054
-4.792793	4.16086
-4.292793	4.614347
-3.792793	5.002194
-3.292793	5.310596
-2.792793	5.531018
-2.292793	5.65856
-1.792793	5.690174
-1.292793	5.623223
-0.792793	5.455867
-0.292793	5.18858
0.207207	4.826921
0.707207	4.383804
1.207207	3.880448
1.707207	3.345015
2.207207	2.808332
2.707207	2.298814
3.207207	1.838049
3.707207	1.438854
4.207207	1.105758
4.707207	0.836718
5.207207	0.625299
5.707207	0.462783
6.207207	0.339961
6.707207	0.248238
7.207207	0.180372
7.707207	0.130616
8.207207	0.094331
8.707207	0.067979
9.207207	0.049021
9.707207	0.035339
10.207207	0.025376
10.707207	0.018312
11.207207	0.013217
11.707207	0.009369
12.207207	0.006818
12.707207	0.005057
13.207207	0.003486
13.707207	0.002581
14.207207	0.002022


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_T.dat <==
-35.292793	1.00176
-34.792793	1.002294
-34.292793	1.002686
-33.792793	1.003314
-33.292793	1.004048
-32.792793	1.004766
-32.292793	1.005605
-31.792793	1.006425
-31.292793	1.007296
-30.792793	1.008208
-30.292793	1.0096
-29.792793	1.010948
-29.292793	1.01217
-28.792793	1.013713
-28.292793	1.015253
-27.792793	1.017189
-27.292793	1.019341
-26.792793	1.021563
-26.292793	1.023987
-25.792793	1.026683
-25.292793	1.029828
-24.792793	1.033126
-24.292793	1.036807
-23.792793	1.040876
-23.292793	1.045354
-22.792793	1.050458
-22.292793	1.055998
-21.792793	1.062063
-21.292793	1.068738
-20.792793	1.076229
-20.292793	1.084612
-19.792793	1.093807
-19.292793	1.103968
-18.792793	1.115211
-18.292793	1.127727
-17.792793	1.141664
-17.292793	1.157124
-16.792793	1.174271
-16.292793	1.193343
-15.792793	1.214632
-15.292793	1.238411
-14.792793	1.264904
-14.292793	1.294493
-13.792793	1.327707
-13.292793	1.365083
-12.792793	1.407282
-12.292793	1.455073
-11.792793	1.509576
-11.292793	1.572312
-10.792793	1.645354
-10.292793	1.731637
-9.792793	1.835162
-9.292793	1.96163
-8.792793	2.118597
-8.292793	2.315266
-7.792793	2.561393
-7.292793	2.864951
-6.792793	3.229227
-6.292793	3.650228
-5.792793	4.116664
-5.292793	4.61243
-4.792793	5.120165
-4.292793	5.624228
-3.792793	6.111917
-3.292793	6.573485
-2.792793	7.001246
-2.292793	7.388696
-1.792793	7.730014
-1.292793	8.02009
-0.792793	8.255428
-0.292793	8.435378
0.207207	8.563192
0.707207	8.64605
1.207207	8.693858
1.707207	8.717236
2.207207	8.725522
2.707207	8.725666
3.207207	8.722078
3.707207	8.71719
4.207207	8.712206
4.707207	8.707647
5.207207	8.703674
5.707207	8.700273
6.207207	8.697356
6.707207	8.694815
7.207207	8.692593
7.707207	8.690669
8.207207	8.688999
8.707207	8.687567
9.207207	8.686369
9.707207	8.685337
10.207207	8.684441
10.707207	8.683708
11.207207	8.683059
11.707207	8.682471
12.207207	8.682023
12.707207	8.681601
13.207207	8.681152
13.707207	8.680837
14.207207	8.680478


==> Fig/Shock/Ma5.0/tau43/Ma5.0_tau43_U.dat <==
-35.292793	6.454867
-34.792793	6.454578
-34.292793	6.454384
-33.792793	6.454308
-33.292793	6.454028
-32.792793	6.453934
-32.292793	6.453748
-31.792793	6.453339
-31.292793	6.453057
-30.792793	6.452853
-30.292793	6.452588
-29.792793	6.452188
-29.292793	6.451821
-28.792793	6.451412
-28.292793	6.450913
-27.792793	6.450501
-27.292793	6.449905
-26.792793	6.449254
-26.292793	6.448612
-25.792793	6.447895
-25.292793	6.447139
-24.792793	6.446158
-24.292793	6.445137
-23.792793	6.444044
-23.292793	6.442842
-22.792793	6.441545
-22.292793	6.440007
-21.792793	6.438348
-21.292793	6.436493
-20.792793	6.43448
-20.292793	6.432266
-19.792793	6.429723
-19.292793	6.426948
-18.792793	6.423873
-18.292793	6.420478
-17.792793	6.41667
-17.292793	6.412392
-16.792793	6.407666
-16.292793	6.402392
-15.792793	6.396526
-15.292793	6.389943
-14.792793	6.382519
-14.292793	6.374182
-13.792793	6.364805
-13.292793	6.354213
-12.792793	6.342138
-12.292793	6.328283
-11.792793	6.312299
-11.292793	6.293628
-10.792793	6.271474
-10.292793	6.244704
-9.792793	6.211674
-9.292793	6.170112
-8.792793	6.11689
-8.292793	6.048072
-7.792793	5.959251
-7.292793	5.846391
-6.792793	5.707077
-6.292793	5.541441
-5.792793	5.352494
-5.292793	5.145321
-4.792793	4.925716
-4.292793	4.698974
-3.792793	4.469147
-3.292793	4.239074
-2.792793	4.010586
-2.292793	3.784915
-1.792793	3.563104
-1.292793	3.346399
-0.792793	3.136732
-0.292793	2.936867
0.207207	2.750244
0.707207	2.580354
1.207207	2.429985
1.707207	2.300679
2.207207	2.192508
2.707207	2.104246
3.207207	2.033763
3.707207	1.978495
4.207207	1.93582
4.707207	1.903292
5.207207	1.878765
5.707207	1.860418
6.207207	1.846759
6.707207	1.836626
7.207207	1.829123
7.707207	1.823564
8.207207	1.819452
8.707207	1.816411
9.207207	1.814143
9.707207	1.812458
10.207207	1.811209
10.707207	1.81025
11.207207	1.809527
11.707207	1.808999
12.207207	1.808564
12.707207	1.808221
13.207207	1.807993
13.707207	1.807756
14.207207	1.807529


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_M.dat <==
-35.368911	-0.120879
-34.868911	-0.130753
-34.368911	-0.140696
-33.868911	-0.151717
-33.368911	-0.165792
-32.868911	-0.181446
-32.368911	-0.19958
-31.868911	-0.219605
-31.368911	-0.241435
-30.868911	-0.266283
-30.368911	-0.294564
-29.868911	-0.32577
-29.368911	-0.360684
-28.868911	-0.399588
-28.368911	-0.442606
-27.868911	-0.490115
-27.368911	-0.542844
-26.868911	-0.601384
-26.368911	-0.666335
-25.868911	-0.738385
-25.368911	-0.818211
-24.868911	-0.906335
-24.368911	-1.003842
-23.868911	-1.111621
-23.368911	-1.230752
-22.868911	-1.362396
-22.368911	-1.507731
-21.868911	-1.667995
-21.368911	-1.844628
-20.868911	-2.039164
-20.368911	-2.253256
-19.868911	-2.488607
-19.368911	-2.74711
-18.868911	-3.030646
-18.368911	-3.341233
-17.868911	-3.680957
-17.368911	-4.05194
-16.868911	-4.456312
-16.368911	-4.896195
-15.868911	-5.373588
-15.368911	-5.89034
-14.868911	-6.448037
-14.368911	-7.047924
-13.868911	-7.690723
-13.368911	-8.37651
-12.868911	-9.104476
-12.368911	-9.872688
-11.868911	-10.677792
-11.368911	-11.514666
-10.868911	-12.375984
-10.368911	-13.251745
-9.868911	-14.128685
-9.368911	-14.989627
-8.868911	-15.812738
-8.368911	-16.570746
-7.868911	-17.230141
-7.368911	-17.750504
-6.868911	-18.084135
-6.368911	-18.176292
-5.868911	-17.9665
-5.368911	-17.391519
-4.868911	-16.390631
-4.368911	-14.91377
-3.868911	-12.932535
-3.368911	-10.453141
-2.868911	-7.528908
-2.368911	-4.268484
-1.868911	-0.835256
-1.368911	2.565435
-0.868911	5.711408
-0.368911	8.396599
0.131089	10.463614
0.631089	11.826876
1.131089	12.480405
1.631089	12.489522
2.131089	11.970746
2.631089	11.066643
3.131089	9.922208
3.631089	8.667026
4.131089	7.404875
4.631089	6.210053
5.131089	5.128821
5.631089	4.183813
6.131089	3.37998
6.631089	2.710438
7.131089	2.161809
7.631089	1.717911
8.131089	1.362577
8.631089	1.080526
9.131089	0.858448
9.631089	0.684395
10.131089	0.548805
10.631089	0.442678
11.131089	0.359929
11.631089	0.29475
12.131089	0.24426
12.631089	0.202864
13.131089	0.172054
13.631089	0.150869
14.131089	0.135482


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_Q.dat <==
-35.368911	-0.295389
-34.868911	-0.338051
-34.368911	-0.385196
-33.868911	-0.434834
-33.368911	-0.488443
-32.868911	-0.547225
-32.368911	-0.611891
-31.868911	-0.681865
-31.368911	-0.758766
-30.868911	-0.844868
-30.368911	-0.941252
-29.868911	-1.047385
-29.368911	-1.16494
-28.868911	-1.294742
-28.368911	-1.438491
-27.868911	-1.597519
-27.368911	-1.773916
-26.868911	-1.969846
-26.368911	-2.186975
-25.868911	-2.427242
-25.368911	-2.693552
-24.868911	-2.988406
-24.368911	-3.315273
-23.868911	-3.677468
-23.368911	-4.078845
-22.868911	-4.52333
-22.368911	-5.015386
-21.868911	-5.559998
-21.368911	-6.162708
-20.868911	-6.829496
-20.368911	-7.566977
-19.868911	-8.382142
-19.368911	-9.282818
-18.868911	-10.277337
-18.368911	-11.37482
-17.868911	-12.585052
-17.368911	-13.918579
-16.868911	-15.386594
-16.368911	-17.000988
-15.868911	-18.774247
-15.368911	-20.719435
-14.868911	-22.849982
-14.368911	-25.179607
-13.868911	-27.721956
-13.368911	-30.490357
-12.868911	-33.497329
-12.368911	-36.754071
-11.868911	-40.269728
-11.368911	-44.05053
-10.868911	-48.098666
-10.368911	-52.41095
-9.868911	-56.977139
-9.368911	-61.777958
-8.868911	-66.782709
-8.368911	-71.946545
-7.868911	-77.207364
-7.368911	-82.482546
-6.868911	-87.665758
-6.368911	-92.624377
-5.868911	-97.198333
-5.368911	-101.201555
-4.868911	-104.427448
-4.368911	-106.659954
-3.868911	-107.691179
-3.368911	-107.345383
-2.868911	-105.506849
-2.368911	-102.146639
-1.868911	-97.341087
-1.368911	-91.275078
-0.868911	-84.226215
-0.368911	-76.531729
0.131089	-68.545712
0.631089	-60.597315
1.131089	-52.959164
1.631089	-45.83074
2.131089	-39.336215
2.631089	-33.532953
3.131089	-28.425729
3.631089	-23.982611
4.131089	-20.149582
4.631089	-16.862525
5.131089	-14.055717
5.631089	-11.667156
6.131089	-9.640829
6.631089	-7.927363
7.131089	-6.483237
7.631089	-5.270369
8.131089	-4.255035
8.631089	-3.408267
9.131089	-2.704604
9.631089	-2.12296
10.131089	-1.644352
10.631089	-1.254257
11.131089	-0.937901
11.631089	-0.684568
12.131089	-0.481942
12.631089	-0.326169
13.131089	-0.202201
13.631089	-0.107073
14.131089	-0.033211


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_R0.dat <==
-35.368911	9.756474
-34.868911	11.206022
-34.368911	12.766954
-33.868911	14.44549
-33.368911	16.262514
-32.868911	18.225492
-32.368911	20.398736
-31.868911	22.800472
-31.368911	25.444024
-30.868911	28.332798
-30.368911	31.506904
-29.868911	35.050364
-29.368911	38.968324
-28.868911	43.321369
-28.368911	48.141732
-27.868911	53.48606
-27.368911	59.399631
-26.868911	65.929949
-26.368911	73.149662
-25.868911	81.141549
-25.368911	89.990676
-24.868911	99.794711
-24.368911	110.639586
-23.868911	122.639554
-23.368911	135.908524
-22.868911	150.575877
-22.368911	166.777921
-21.868911	184.665953
-21.368911	204.405888
-20.868911	226.178744
-20.368911	250.17714
-19.868911	276.60867
-19.368911	305.689174
-18.868911	337.651496
-18.368911	372.736008
-17.868911	411.194382
-17.368911	453.283898
-16.868911	499.266456
-16.368911	549.401411
-15.868911	603.939179
-15.368911	663.110197
-14.868911	727.114986
-14.368911	796.107808
-13.868911	870.181436
-13.368911	949.343183
-12.868911	1033.490509
-12.368911	1122.378323
-11.868911	1215.583099
-11.368911	1312.459375
-10.868911	1412.092282
-10.368911	1513.24393
-9.868911	1614.297917
-9.368911	1713.201931
-8.868911	1807.41635
-8.368911	1893.873379
-7.868911	1968.961384
-7.368911	2028.548506
-6.868911	2068.069672
-6.368911	2082.702249
-5.868911	2067.660425
-5.368911	2018.629288
-4.868911	1932.342499
-4.368911	1807.266726
-3.868911	1644.300756
-3.368911	1447.330082
-2.868911	1223.435622
-2.368911	982.569705
-1.868911	736.622817
-1.368911	497.993265
-0.868911	277.971794
-0.368911	85.352734
0.131089	-74.385004
0.631089	-199.195665
1.131089	-289.990107
1.631089	-349.821376
2.131089	-383.004081
2.631089	-394.359188
3.131089	-388.669393
3.631089	-370.345447
4.131089	-343.259782
4.631089	-310.68914
5.131089	-275.318459
5.631089	-239.270667
6.131089	-204.150057
6.631089	-171.091121
7.131089	-140.821321
7.631089	-113.72898
8.131089	-89.944981
8.631089	-69.412113
9.131089	-51.959349
9.631089	-37.340463
10.131089	-25.284867
10.631089	-15.494249
11.131089	-7.689988
11.631089	-1.575606
12.131089	3.091268
12.631089	6.600462
13.131089	9.105338
13.631089	10.837231
14.131089	11.987724


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_R2.dat <==
-35.368911	4.383413
-34.868911	4.895438
-34.368911	5.43631
-33.868911	6.011598
-33.368911	6.654003
-32.868911	7.369801
-32.368911	8.163124
-31.868911	9.043082
-31.368911	10.023847
-30.868911	11.099215
-30.368911	12.285673
-29.868911	13.613847
-29.368911	15.081023
-28.868911	16.712199
-28.368911	18.520576
-27.868911	20.529802
-27.368911	22.756821
-26.868911	25.216858
-26.368911	27.933674
-25.868911	30.936086
-25.368911	34.257611
-24.868911	37.934717
-24.368911	41.998624
-23.868911	46.490855
-23.368911	51.449388
-22.868911	56.91853
-22.368911	62.945699
-21.868911	69.582971
-21.368911	76.886002
-20.868911	84.914784
-20.368911	93.732027
-19.868911	103.403393
-19.368911	113.99496
-18.868911	125.576238
-18.368911	138.215413
-17.868911	151.980732
-17.368911	166.93698
-16.868911	183.144128
-16.368911	200.653645
-15.868911	219.50506
-15.368911	239.720219
-14.868911	261.29804
-14.368911	284.206671
-13.868911	308.376014
-13.368911	333.686836
-12.868911	359.960084
-12.368911	386.942885
-11.868911	414.293932
-11.368911	441.566522
-10.868911	468.191132
-10.368911	493.457029
-9.868911	516.495387
-9.368911	536.264614
-8.868911	551.542182
-8.368911	560.926052
-7.868911	562.853314
-7.368911	555.643384
-6.868911	537.577266
-6.368911	507.023857
-5.868911	462.624415
-5.368911	403.538535
-4.868911	329.741963
-4.368911	242.341306
-3.868911	143.839611
-3.368911	38.255219
-2.868911	-69.013206
-2.368911	-171.650845
-1.868911	-263.206636
-1.368911	-338.051474
-0.868911	-392.271684
-0.368911	-424.237503
0.131089	-434.68495
0.631089	-426.322671
1.131089	-403.130131
1.631089	-369.577218
2.131089	-329.958372
2.631089	-287.943871
3.131089	-246.362455
3.631089	-207.172928
4.131089	-171.561352
4.631089	-140.100607
5.131089	-112.923609
5.631089	-89.876138
6.131089	-70.635845
6.631089	-54.793371
7.131089	-41.907069
7.631089	-31.535776
8.131089	-23.265086
8.631089	-16.719666
9.131089	-11.577951
9.631089	-7.567843
10.131089	-4.473118
10.631089	-2.110621
11.131089	-0.342638
11.631089	0.957296
12.131089	1.875438
12.631089	2.517429
13.131089	2.915794
13.631089	3.133073
14.131089	3.252909


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_Rho.dat <==
-35.368911	1.000256
-34.868911	1.000309
-34.368911	1.000403
-33.868911	1.00051
-33.368911	1.000581
-32.868911	1.000652
-32.368911	1.000764
-31.868911	1.0009
-31.368911	1.001036
-30.868911	1.001176
-30.368911	1.001332
-29.868911	1.001507
-29.368911	1.001705
-28.868911	1.001928
-28.368911	1.002175
-27.868911	1.002449
-27.368911	1.002751
-26.868911	1.003083
-26.368911	1.003452
-25.868911	1.003864
-25.368911	1.004322
-24.868911	1.004831
-24.368911	1.005396
-23.868911	1.006022
-23.368911	1.006719
-22.868911	1.007494
-22.368911	1.008355
-21.868911	1.009311
-21.368911	1.010374
-20.868911	1.011556
-20.368911	1.01287
-19.868911	1.014332
-19.368911	1.015959
-18.868911	1.01777
-18.368911	1.019785
-17.868911	1.022029
-17.368911	1.024528
-16.868911	1.027312
-16.368911	1.030415
-15.868911	1.033875
-15.368911	1.037735
-14.868911	1.042044
-14.368911	1.046856
-13.868911	1.052233
-13.368911	1.058247
-12.868911	1.064978
-12.368911	1.072518
-11.868911	1.080974
-11.368911	1.090467
-10.868911	1.101139
-10.368911	1.113152
-9.868911	1.126698
-9.368911	1.141998
-8.868911	1.159312
-8.368911	1.178945
-7.868911	1.201258
-7.368911	1.226673
-6.868911	1.255684
-6.368911	1.28887
-5.868911	1.326899
-5.368911	1.370534
-4.868911	1.420627
-4.368911	1.478102
-3.868911	1.543917
-3.368911	1.619003
-2.868911	1.704161
-2.368911	1.799938
-1.868911	1.906471
-1.368911	2.023326
-0.868911	2.149372
-0.368911	2.282728
0.131089	2.42082
0.631089	2.560564
1.131089	2.698657
1.631089	2.831909
2.131089	2.95756
2.631089	3.073505
3.131089	3.178398
3.631089	3.271636
4.131089	3.353254
4.631089	3.423776
5.131089	3.484043
5.631089	3.535079
6.131089	3.57797
6.631089	3.613787
7.131089	3.643535
7.631089	3.668124
8.131089	3.688362
8.631089	3.70495
9.131089	3.71849
9.631089	3.729499
10.131089	3.738407
10.631089	3.745585
11.131089	3.751333
11.631089	3.755917
12.131089	3.759542
12.631089	3.762392
13.131089	3.764603
13.631089	3.76635
14.131089	3.767678


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_S.dat <==
-35.368911	0.021021
-34.868911	0.023558
-34.368911	0.026309
-33.868911	0.028917
-33.368911	0.032027
-32.868911	0.035556
-32.368911	0.039273
-31.868911	0.043553
-31.368911	0.048409
-30.868911	0.053658
-30.368911	0.059416
-29.868911	0.065874
-29.368911	0.073013
-28.868911	0.081004
-28.368911	0.089918
-27.868911	0.09984
-27.368911	0.110854
-26.868911	0.123001
-26.368911	0.136407
-25.868911	0.151261
-25.368911	0.167762
-24.868911	0.186113
-24.368911	0.206472
-23.868911	0.229079
-23.368911	0.254136
-22.868911	0.281897
-22.368911	0.312662
-21.868911	0.346752
-21.368911	0.384524
-20.868911	0.426381
-20.368911	0.472759
-19.868911	0.524139
-19.368911	0.581034
-18.868911	0.644027
-18.368911	0.713737
-17.868911	0.790854
-17.368911	0.876135
-16.868911	0.970405
-16.368911	1.074568
-15.868911	1.189611
-15.368911	1.316598
-14.868911	1.456685
-14.368911	1.611112
-13.868911	1.781216
-13.368911	1.968426
-12.868911	2.174271
-12.368911	2.400371
-11.868911	2.648431
-11.368911	2.92023
-10.868911	3.217599
-10.368911	3.542394
-9.868911	3.896449
-9.368911	4.281514
-8.868911	4.699157
-8.368911	5.150633
-7.868911	5.636685
-7.368911	6.157277
-6.868911	6.711223
-6.368911	7.29571
-5.868911	7.90568
-5.368911	8.533107
-4.868911	9.166211
-4.368911	9.788715
-3.868911	10.379361
-3.368911	10.911932
-2.868911	11.356135
-2.368911	11.679591
-1.868911	11.851031
-1.368911	11.84443
-0.868911	11.643389
-0.368911	11.244782
0.131089	10.660613
0.631089	9.91743
1.131089	9.053285
1.631089	8.112909
2.131089	7.142225
2.631089	6.183352
3.131089	5.270962
3.631089	4.430376
4.131089	3.677268
4.631089	3.018635
5.131089	2.45445
5.631089	1.979632
6.131089	1.585895
6.631089	1.263385
7.131089	1.001859
7.631089	0.791558
8.131089	0.623588
8.631089	0.490233
9.131089	0.38482
9.631089	0.301858
10.131089	0.236633
10.631089	0.185567
11.131089	0.14547
11.631089	0.114124
12.131089	0.089268
12.631089	0.07017
13.131089	0.05473
13.631089	0.042257
14.131089	0.031309


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_T.dat <==
-35.368911	1.016483
-34.868911	1.019297
-34.368911	1.02278
-33.868911	1.026588
-33.368911	1.030597
-32.868911	1.034852
-32.368911	1.039652
-31.868911	1.045087
-31.368911	1.051042
-30.868911	1.057481
-30.368911	1.064559
-29.868911	1.072458
-29.368911	1.081225
-28.868911	1.091003
-28.368911	1.101862
-27.868911	1.113912
-27.368911	1.127241
-26.868911	1.141947
-26.368911	1.158228
-25.868911	1.176296
-25.368911	1.19635
-24.868911	1.21862
-24.368911	1.243303
-23.868911	1.27067
-23.368911	1.30101
-22.868911	1.334648
-22.368911	1.371929
-21.868911	1.413234
-21.368911	1.458998
-20.868911	1.509704
-20.368911	1.565874
-19.868911	1.628088
-19.368911	1.696967
-18.868911	1.773205
-18.368911	1.857549
-17.868911	1.950821
-17.368911	2.053915
-16.868911	2.167806
-16.368911	2.293553
-15.868911	2.432298
-15.368911	2.585267
-14.868911	2.753769
-14.368911	2.939194
-13.868911	3.143017
-13.368911	3.366779
-12.868911	3.612086
-12.368911	3.880587
-11.868911	4.173951
-11.368911	4.493836
-10.868911	4.841847
-10.368911	5.219478
-9.868911	5.62805
-9.368911	6.068613
-8.868911	6.541845
-8.368911	7.047908
-7.868911	7.586283
-7.368911	8.155575
-6.868911	8.753283
-6.368911	9.375568
-5.868911	10.017019
-5.368911	10.670481
-4.868911	11.326988
-4.368911	11.975894
-3.868911	12.60528
-3.368911	13.202678
-2.868911	13.756109
-2.368911	14.255319
-1.868911	14.692974
-1.368911	15.065524
-0.868911	15.373486
-0.368911	15.621031
0.131089	15.81499
0.631089	15.963571
1.131089	16.075141
1.631089	16.157316
2.131089	16.216496
2.631089	16.257765
3.131089	16.285054
3.631089	16.301402
4.131089	16.309208
4.631089	16.31043
5.131089	16.306703
5.631089	16.299408
6.131089	16.289707
6.631089	16.278569
7.131089	16.266782
7.631089	16.254974
8.131089	16.243612
8.631089	16.233036
9.131089	16.223447
9.631089	16.214966
10.131089	16.207595
10.631089	16.20134
11.131089	16.196097
11.631089	16.191819
12.131089	16.188331
12.631089	16.185706
13.131089	16.183641
13.631089	16.182169
14.131089	16.180986


==> Fig/Shock/Ma7.0/Bilinear/Ma7.0_Bi_U.dat <==
-35.368911	9.033814
-34.868911	9.03329
-34.368911	9.032577
-33.868911	9.031853
-33.368911	9.031097
-32.868911	9.030158
-32.368911	9.029146
-31.868911	9.028122
-31.368911	9.026989
-30.868911	9.025679
-30.368911	9.024197
-29.868911	9.022553
-29.368911	9.020744
-28.868911	9.018762
-28.368911	9.016563
-27.868911	9.014125
-27.368911	9.011411
-26.868911	9.008382
-26.368911	9.005023
-25.868911	9.001314
-25.368911	8.997202
-24.868911	8.99264
-24.368911	8.987575
-23.868911	8.98195
-23.368911	8.975702
-22.868911	8.968772
-22.368911	8.961088
-21.868911	8.952565
-21.368911	8.943109
-20.868911	8.932619
-20.368911	8.920978
-19.868911	8.908066
-19.368911	8.893745
-18.868911	8.877862
-18.368911	8.86025
-17.868911	8.840722
-17.368911	8.819074
-16.868911	8.795077
-16.368911	8.768484
-15.868911	8.739021
-15.368911	8.706384
-14.868911	8.670241
-14.368911	8.630229
-13.868911	8.585947
-13.368911	8.536957
-12.868911	8.482783
-12.368911	8.422902
-11.868911	8.356745
-11.368911	8.283695
-10.868911	8.203082
-10.368911	8.114183
-9.868911	8.016223
-9.368911	7.908375
-8.868911	7.789764
-8.368911	7.659482
-7.868911	7.5166
-7.368911	7.360202
-6.868911	7.189429
-6.368911	7.00354
-5.868911	6.802002
-5.368911	6.584607
-4.868911	6.351605
-4.368911	6.103866
-3.868911	5.843026
-3.368911	5.571605
-2.868911	5.293045
-2.368911	5.011631
-1.868911	4.732269
-1.368911	4.460128
-0.868911	4.200185
-0.368911	3.956772
0.131089	3.733208
0.631089	3.531594
1.131089	3.352795
1.631089	3.196578
2.131089	3.061854
2.631089	2.94695
3.131089	2.849861
3.631089	2.76846
4.131089	2.70065
4.631089	2.644455
5.131089	2.598085
5.631089	2.559951
6.131089	2.528676
6.631089	2.503084
7.131089	2.482183
7.631089	2.465146
8.131089	2.451287
8.631089	2.440038
9.131089	2.430934
9.631089	2.423582
10.131089	2.41767
10.631089	2.412926
11.131089	2.409144
11.631089	2.406128
12.131089	2.403765
12.631089	2.40189
13.131089	2.400449
13.631089	2.399303
14.131089	2.398508


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_M.dat <==
-24.15094752	0
-23.73634752	0
-23.32994752	-1.696969718
-22.93144752	-1.782677701
-22.54054752	-1.876641521
-22.15724752	-1.979933195
-21.78104752	-2.092282115
-21.41184752	-2.213261147
-21.04944752	-2.342549634
-20.69354752	-2.479960001
-20.34394752	-2.625406849
-20.00054752	-2.778873662
-19.66304752	-2.940389519
-19.33134752	-3.110014373
-19.00504752	-3.287829544
-18.68414752	-3.473931175
-18.36844752	-3.668425462
-18.05764752	-3.871425012
-17.75164752	-4.083045934
-17.45034752	-4.303405408
-17.15344752	-4.532619538
-16.86084752	-4.770801376
-16.57244752	-5.01805901
-16.28794752	-5.274493644
-16.00724752	-5.540197636
-15.73024752	-5.815252413
-15.45684752	-6.099726252
-15.18674752	-6.393671876
-14.92004752	-6.697123832
-14.65634752	-7.010095616
-14.39564752	-7.332576524
-14.13784752	-7.664528177
-13.88274752	-8.005880711
-13.63034752	-8.35652858
-13.38044752	-8.716325956
-13.13294752	-9.085081686
-12.88764752	-9.462553779
-12.64464752	-9.848443396
-12.40374752	-10.24238831
-12.16474752	-10.64395583
-11.92764752	-11.05263514
-11.69244752	-11.46782906
-11.45884752	-11.88884525
-11.22694752	-12.31488677
-10.99654752	-12.74504215
-10.76754752	-13.17827485
-10.54004752	-13.61341223
-10.31384752	-14.04913421
-10.08884752	-14.48396143
-9.86494752	-14.91624334
-9.64224752	-15.3441462
-9.42054752	-15.76564126
-9.19984752	-16.17849331
-8.98004752	-16.58025002
-8.76104752	-16.96823229
-8.54294752	-17.33952617
-8.32554752	-17.69097673
-8.10884752	-18.0191846
-7.89284752	-18.32050573
-7.67744752	-18.59105512
-7.46254752	-18.82671542
-7.24824752	-19.02315119
-7.03434752	-19.1758299
-6.82104752	-19.2800505
-6.60804752	-19.33098074
-6.39544752	-19.32370411
-6.18324752	-19.25327744
-5.97124752	-19.11479984
-5.75964752	-18.90349365
-5.54834752	-18.6147978
-5.33724752	-18.24447333
-5.12634752	-17.78872082
-4.91564752	-17.2443083
-4.70514752	-16.60870815
-4.49474752	-15.88024008
-4.28454752	-15.05821695
-4.07444752	-14.14308885
-3.86444752	-13.13658023
-3.65454752	-12.04181378
-3.44474752	-10.8634142
-3.23504752	-9.607584484
-3.02544752	-8.282146967
-2.81584752	-6.896542018
-2.60624752	-5.461777606
-2.39674752	-3.990324585
-2.18724752	-2.495954358
-1.97774752	-0.993518101
-1.76834752	0.501330198
-1.55894752	1.972461314
-1.34944752	3.403639833
-1.14004752	4.778922168
-0.93074752	6.083068052
-0.72134752	7.30194784
-0.51194752	8.422926734
-0.30254752	9.435207166
-0.09314752	10.33011201
0.11625248	11.10129407
0.32555248	11.7448613
0.53495248	12.25941213
0.74435248	12.64598047
0.95375248	12.90789558
1.16315248	13.05056664
1.37255248	13.08120609
1.58185248	13.00850839
1.79125248	12.84230253
2.00065248	12.5931963
2.21005248	12.2722294
2.41945248	11.89054975
2.62885248	11.4591246
2.83815248	10.98849444
3.04755248	10.48857421
3.25705248	9.968503177
3.46645248	9.436541921
3.67585248	8.900012874
3.88535248	8.365279135
4.09485248	7.8377555
4.30435248	7.321945237
4.51395248	6.821496257
4.72355248	6.339270771
4.93315248	5.877423208
5.14285248	5.437481962
5.35265248	5.020431388
5.56255248	4.626791289
5.77255248	4.256691886
5.98265248	3.909942918
6.19285248	3.586096095
6.40325248	3.284500548
6.61375248	3.004351265
6.82445248	2.744730769
7.03535248	2.504644454
7.24645248	2.283050097
7.45775248	2.078882137
7.66935248	1.891071326
7.88135248	1.718560339
8.09355248	1.560315903
8.30615248	1.415337986
8.51915248	1.282666495
8.73245248	1.161385929
8.94635248	1.050628343
9.16065248	0.949574952
9.37555248	0.857456654
9.59095248	0.773553701
9.80695248	0.697194711
10.02365248	0.627755206
10.24105248	0.564655773
10.45915248	0.507360005
10.67815248	0.455372263
10.89795248	0.408235371
11.11865248	0.365528266
11.34035248	0.326863673
11.56305248	0.291885816
11.78695248	0.260268208
12.01195248	0.23171152
12.23815248	0.205941556
12.46565248	0.18270733
12.69465248	0.161779258
12.92505248	0.142947455
13.15695248	0.126020155
13.39055248	0.110822228
13.62575248	0.097193807
13.86285248	0.084989023
14.10185248	0.074074822
14.34275248	0.064329886
14.58575248	0.055643636
14.83105248	0.047915312
15.07855248	0.041053136
15.32845248	0.034973534
15.58085248	0.029600437
15.83595248	0.024864633
16.09375248	0.020703175
16.35445248	0.017058849
16.61815248	0.013879684
16.88485248	0.011118509
17.15495248	0.008732548
17.42835248	0.006683065
17.70535248	0.004935033
17.98605248	0.00345685
18.27055248	0.002220084
18.55895248	0.001199253
18.85155248	0.000371649
19.14845248	-0.000282807
19.44975248	-0.000781656
19.75575248	-0.00113994
20.06655248	-0.001370161
20.38225248	-0.001482149
20.70315248	-0.001482773
21.02945248	-0.001375443
21.36115248	-0.001159262
21.69865248	-0.000827596
22.04205248	-0.000365639
22.39165248	0.000253919
22.74755248	0.001078966
23.10995248	0.002193915
23.47915248	0.003753124
23.85535248	0.006053462
24.23865248	0.009690318
24.62955248	0.015877274
25.02805248	0.026938641
25.43445248	-1e-10
25.84905248	-1e-10


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_Q.dat <==
-24.15094752	0
-23.73634752	0
-23.32994752	-4.160459447
-22.93144752	-4.675576588
-22.54054752	-5.168967346
-22.15724752	-5.656251016
-21.78104752	-6.148299016
-21.41184752	-6.651314704
-21.04944752	-7.169252248
-20.69354752	-7.704912415
-20.34394752	-8.260413396
-20.00054752	-8.837453055
-19.66304752	-9.43747023
-19.33134752	-10.06174108
-19.00504752	-10.71143576
-18.68414752	-11.38765296
-18.36844752	-12.09144225
-18.05764752	-12.82381933
-17.75164752	-13.5857767
-17.45034752	-14.3782912
-17.15344752	-15.20232934
-16.86084752	-16.05885106
-16.57244752	-16.94881213
-16.28794752	-17.87316563
-16.00724752	-18.83286248
-15.73024752	-19.82885129
-15.45684752	-20.86207742
-15.18674752	-21.93348143
-14.92004752	-23.0439967
-14.65634752	-24.19454649
-14.39564752	-25.38604014
-14.13784752	-26.61936847
-13.88274752	-27.89539842
-13.63034752	-29.21496666
-13.38044752	-30.57887228
-13.13294752	-31.98786836
-12.88764752	-33.44265242
-12.64464752	-34.9438556
-12.40374752	-36.49203044
-12.16474752	-38.08763734
-11.92764752	-39.73102928
-11.69244752	-41.42243507
-11.45884752	-43.16194068
-11.22694752	-44.94946883
-10.99654752	-46.78475655
-10.76754752	-48.66733075
-10.54004752	-50.59648172
-10.31384752	-52.57123443
-10.08884752	-54.59031776
-9.86494752	-56.65213156
-9.64224752	-58.75471172
-9.42054752	-60.89569321
-9.19984752	-63.07227154
-8.98004752	-65.28116261
-8.76104752	-67.51856159
-8.54294752	-69.78010112
-8.32554752	-72.06080948
-8.10884752	-74.3550696
-7.89284752	-76.65657955
-7.67744752	-78.9583159
-7.46254752	-81.25250088
-7.24824752	-83.53057512
-7.03434752	-85.78317737
-6.82104752	-88.00013315
-6.60804752	-90.17045438
-6.39544752	-92.28235221
-6.18324752	-94.32326518
-5.97124752	-96.27990539
-5.75964752	-98.1383248
-5.54834752	-99.884004
-5.33724752	-101.5019656
-5.12634752	-102.9769136
-4.91564752	-104.2934004
-4.70514752	-105.4360214
-4.49474752	-106.3896367
-4.28454752	-107.1396187
-4.07444752	-107.6721222
-3.86444752	-107.9743735
-3.65454752	-108.0349716
-3.44474752	-107.8441947
-3.23504752	-107.3943036
-3.02544752	-106.6798302
-2.81584752	-105.697842
-2.60624752	-104.4481685
-2.39674752	-102.9335794
-2.18724752	-101.1599027
-1.97774752	-99.13607176
-1.76834752	-96.87409588
-1.55894752	-94.38894725
-1.34944752	-91.69836412
-1.14004752	-88.82257236
-0.93074752	-85.78393196
-0.72134752	-82.60651905
-0.51194752	-79.31565769
-0.30254752	-75.9374183
-0.09314752	-72.49810164
0.11625248	-69.02372787
0.32555248	-65.53954991
0.53495248	-62.06960839
0.74435248	-58.63634297
0.95375248	-55.26027128
1.16315248	-51.95974279
1.37255248	-48.7507705
1.58185248	-45.64694002
1.79125248	-42.65939117
2.00065248	-39.79686534
2.21005248	-37.06580874
2.41945248	-34.47052132
2.62885248	-32.01333984
2.83815248	-29.69484424
3.04755248	-27.51407711
3.25705248	-25.46876699
3.46645248	-23.55554807
3.67585248	-21.77016995
3.88535248	-20.10769298
4.09485248	-18.56266606
4.30435248	-17.12928494
4.51395248	-15.80153031
4.72355248	-14.57328594
4.93315248	-13.43843732
5.14285248	-12.39095251
5.35265248	-11.42494644
5.56255248	-10.53473069
5.77255248	-9.71485035
5.98265248	-8.960110027
6.19285248	-8.265590482
6.40325248	-7.626657635
6.61375248	-7.038965319
6.82445248	-6.498453072
7.03535248	-6.001340059
7.24645248	-5.544116092
7.45775248	-5.123530524
7.66935248	-4.736579691
7.88135248	-4.380493443
8.09355248	-4.052721189
8.30615248	-3.750917805
8.51915248	-3.472929677
8.73245248	-3.216781065
8.94635248	-2.98066095
9.16065248	-2.762910461
9.37555248	-2.562010942
9.59095248	-2.376572724
9.80695248	-2.205324586
10.02365248	-2.047103936
10.24105248	-1.900847688
10.45915248	-1.765583805
10.67815248	-1.640423505
10.89795248	-1.524554069
11.11865248	-1.41723224
11.34035248	-1.317778161
11.56305248	-1.225569833
11.78695248	-1.140038026
12.01195248	-1.060661651
12.23815248	-0.986963516
12.46565248	-0.918506468
12.69465248	-0.854889863
12.92505248	-0.795746364
13.15695248	-0.740739009
13.39055248	-0.689558553
13.62575248	-0.641921039
13.86285248	-0.597565595
14.10185248	-0.556252417
14.34275248	-0.517760944
14.58575248	-0.48188819
14.83105248	-0.448447221
15.07855248	-0.417265778
15.32845248	-0.388185007
15.58085248	-0.361058316
15.83595248	-0.335750315
16.09375248	-0.312135864
16.35445248	-0.290099186
16.61815248	-0.269533069
16.88485248	-0.250338118
17.15495248	-0.232422081
17.42835248	-0.215699217
17.70535248	-0.200089713
17.98605248	-0.185519138
18.27055248	-0.171917932
18.55895248	-0.15922092
18.85155248	-0.147366842
19.14845248	-0.136297894
19.44975248	-0.125959269
19.75575248	-0.116298679
20.06655248	-0.107265853
20.38225248	-0.098811969
20.70315248	-0.090889002
21.02945248	-0.083448925
21.36115248	-0.076442673
21.69865248	-0.069818743
22.04205248	-0.063521147
22.39165248	-0.057486226
22.74755248	-0.051637263
23.10995248	-0.045874422
23.47915248	-0.040053887
23.85535248	-0.033941033
24.23865248	-0.027101907
24.62955248	-0.018640616
25.02805248	-0.006638341
25.43445248	-1e-10
25.84905248	-1e-10


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_R.dat <==
-24.15094752	0.0004103376667
-23.73634752	0.0004103376667
-23.32994752	117.0379243
-22.93144752	128.1881318
-22.54054752	139.0592761
-22.15724752	149.9594937
-21.78104752	161.0800249
-21.41184752	172.5230658
-21.04944752	184.3503941
-20.69354752	196.6038817
-20.34394752	209.3138379
-20.00054752	222.5033924
-19.66304752	236.1910737
-19.33134752	250.3922866
-19.00504752	265.1201393
-18.68414752	280.3859125
-18.36844752	296.1993332
-18.05764752	312.5687319
-17.75164752	329.5011254
-17.45034752	347.0022447
-17.15344752	365.076523
-16.86084752	383.7270525
-16.57244752	402.9555125
-16.28794752	422.7620761
-16.00724752	443.1452935
-15.73024752	464.1019552
-15.45684752	485.6269345
-15.18674752	507.7130087
-14.92004752	530.3506601
-14.65634752	553.5278546
-14.39564752	577.2297987
-14.13784752	601.4386719
-13.88274752	626.1333383
-13.63034752	651.2890299
-13.38044752	676.8770098
-13.13294752	702.8642071
-12.88764752	729.212828
-12.64464752	755.8799447
-12.40374752	782.8170578
-12.16474752	809.9696395
-11.92764752	837.2766564
-11.69244752	864.6700765
-11.45884752	892.0743648
-11.22694752	919.4059695
-10.99654752	946.5728126
-10.76754752	973.473784
-10.54004752	999.9982565
-10.31384752	1026.025631
-10.08884752	1051.424926
-9.86494752	1076.054426
-9.64224752	1099.761413
-9.42054752	1122.382
-9.19984752	1143.741091
-8.98004752	1163.652496
-8.76104752	1181.919236
-8.54294752	1198.334061
-8.32554752	1212.680231
-8.10884752	1224.732589
-7.89284752	1234.258961
-7.67744752	1241.021937
-7.46254752	1244.781055
-7.24824752	1245.295429
-7.03434752	1242.326852
-6.82104752	1235.643383
-6.60804752	1225.023446
-6.39544752	1210.260416
-6.18324752	1191.167677
-5.97124752	1167.58411
-5.75964752	1139.379919
-5.54834752	1106.462721
-5.33724752	1068.783735
-5.12634752	1026.343916
-4.91564752	979.1998244
-4.70514752	927.4689963
-4.49474752	871.3345414
-4.28454752	811.0486865
-4.07444752	746.9349694
-3.86444752	679.3887898
-3.65454752	608.8760486
-3.44474752	535.9296538
-3.23504752	461.1437295
-3.02544752	385.1654624
-2.81584752	308.6846123
-2.60624752	232.4208555
-2.39674752	157.1092466
-2.18724752	83.48422283
-1.97774752	12.26270473
-1.76834752	-55.87306593
-1.55894752	-120.2922294
-1.34944752	-180.430813
-1.14004752	-235.8053175
-0.93074752	-286.023741
-0.72134752	-330.7935193
-0.51194752	-369.9260261
-0.30254752	-403.3374664
-0.09314752	-431.0462052
0.11625248	-453.1667703
0.32555248	-469.9009484
0.53495248	-481.5265353
0.74435248	-488.3843972
0.95375248	-490.8645419
1.16315248	-489.3918962
1.37255248	-484.4124257
1.58185248	-476.3801493
1.79125248	-465.7454818
2.00065248	-452.9452101
2.21005248	-438.3942829
2.41945248	-422.4794681
2.62885248	-405.5548367
2.83815248	-387.9389418
3.04755248	-369.9135091
3.25705248	-351.7234127
3.46645248	-333.5776999
3.67585248	-315.6514231
3.88535248	-298.0880556
4.09485248	-281.002287
4.30435248	-264.4830259
4.51395248	-248.5964646
4.72355248	-233.3890934
4.93315248	-218.8905794
5.14285248	-205.1164507
5.35265248	-192.0705483
5.56255248	-179.7472259
5.77255248	-168.1332926
5.98265248	-157.2097025
6.19285248	-146.9530049
6.40325248	-137.3365712
6.61375248	-128.3316197
6.82445248	-119.9080609
7.03535248	-112.0351826
7.24645248	-104.6821987
7.45775248	-97.81867961
7.66935248	-91.414883
7.88135248	-85.44200112
8.09355248	-79.87233906
8.30615248	-74.67943652
8.51915248	-69.83814361
8.73245248	-65.3246604
8.94635248	-61.11654764
9.16065248	-57.19271518
9.37555248	-53.53339332
9.59095248	-50.12009207
9.80695248	-46.9355512
10.02365248	-43.96368439
10.24105248	-41.18951965
10.45915248	-38.59913781
10.67815248	-36.17961058
10.89795248	-33.91893907
11.11865248	-31.80599375
11.34035248	-29.83045638
11.56305248	-27.98276424
11.78695248	-26.25405705
12.01195248	-24.63612667
12.23815248	-23.12136965
12.46565248	-21.70274272
12.69465248	-20.37372106
12.92505248	-19.1282594
13.15695248	-17.96075577
13.39055248	-16.86601781
13.62575248	-15.83923151
13.86285248	-14.87593221
14.10185248	-13.97197787
14.34275248	-13.12352421
14.58575248	-12.32700186
14.83105248	-11.5790952
15.07855248	-10.87672286
15.32845248	-10.21701976
15.58085248	-9.597320505
15.83595248	-9.015144112
16.09375248	-8.468179963
16.35445248	-7.954274839
16.61815248	-7.471420991
16.88485248	-7.017745197
17.15495248	-6.591498661
17.42835248	-6.191047787
17.70535248	-5.814865661
17.98605248	-5.461524316
18.27055248	-5.129687615
18.55895248	-4.818104797
18.85155248	-4.525604651
19.14845248	-4.251090238
19.44975248	-3.993534205
19.75575248	-3.751974702
20.06655248	-3.525511838
20.38225248	-3.313304795
20.70315248	-3.114569582
21.02945248	-2.928577574
21.36115248	-2.75465493
21.69865248	-2.59218313
22.04205248	-2.440600917
22.39165248	-2.2994079
22.74755248	-2.168169235
23.10995248	-2.046515856
23.47915248	-1.934112365
23.85535248	-1.830483285
24.23865248	-1.734302771
24.62955248	-1.640634995
25.02805248	-1.531385879
25.43445248	-5.4e-09
25.84905248	-5.4e-09


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_R0.dat <==
-24.15094752	-0.620090059
-23.73634752	-0.620090059
-23.32994752	146.1489258
-22.93144752	163.8273766
-22.54054752	180.7843106
-22.15724752	197.5229385
-21.78104752	214.3882422
-21.41184752	231.5762624
-21.04944752	249.211186
-20.69354752	267.3791202
-20.34394752	286.1428421
-20.00054752	305.5503138
-19.66304752	325.6399802
-19.33134752	346.44392
-19.00504752	367.9896851
-18.68414752	390.3014071
-18.36844752	413.4004958
-18.05764752	437.3060915
-17.75164752	462.0353555
-17.45034752	487.6036479
-17.15344752	514.0246222
-16.86084752	541.3102581
-16.57244752	569.4708436
-16.28794752	598.514916
-16.00724752	628.4491668
-15.73024752	659.2783132
-15.45684752	691.0049385
-15.18674752	723.6293024
-14.92004752	757.1491202
-14.65634752	791.5593121
-14.39564752	826.8517211
-14.13784752	863.0147983
-13.88274752	900.0332558
-13.63034752	937.8876841
-13.38044752	976.554136
-13.13294752	1016.003673
-12.88764752	1056.201875
-12.64464752	1097.108316
-12.40374752	1138.675998
-12.16474752	1180.850752
-11.92764752	1223.570604
-11.69244752	1266.765107
-11.45884752	1310.354648
-11.22694752	1354.249721
-10.99654752	1398.350194
-10.76754752	1442.544552
-10.54004752	1486.709147
-10.31384752	1530.707456
-10.08884752	1574.389363
-9.86494752	1617.590481
-9.64224752	1660.131541
-9.42054752	1701.817861
-9.19984752	1742.438935
-8.98004752	1781.76816
-8.76104752	1819.562745
-8.54294752	1855.563842
-8.32554752	1889.496933
-8.10884752	1921.072527
-7.89284752	1949.987215
-7.67744752	1975.925132
-7.46254752	1998.559872
-7.24824752	2017.556923
-7.03434752	2032.576646
-6.82104752	2043.277854
-6.60804752	2049.322024
-6.39544752	2050.378139
-6.18324752	2046.128196
-5.97124752	2036.27332
-5.75964752	2020.540468
-5.54834752	1998.689624
-5.33724752	1970.521384
-5.12634752	1935.884763
-4.91564752	1894.685045
-4.70514752	1846.891429
-4.49474752	1792.544201
-4.28454752	1731.761121
-4.07444752	1664.742693
-3.86444752	1591.775976
-3.65454752	1513.236587
-3.44474752	1429.588591
-3.23504752	1341.381997
-3.02544752	1249.247684
-2.81584752	1153.88963
-2.60624752	1056.074488
-2.39674752	956.6186445
-2.18724752	856.3730527
-1.97774752	756.2062897
-1.76834752	656.9863874
-1.55894752	559.5621149
-1.34944752	464.74445
-1.14004752	373.289006
-0.93074752	285.8801578
-0.72134752	203.1175329
-0.51194752	125.5054169
-0.30254752	53.44545838
-0.09314752	-12.76712353
0.11625248	-72.94382254
0.32555248	-126.9998009
0.53495248	-174.9478667
0.74435248	-216.8899535
0.95375248	-253.0066741
1.16315248	-283.5455647
1.37255248	-308.8086329
1.58185248	-329.1397852
1.79125248	-344.9126362
2.00065248	-356.5191121
2.21005248	-364.3591559
2.41945248	-368.8317395
2.62885248	-370.3272923
2.83815248	-369.2215669
3.04755248	-365.8709001
3.25705248	-360.6087691
3.46645248	-353.7435116
3.67585248	-345.5570566
3.88535248	-336.3045043
4.09485248	-326.2143961
4.30435248	-315.4895251
4.51395248	-304.3081511
4.72355248	-292.8255002
4.93315248	-281.1754481
5.14285248	-269.4723037
5.35265248	-257.812624
5.56255248	-246.27701
5.77255248	-234.9318425
5.98265248	-223.8309307
6.19285248	-213.0170556
6.40325248	-202.523395
6.61375248	-192.3748262
6.82445248	-182.589106
7.03535248	-173.1779294
7.24645248	-164.1478732
7.45775248	-155.5012306
7.66935248	-147.2367446
7.88135248	-139.3502493
8.09355248	-131.835226
8.30615248	-124.6832841
8.51915248	-117.8845731
8.73245248	-111.4281349
8.94635248	-105.3022024
9.16065248	-99.49445139
9.37555248	-93.99221065
9.59095248	-88.78263757
9.80695248	-83.85286204
10.02365248	-79.19010411
10.24105248	-74.78176865
10.45915248	-70.61552064
10.67815248	-66.6793438
10.89795248	-62.96158526
11.11865248	-59.45098836
11.34035248	-56.1367156
11.56305248	-53.00836337
11.78695248	-50.05596983
12.01195248	-47.27001727
12.23815248	-44.64142991
12.46565248	-42.16156801
12.69465248	-39.82221919
12.92505248	-37.6155874
13.15695248	-35.53428023
13.39055248	-33.57129487
13.62575248	-31.7200033
13.86285248	-29.97413675
14.10185248	-28.32776994
14.34275248	-26.7753051
14.58575248	-25.31145611
14.83105248	-23.93123274
15.07855248	-22.62992523
15.32845248	-21.40308921
15.58085248	-20.24653098
15.83595248	-19.15629336
16.09375248	-18.12864192
16.35445248	-17.16005179
16.61815248	-16.24719487
16.88485248	-15.38692766
17.15495248	-14.57627941
17.42835248	-13.81244083
17.70535248	-13.09275303
17.98605248	-12.41469695
18.27055248	-11.77588283
18.55895248	-11.17403988
18.85155248	-10.60700593
19.14845248	-10.07271668
19.44975248	-9.56919444
19.75575248	-9.094535871
20.06655248	-8.646898009
20.38225248	-8.224481759
20.70315248	-7.82551138
21.02945248	-7.448207811
21.36115248	-7.090752354
21.69865248	-6.751235025
22.04205248	-6.42757798
22.39165248	-6.117417371
22.74755248	-5.817914013
23.10995248	-5.525438271
23.47915248	-5.235027212
23.85535248	-4.939435818
24.23865248	-4.627491692
24.62955248	-4.281090475
25.02805248	-3.870341559
25.43445248	-5.4e-09
25.84905248	-5.4e-09


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_R2.dat <==
-24.15094752	0.207107024
-23.73634752	0.207107024
-23.32994752	68.32161575
-22.93144752	73.57900631
-22.54054752	78.79783926
-22.15724752	84.11851415
-21.78104752	89.6172775
-21.41184752	95.33097834
-21.04944752	101.2799988
-20.69354752	107.4775083
-20.34394752	113.9328905
-20.00054752	120.6532878
-19.66304752	127.6444136
-19.33134752	134.9109799
-19.00504752	142.4569109
-18.68414752	150.2854435
-18.36844752	158.3991679
-18.05764752	166.8000347
-17.75164752	175.4893402
-17.45034752	184.4676954
-17.15344752	193.7349823
-16.86084752	203.2902998
-16.57244752	213.131898
-16.28794752	223.2571041
-16.00724752	233.6622379
-15.73024752	244.3425175
-15.45684752	255.291955
-15.18674752	266.5032412
-14.92004752	277.96762
-14.65634752	289.6747506
-14.39564752	301.6125583
-14.13784752	313.7670725
-13.88274752	326.122253
-13.63034752	338.6598019
-13.38044752	351.3589645
-13.13294752	364.1963161
-12.88764752	377.1455363
-12.64464752	390.1771727
-12.40374752	403.2583918
-12.16474752	416.3527222
-11.92764752	429.4197884
-11.69244752	442.4150408
-11.45884752	455.2894821
-11.22694752	467.9893958
-10.99654752	480.4560813
-10.76754752	492.6256
-10.54004752	504.4285408
-10.31384752	515.7898125
-10.08884752	526.6284718
-9.86494752	536.8575988
-9.64224752	546.3842325
-9.42054752	555.1093794
-9.19984752	562.9281122
-8.98004752	569.7297761
-8.76104752	575.3983208
-8.54294752	579.8127802
-8.32554752	582.8479205
-8.10884752	584.3750799
-7.89284752	584.2632223
-7.67744752	582.3802262
-7.46254752	578.5944308
-7.24824752	572.7764549
-7.03434752	564.8013031
-6.82104752	554.5507647
-6.60804752	541.9161048
-6.39544752	526.8010361
-6.18324752	509.1249454
-5.97124752	488.8263362
-5.75964752	465.8664296
-5.54834752	440.2328466
-5.33724752	411.9432741
-5.12634752	381.048995
-4.91564752	347.6381427
-4.70514752	311.83852
-4.49474752	273.8198077
-4.28454752	233.7949795
-4.07444752	192.0207384
-3.86444752	148.7967978
-3.65454752	104.4638529
-3.44474752	59.40012347
-3.23504752	14.01639721
-3.02544752	-31.25043225
-2.81584752	-75.94526434
-2.60624752	-119.6039738
-2.39674752	-161.7636349
-2.18724752	-201.9734614
-1.97774752	-239.8060585
-1.76834752	-274.8685284
-1.55894752	-306.8129344
-1.34944752	-335.3456297
-1.14004752	-360.2349862
-0.93074752	-381.3171269
-0.72134752	-398.4993636
-0.51194752	-411.7611651
-0.30254752	-421.1526192
-0.09314752	-426.7904974
0.11625248	-428.8521628
0.32555248	-427.5676814
0.53495248	-423.2105797
0.74435248	-416.087746
0.95375248	-406.5289839
1.16315248	-394.876708
1.37255248	-381.4762147
1.58185248	-366.6668876
1.79125248	-350.7746031
2.00065248	-334.1055061
2.21005248	-316.9412309
2.41945248	-299.5355549
2.62885248	-282.1124059
2.83815248	-264.8650862
3.04755248	-247.9565424
3.25705248	-231.5204897
3.46645248	-215.663196
3.67585248	-200.4657376
3.88535248	-185.9865542
4.09485248	-172.264155
4.30435248	-159.3198509
4.51395248	-147.1604142
4.72355248	-135.7805933
4.93315248	-125.16543
5.14285248	-115.2923495
5.35265248	-106.133007
5.56255248	-97.65488921
5.77255248	-89.8226784
5.98265248	-82.59939227
6.19285248	-75.94731971
6.40325248	-69.82877283
6.61375248	-64.20667766
6.82445248	-59.04502556
7.03535248	-54.3092061
7.24645248	-49.96624094
7.45775248	-45.98493608
7.66935248	-42.33596813
7.88135248	-38.99191802
8.09355248	-35.92726373
8.30615248	-33.11834182
8.51915248	-30.54328591
8.73245248	-28.18194877
8.94635248	-26.01581351
9.16065248	-24.02789805
9.37555248	-22.20265644
9.59095248	-20.52587955
9.80695248	-18.98459719
10.02365248	-17.56698302
10.24105248	-16.26226343
10.45915248	-15.06063093
10.67815248	-13.95316265
10.89795248	-12.93174398
11.11865248	-11.98899763
11.34035248	-11.11821785
11.56305248	-10.31330978
11.78695248	-9.568733776
12.01195248	-8.879454246
12.23815248	-8.240893016
12.46565248	-7.648886715
12.69465248	-7.099647993
12.92505248	-6.589730264
13.15695248	-6.115995697
13.39055248	-5.675586191
13.62575248	-5.265897073
13.86285248	-4.884553294
14.10185248	-4.52938789
14.34275248	-4.198422511
14.58575248	-3.889849825
14.83105248	-3.60201762
15.07855248	-3.333414453
15.32845248	-3.082656695
15.58085248	-2.848476845
15.83595248	-2.629712992
16.09375248	-2.425299323
16.35445248	-2.234257576
16.61815248	-2.055689368
16.88485248	-1.88876931
17.15495248	-1.732738858
17.42835248	-1.586900844
17.70535248	-1.450614651
17.98605248	-1.323291999
18.27055248	-1.204393338
18.55895248	-1.093424837
18.85155248	-0.989936008
19.14845248	-0.893518011
19.44975248	-0.803802725
19.75575248	-0.720462745
20.06655248	-0.643212502
20.38225248	-0.571810875
20.70315248	-0.506065789
21.02945248	-0.445841637
21.36115248	-0.391070812
21.69865248	-0.341771455
22.04205248	-0.298074924
22.39165248	-0.260268776
22.74755248	-0.228864564
23.10995248	-0.204703099
23.47915248	-0.189103294
23.85535248	-0.184004679
24.23865248	-0.19180554
24.62955248	-0.213604837
25.02805248	-0.241272026
25.43445248	-3.6e-09
25.84905248	-3.6e-09


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_Rho.dat <==
-24.15094752	0.99701848
-23.73634752	0.99701848
-23.32994752	1.000164407
-22.93144752	1.000993793
-22.54054752	1.001811557
-22.15724752	1.002631284
-21.78104752	1.003467066
-21.41184752	1.004328036
-21.04944752	1.005220616
-20.69354752	1.006149752
-20.34394752	1.007119473
-20.00054752	1.008133243
-19.66304752	1.009194203
-19.33134752	1.01030532
-19.00504752	1.011469481
-18.68414752	1.012689554
-18.36844752	1.01396843
-18.05764752	1.015309055
-17.75164752	1.016714458
-17.45034752	1.018187767
-17.15344752	1.019732235
-16.86084752	1.021351256
-16.57244752	1.023048379
-16.28794752	1.024827327
-16.00724752	1.026692014
-15.73024752	1.028646564
-15.45684752	1.030695322
-15.18674752	1.03284288
-14.92004752	1.035094091
-14.65634752	1.037454092
-14.39564752	1.039928323
-14.13784752	1.042522549
-13.88274752	1.045242887
-13.63034752	1.048095828
-13.38044752	1.051088267
-13.13294752	1.054227526
-12.88764752	1.057521392
-12.64464752	1.060978142
-12.40374752	1.064606583
-12.16474752	1.068416087
-11.92764752	1.072416629
-11.69244752	1.076618829
-11.45884752	1.081034002
-11.22694752	1.085674195
-10.99654752	1.09055225
-10.76754752	1.095681846
-10.54004752	1.101077565
-10.31384752	1.106754948
-10.08884752	1.11273056
-9.86494752	1.119022058
-9.64224752	1.125648264
-9.42054752	1.132629236
-9.19984752	1.13998635
-8.98004752	1.147742382
-8.76104752	1.155921592
-8.54294752	1.164549814
-8.32554752	1.173654542
-8.10884752	1.183265028
-7.89284752	1.193412371
-7.67744752	1.204129611
-7.46254752	1.215451817
-7.24824752	1.227416178
-7.03434752	1.240062077
-6.82104752	1.253431168
-6.60804752	1.267567435
-6.39544752	1.282517228
-6.18324752	1.298329293
-5.97124752	1.315054762
-5.75964752	1.332747116
-5.54834752	1.351462101
-5.33724752	1.371257605
-5.12634752	1.392193462
-4.91564752	1.414331195
-4.70514752	1.437733674
-4.49474752	1.462464677
-4.28454752	1.488588346
-4.07444752	1.51616852
-3.86444752	1.545267933
-3.65454752	1.57594727
-3.44474752	1.608264061
-3.23504752	1.642271424
-3.02544752	1.678016637
-2.81584752	1.715539562
-2.60624752	1.754870924
-2.39674752	1.796030477
-2.18724752	1.839025082
-1.97774752	1.883846764
-1.76834752	1.930470792
-1.55894752	1.978853866
-1.34944752	2.028932512
-1.14004752	2.080621749
-0.93074752	2.133814165
-0.72134752	2.188379478
-0.51194752	2.244164686
-0.30254752	2.300994868
-0.09314752	2.3586747
0.11625248	2.416990684
0.32555248	2.475714088
0.53495248	2.534604513
0.74435248	2.593413991
0.95375248	2.651891476
1.16315248	2.709787543
1.37255248	2.766859108
1.58185248	2.822873987
1.79125248	2.877615079
2.00065248	2.930884036
2.21005248	2.982504273
2.41945248	3.032323231
2.62885248	3.080213846
2.83815248	3.126075227
3.04755248	3.169832582
3.25705248	3.211436454
3.46645248	3.250861393
3.67585248	3.288104144
3.88535248	3.323181499
4.09485248	3.356127923
4.30435248	3.38699306
4.51395248	3.415839229
4.72355248	3.442738977
4.93315248	3.467772771
5.14285248	3.491026861
5.35265248	3.512591352
5.56255248	3.532558507
5.77255248	3.551021276
5.98265248	3.568072056
6.19285248	3.583801668
6.40325248	3.598298533
6.61375248	3.611648034
6.82445248	3.623932031
7.03535248	3.635228527
7.24645248	3.645611447
7.45775248	3.65515052
7.66935248	3.66391124
7.88135248	3.671954904
8.09355248	3.679338688
8.30615248	3.686115778
8.51915248	3.692335518
8.73245248	3.698043592
8.94635248	3.703282207
9.16065248	3.708090297
9.37555248	3.712503716
9.59095248	3.716555444
9.80695248	3.72027578
10.02365248	3.723692533
10.24105248	3.726831205
10.45915248	3.729715165
10.67815248	3.732365817
10.89795248	3.734802751
11.11865248	3.737043894
11.34035248	3.739105641
11.56305248	3.741002987
11.78695248	3.742749641
12.01195248	3.744358135
12.23815248	3.745839925
12.46565248	3.747205486
12.69465248	3.748464392
12.92505248	3.749625395
13.15695248	3.7506965
13.39055248	3.751685027
13.62575248	3.752597673
13.86285248	3.753440564
14.10185248	3.754219308
14.34275248	3.754939038
14.58575248	3.755604457
14.83105248	3.75621987
15.07855248	3.756789227
15.32845248	3.757316146
15.58085248	3.75780395
15.83595248	3.758255686
16.09375248	3.758674152
16.35445248	3.759061922
16.61815248	3.75942136
16.88485248	3.759754643
17.15495248	3.760063774
17.42835248	3.760350603
17.70535248	3.760616833
17.98605248	3.760864041
18.27055248	3.761093685
18.55895248	3.761307118
18.85155248	3.761505598
19.14845248	3.761690295
19.44975248	3.761862308
19.75575248	3.76202267
20.06655248	3.762172357
20.38225248	3.762312307
20.70315248	3.762443422
21.02945248	3.762566593
21.36115248	3.762682716
21.69865248	3.762792716
22.04205248	3.762897594
22.39165248	3.762998482
22.74755248	3.763096764
23.10995248	3.763194282
23.47915248	3.76329382
23.85535248	3.76340025
24.23865248	3.763523475
24.62955248	3.76368637
25.02805248	3.763944895
25.43445248	3.769230769
25.84905248	3.769230769


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_S.dat <==
-24.15094752	-0.014302341
-23.73634752	-0.014302341
-23.32994752	0.262851918
-22.93144752	0.292461547
-22.54054752	0.320824083
-22.15724752	0.349030615
-21.78104752	0.377750434
-21.41184752	0.407341174
-21.04944752	0.438025803
-20.69354752	0.469965432
-20.34394752	0.503286938
-20.00054752	0.538096939
-19.66304752	0.574490233
-19.33134752	0.612554865
-19.00504752	0.652375123
-18.68414752	0.69403337
-18.36844752	0.737611255
-18.05764752	0.783190567
-17.75164752	0.830853879
-17.45034752	0.880685049
-17.15344752	0.932769619
-16.86084752	0.987195151
-16.57244752	1.044051502
-16.28794752	1.103431072
-16.00724752	1.165429013
-15.73024752	1.230143412
-15.45684752	1.297675456
-15.18674752	1.368129574
-14.92004752	1.44161355
-14.65634752	1.518238625
-14.39564752	1.598119561
-14.13784752	1.681374692
-13.88274752	1.768125933
-13.63034752	1.85849876
-13.38044752	1.952622153
-13.13294752	2.050628491
-12.88764752	2.152653402
-12.64464752	2.258835549
-12.40374752	2.36931636
-12.16474752	2.484239678
-11.92764752	2.603751334
-11.69244752	2.727998623
-11.45884752	2.857129675
-11.22694752	2.991292712
-10.99654752	3.130635168
-10.76754752	3.275302669
-10.54004752	3.425437839
-10.31384752	3.581178934
-10.08884752	3.742658272
-9.86494752	3.910000439
-9.64224752	4.083320259
-9.42054752	4.262720494
-9.19984752	4.448289261
-8.98004752	4.640097141
-8.76104752	4.838193954
-8.54294752	5.042605182
-8.32554752	5.253328023
-8.10884752	5.470327056
-7.89284752	5.693529505
-7.67744752	5.922820102
-7.46254752	6.158035537
-7.24824752	6.398958527
-7.03434752	6.645311503
-6.82104752	6.89674997
-6.60804752	7.152855591
-6.39544752	7.413129071
-6.18324752	7.676982942
-5.97124752	7.943734384
-5.75964752	8.212598235
-5.54834752	8.482680404
-5.33724752	8.752971902
-5.12634752	9.02234379
-4.91564752	9.289543337
-4.70514752	9.553191769
-4.49474752	9.811783983
-4.28454752	10.06369066
-4.07444752	10.30716321
-3.86444752	10.540342
-3.65454752	10.76126832
-3.44474752	10.96790042
-3.23504752	11.158134
-3.02544752	11.32982738
-2.81584752	11.48083137
-2.60624752	11.60902383
-2.39674752	11.7123485
-2.18724752	11.78885769
-1.97774752	11.8367578
-1.76834752	11.85445669
-1.55894752	11.84061133
-1.34944752	11.79417426
-1.14004752	11.71443665
-0.93074752	11.60106624
-0.72134752	11.45413793
-0.51194752	11.27415511
-0.30254752	11.06206008
-0.09314752	10.81923221
0.11625248	10.54747301
0.32555248	10.24897814
0.53495248	9.926296672
0.74435248	9.582279039
0.95375248	9.220015533
1.16315248	8.842767803
1.37255248	8.453896247
1.58185248	8.056786371
1.79125248	7.654777168
2.00065248	7.251094344
2.21005248	6.848790851
2.41945248	6.450696595
2.62885248	6.059378609
2.83815248	5.677112292
3.04755248	5.305863711
3.25705248	4.947282398
3.46645248	4.602703647
3.67585248	4.273158981
3.88535248	3.959393276
4.09485248	3.66188696
4.30435248	3.380881733
4.51395248	3.116408376
4.72355248	2.868315382
4.93315248	2.636297347
5.14285248	2.41992227
5.35265248	2.21865714
5.56255248	2.03189137
5.77255248	1.858957806
5.98265248	1.699151209
6.19285248	1.5517442
6.40325248	1.416000752
6.61375248	1.291187385
6.82445248	1.176582253
7.03535248	1.071482339
7.24645248	0.975208982
7.45775248	0.887111952
7.66935248	0.806572295
7.88135248	0.733004143
8.09355248	0.665855666
8.30615248	0.60460933
8.51915248	0.548781599
8.73245248	0.497922211
8.94635248	0.451613125
9.16065248	0.409467226
9.37555248	0.371126864
9.59095248	0.336262294
9.80695248	0.304570048
10.02365248	0.275771291
10.24105248	0.24961019
10.45915248	0.225852311
10.67815248	0.204283074
10.89795248	0.184706259
11.11865248	0.166942599
11.34035248	0.150828437
11.56305248	0.136214466
11.78695248	0.122964554
12.01195248	0.110954642
12.23815248	0.100071723
12.46565248	0.090212899
12.69465248	0.081284505
12.92505248	0.073201303
13.15695248	0.065885743
13.39055248	0.059267281
13.62575248	0.053281759
13.86285248	0.04787083
14.10185248	0.042981439
14.34275248	0.038565345
14.58575248	0.034578686
14.83105248	0.030981586
15.07855248	0.027737786
15.32845248	0.024814326
15.58085248	0.022181233
15.83595248	0.019811262
16.09375248	0.017679636
16.35445248	0.01576383
16.61815248	0.014043362
16.88485248	0.012499606
17.15495248	0.011115627
17.42835248	0.009876023
17.70535248	0.008766787
17.98605248	0.007775178
18.27055248	0.006889603
18.55895248	0.006099514
18.85155248	0.005395304
19.14845248	0.004768218
19.44975248	0.004210265
19.75575248	0.003714139
20.06655248	0.003273128
20.38225248	0.002881039
20.70315248	0.0025321
21.02945248	0.002220853
21.36115248	0.001942019
21.69865248	0.001690302
22.04205248	0.001460103
22.39165248	0.001245026
22.74755248	0.001036969
23.10995248	0.000824239
23.47915248	0.000587175
23.85535248	0.000287101
24.23865248	-0.000162512
24.62955248	-0.000973425
25.02805248	-0.002673222
25.43445248	0
25.84905248	0


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_T.dat <==
-24.15094752	1.014345111
-23.73634752	1.014345111
-23.32994752	1.22601177
-22.93144752	1.264262406
-22.54054752	1.301426894
-22.15724752	1.33833813
-21.78104752	1.375708892
-21.41184752	1.413976685
-21.04944752	1.453434308
-20.69354752	1.494296
-20.34394752	1.536727683
-20.00054752	1.580865092
-19.66304752	1.626825453
-19.33134752	1.67471466
-19.00504752	1.724631563
-18.68414752	1.77667064
-18.36844752	1.830923762
-18.05764752	1.887481432
-17.75164752	1.946433694
-17.45034752	2.007870809
-17.15344752	2.07188378
-16.86084752	2.138564763
-16.57244752	2.208007396
-16.28794752	2.280307061
-16.00724752	2.355561101
-15.73024752	2.433868985
-15.45684752	2.515332447
-15.18674752	2.600055584
-14.92004752	2.688144916
-14.65634752	2.779709422
-14.39564752	2.874860533
-14.13784752	2.973712096
-13.88274752	3.076380291
-13.63034752	3.182983509
-13.38044752	3.293642185
-13.13294752	3.40847858
-12.88764752	3.5276165
-12.64464752	3.651180964
-12.40374752	3.779297798
-12.16474752	3.912093152
-11.92764752	4.049692946
-11.69244752	4.192222216
-11.45884752	4.339804373
-11.22694752	4.492560349
-10.99654752	4.650607637
-10.76754752	4.814059206
-10.54004752	4.983022291
-10.31384752	5.157597037
-10.08884752	5.337875007
-9.86494752	5.523937537
-9.64224752	5.715853927
-9.42054752	5.91367948
-9.19984752	6.117453371
-8.98004752	6.327196361
-8.76104752	6.542908349
-8.54294752	6.764565773
-8.32554752	6.99211888
-8.10884752	7.225488877
-7.89284752	7.464564984
-7.67744752	7.709201438
-7.46254752	7.959214471
-7.24824752	8.214379327
-7.03434752	8.474427372
-6.82104752	8.739043372
-6.60804752	9.007863024
-6.39544752	9.280470827
-6.18324752	9.556398406
-5.97124752	9.835123409
-5.75964752	10.11606908
-5.54834752	10.39860466
-5.33724752	10.6820467
-5.12634752	10.96566153
-4.91564752	11.24866876
-4.70514752	11.53024623
-4.49474752	11.80953618
-4.28454752	12.08565289
-4.07444752	12.35769171
-3.86444752	12.62473935
-3.65454752	12.88588547
-3.44474752	13.14023533
-3.23504752	13.38692313
-3.02544752	13.62512595
-2.81584752	13.85407778
-2.60624752	14.07308313
-2.39674752	14.28153003
-2.18724752	14.47890157
-1.97774752	14.66478586
-1.76834752	14.83888368
-1.55894752	15.00101363
-1.34944752	15.1511144
-1.14004752	15.28924404
-0.93074752	15.41557614
-0.72134752	15.5303931
-0.51194752	15.63407669
-0.30254752	15.72709635
-0.09314752	15.80999559
0.11625248	15.88337721
0.32555248	15.9478879
0.53495248	16.00420281
0.74435248	16.05301063
0.95375248	16.09499985
1.16315248	16.13084641
1.37255248	16.16120313
1.58185248	16.18669118
1.79125248	16.20789345
2.00065248	16.22534998
2.21005248	16.23955516
2.41945248	16.25095664
2.62885248	16.25995561
2.83815248	16.26690816
3.04755248	16.27212766
3.25705248	16.2758876
3.46645248	16.27842493
3.67585248	16.27994357
3.88535248	16.28061797
4.09485248	16.28059658
4.30435248	16.28000511
4.51395248	16.27894963
4.72355248	16.27751932
4.93315248	16.27578893
5.14285248	16.27382104
5.35265248	16.27166791
5.56255248	16.26937315
5.77255248	16.26697313
5.98265248	16.26449814
6.19285248	16.26197344
6.40325248	16.25942004
6.61375248	16.25685547
6.82445248	16.25429428
7.03535248	16.25174856
7.24645248	16.24922836
7.45775248	16.24674194
7.66935248	16.24429614
7.88135248	16.24189652
8.09355248	16.23954758
8.30615248	16.23725292
8.51915248	16.23501538
8.73245248	16.23283712
8.94635248	16.23071972
9.16065248	16.22866429
9.37555248	16.22667149
9.59095248	16.22474164
9.80695248	16.22287472
10.02365248	16.22107045
10.24105248	16.21932833
10.45915248	16.21764764
10.67815248	16.21602752
10.89795248	16.21446693
11.11865248	16.21296476
11.34035248	16.21151976
11.56305248	16.21013063
11.78695248	16.20879599
12.01195248	16.20751443
12.23815248	16.20628448
12.46565248	16.20510468
12.69465248	16.20397352
12.92505248	16.2028895
13.15695248	16.20185113
13.39055248	16.20085691
13.62575248	16.19990537
13.86285248	16.19899504
14.10185248	16.19812449
14.34275248	16.19729229
14.58575248	16.19649707
14.83105248	16.19573745
15.07855248	16.19501212
15.32845248	16.19431977
15.58085248	16.19365914
15.83595248	16.193029
16.09375248	16.19242813
16.35445248	16.19185538
16.61815248	16.19130961
16.88485248	16.1907897
17.15495248	16.19029458
17.42835248	16.1898232
17.70535248	16.18937453
17.98605248	16.18894756
18.27055248	16.18854132
18.55895248	16.18815484
18.85155248	16.18778717
19.14845248	16.18743737
19.44975248	16.18710451
19.75575248	16.18678765
20.06655248	16.18648585
20.38225248	16.18619815
20.70315248	16.18592358
21.02945248	16.18566109
21.36115248	16.18540962
21.69865248	16.18516798
22.04205248	16.18493491
22.39165248	16.18470895
22.74755248	16.18448846
23.10995248	16.18427146
23.47915248	16.18405548
23.85535248	16.18383712
24.23865248	16.18361072
24.62955248	16.18336362
25.02805248	16.18305907
25.43445248	16.18367347
25.84905248	16.18367347


==> Fig/Shock/Ma7.0/FSM/FSM_Ma7.0_U.dat <==
-24.15094752	9.036961141
-23.73634752	9.036961141
-23.32994752	8.998754673
-22.93144752	8.991222299
-22.54054752	8.983859001
-22.15724752	8.976506892
-21.78104752	8.969028618
-21.41184752	8.961339766
-21.04944752	8.953383114
-20.69354752	8.945115816
-20.34394752	8.93650377
-20.00054752	8.927518294
-19.66304752	8.918133932
-19.33134752	8.908327098
-19.00504752	8.898075247
-18.68414752	8.88735636
-18.36844752	8.876148589
-18.05764752	8.86443001
-17.75164752	8.852178423
-17.45034752	8.839371204
-17.15344752	8.825985173
-16.86084752	8.81199649
-16.57244752	8.797380553
-16.28794752	8.782111918
-16.00724752	8.766164213
-15.73024752	8.749510064
-15.45684752	8.732121023
-15.18674752	8.713967494
-14.92004752	8.695018674
-14.65634752	8.675242478
-14.39564752	8.65460548
-14.13784752	8.633072853
-13.88274752	8.610608306
-13.63034752	8.587174031
-13.38044752	8.562730646
-13.13294752	8.537237149
-12.88764752	8.510650872
-12.64464752	8.482927438
-12.40374752	8.454020733
-12.16474752	8.423882877
-11.92764752	8.392464207
-11.69244752	8.359713271
-11.45884752	8.325576834
-11.22694752	8.289999898
-10.99654752	8.252925736
-10.76754752	8.214295947
-10.54004752	8.17405053
-10.31384752	8.132127984
-10.08884752	8.088465433
-9.86494752	8.042998785
-9.64224752	7.995662917
-9.42054752	7.946391908
-9.19984752	7.895119308
-8.98004752	7.841778453
-8.76104752	7.786302837
-8.54294752	7.728626528
-8.32554752	7.668684661
-8.10884752	7.606413976
-7.89284752	7.541753443
-7.67744752	7.474644952
-7.46254752	7.405034072
-7.24824752	7.332870906
-7.03434752	7.258111014
-6.82104752	7.180716417
-6.60804752	7.100656686
-6.39544752	7.017910103
-6.18324752	6.932464885
-5.97124752	6.844320479
-5.75964752	6.753488893
-5.54834752	6.659996057
-5.33724752	6.563883201
-5.12634752	6.465208203
-4.91564752	6.364046896
-4.70514752	6.26049429
-4.49474752	6.154665671
-4.28454752	6.046697524
-4.07444752	5.936748253
-3.86444752	5.824998622
-3.65454752	5.711651886
-3.44474752	5.596933556
-3.23504752	5.48109075
-3.02544752	5.364391091
-2.81584752	5.247121135
-2.60624752	5.129584288
-2.39674752	5.012098231
-2.18724752	4.894991864
-1.97774752	4.778601802
-1.76834752	4.663268477
-1.55894752	4.549331938
-1.34944752	4.437127434
-1.14004752	4.326980902
-0.93074752	4.219204481
-0.72134752	4.114092197
-0.51194752	4.011915935
-0.30254752	3.912921847
-0.09314752	3.817327293
0.11625248	3.725318409
0.32555248	3.637048382
0.53495248	3.552636459
0.74435248	3.472167695
0.95375248	3.39569343
1.16315248	3.323232435
1.37255248	3.254772652
1.58185248	3.190273442
1.79125248	3.12966823
2.00065248	3.07286744
2.21005248	3.019761614
2.41945248	2.970224594
2.62885248	2.924116696
2.83815248	2.881287776
3.04755248	2.841580126
3.25705248	2.804831155
3.46645248	2.770875805
3.67585248	2.739548694
3.88535248	2.710685973
4.09485248	2.684126888
4.30435248	2.65971507
4.51395248	2.637299566
4.72355248	2.616735628
4.93315248	2.597885285
5.14285248	2.580617733
5.35265248	2.564809552
5.56255248	2.550344791
5.77255248	2.537114933
5.98265248	2.525018769
6.19285248	2.513962199
6.40325248	2.503857973
6.61375248	2.494625397
6.82445248	2.48619
7.03535248	2.478483195
7.24645248	2.471441922
7.45775248	2.465008294
7.66935248	2.459129247
7.88135248	2.453756196
8.09355248	2.448844705
8.30615248	2.444354169
8.51915248	2.440247516
8.73245248	2.436490919
8.94635248	2.433053536
9.16065248	2.429907254
9.37555248	2.427026461
9.59095248	2.424387833
9.80695248	2.42197013
10.02365248	2.419754017
10.24105248	2.417721894
10.45915248	2.415857743
10.67815248	2.414146984
10.89795248	2.412576344
11.11865248	2.411133746
11.34035248	2.40980819
11.56305248	2.408589664
11.78695248	2.40746905
12.01195248	2.40643804
12.23815248	2.405489068
12.46565248	2.404615236
12.69465248	2.403810257
12.92505248	2.403068399
13.15695248	2.40238443
13.39055248	2.401753579
13.62575248	2.401171488
13.86285248	2.400634179
14.10185248	2.400138016
14.34275248	2.399679675
14.58575248	2.399256118
14.83105248	2.398864565
15.07855248	2.39850247
15.32845248	2.398167503
15.58085248	2.397857528
15.83595248	2.397570585
16.09375248	2.397304879
16.35445248	2.397058758
16.61815248	2.396830708
16.88485248	2.396619335
17.15495248	2.396423355
17.42835248	2.396241586
17.70535248	2.39607294
17.98605248	2.395916408
18.27055248	2.395771061
18.55895248	2.395636034
18.85155248	2.395510525
19.14845248	2.395393787
19.44975248	2.39528512
19.75575248	2.395183867
20.06655248	2.395089402
20.38225248	2.395001132
20.70315248	2.394918479
21.02945248	2.394840876
21.36115248	2.394767752
21.69865248	2.394698516
22.04205248	2.394632526
22.39165248	2.394569056
22.74755248	2.394507211
23.10995248	2.394445792
23.47915248	2.394382992
23.85535248	2.394315702
24.23865248	2.394237912
24.62955248	2.394136951
25.02805248	2.393985858
25.43445248	2.397561119
25.84905248	2.397561119


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_M.dat <==
-34.677991	-0.520151
-34.177991	-0.570764
-33.677991	-0.603861
-33.177991	-0.638281
-32.677991	-0.685724
-32.177991	-0.732704
-31.677991	-0.785349
-31.177991	-0.841805
-30.677991	-0.902799
-30.177991	-0.971806
-29.677991	-1.050735
-29.177991	-1.132424
-28.677991	-1.223548
-28.177991	-1.323535
-27.677991	-1.430491
-27.177991	-1.546253
-26.677991	-1.672983
-26.177991	-1.809885
-25.677991	-1.958525
-25.177991	-2.1198
-24.677991	-2.295036
-24.177991	-2.483412
-23.677991	-2.688123
-23.177991	-2.909437
-22.677991	-3.148927
-22.177991	-3.408434
-21.677991	-3.689174
-21.177991	-3.992101
-20.677991	-4.31955
-20.177991	-4.673272
-19.677991	-5.055436
-19.177991	-5.467856
-18.677991	-5.91323
-18.177991	-6.393367
-17.677991	-6.910909
-17.177991	-7.468459
-16.677991	-8.06863
-16.177991	-8.714073
-15.677991	-9.407761
-15.177991	-10.152232
-14.677991	-10.950133
-14.177991	-11.80377
-13.677991	-12.715229
-13.177991	-13.685772
-12.677991	-14.716029
-12.177991	-15.805151
-11.677991	-16.95047
-11.177991	-18.146748
-10.677991	-19.385345
-10.177991	-20.652882
-9.677991	-21.930097
-9.177991	-23.190015
-8.677991	-24.396233
-8.177991	-25.500976
-7.677991	-26.443602
-7.177991	-27.14949
-6.677991	-27.530491
-6.177991	-27.487264
-5.677991	-26.914695
-5.177991	-25.711106
-4.677991	-23.79194
-4.177991	-21.107213
-3.677991	-17.661187
-3.177991	-13.530043
-2.677991	-8.872031
-2.177991	-3.923678
-1.677991	1.021701
-1.177991	5.652119
-0.677991	9.68346
-0.177991	12.902201
0.322009	15.192345
0.822009	16.540752
1.322009	17.022411
1.822009	16.773354
2.322009	15.960294
2.822009	14.754447
3.322009	13.312925
3.822009	11.768031
4.322009	10.222675
4.822009	8.750283
5.322009	7.397557
5.822009	6.18922
6.322009	5.133385
6.822009	4.226933
7.322009	3.459747
7.822009	2.818182
8.322009	2.28701
8.822009	1.851229
9.322009	1.496294
9.822009	1.209293
10.322009	0.978248
10.822009	0.793475
11.322009	0.645379
11.822009	0.527437
12.322009	0.432926
12.822009	0.358502
13.322009	0.296377
13.822009	0.248858
14.322009	0.211405
14.822009	0.186569


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_Q.dat <==
-34.677991	-0.81843
-34.177991	-0.852645
-33.677991	-0.928912
-33.177991	-1.011519
-32.677991	-1.100419
-32.177991	-1.1995
-31.677991	-1.30792
-31.177991	-1.418807
-30.677991	-1.539969
-30.177991	-1.674694
-29.677991	-1.829639
-29.177991	-1.992696
-28.677991	-2.169279
-28.177991	-2.358362
-27.677991	-2.563628
-27.177991	-2.784702
-26.677991	-3.025106
-26.177991	-3.286806
-25.677991	-3.570443
-25.177991	-3.875762
-24.677991	-4.208423
-24.177991	-4.56744
-23.677991	-4.958068
-23.177991	-5.382048
-22.677991	-5.842875
-22.177991	-6.342549
-21.677991	-6.884761
-21.177991	-7.473193
-20.677991	-8.112815
-20.177991	-8.807918
-19.677991	-9.564253
-19.177991	-10.386225
-18.677991	-11.280731
-18.177991	-12.25391
-17.677991	-13.313447
-17.177991	-14.467375
-16.677991	-15.724989
-16.177991	-17.095978
-15.677991	-18.591454
-15.177991	-20.223232
-14.677991	-22.004728
-14.177991	-23.95018
-13.677991	-26.075645
-13.177991	-28.397952
-12.677991	-30.935406
-12.177991	-33.706982
-11.677991	-36.732277
-11.177991	-40.030483
-10.677991	-43.619626
-10.177991	-47.514652
-9.677991	-51.725589
-9.177991	-56.254337
-8.677991	-61.091182
-8.177991	-66.209893
-7.677991	-71.562575
-7.177991	-77.073532
-6.677991	-82.633649
-6.177991	-88.095557
-5.677991	-93.271538
-5.177991	-97.935608
-4.677991	-101.832346
-4.177991	-104.693836
-3.677991	-106.265968
-3.177991	-106.341979
-2.677991	-104.798533
-2.177991	-101.625471
-1.677991	-96.939788
-1.177991	-90.976485
-0.677991	-84.056671
-0.177991	-76.540962
0.322009	-68.781637
0.822009	-61.085319
1.322009	-53.692422
1.822009	-46.772289
2.322009	-40.429239
2.822009	-34.71366
3.322009	-29.634455
3.822009	-25.170825
4.322009	-21.282914
4.822009	-17.920614
5.322009	-15.030289
5.822009	-12.558919
6.322009	-10.456384
6.822009	-8.676128
7.322009	-7.175578
7.822009	-5.915896
8.322009	-4.862365
8.822009	-3.983855
9.322009	-3.25353
9.822009	-2.647675
10.322009	-2.146595
10.822009	-1.732539
11.322009	-1.392134
11.822009	-1.111927
12.322009	-0.882194
12.822009	-0.692258
13.322009	-0.5387
13.822009	-0.408673
14.322009	-0.296925
14.822009	-0.201443


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_R0.dat <==
-34.677991	24.114958
-34.177991	24.836058
-33.677991	26.854974
-33.177991	29.300647
-32.677991	31.805998
-32.177991	34.384922
-31.677991	37.381857
-31.177991	40.750858
-30.677991	44.24311
-30.177991	47.833934
-29.677991	51.664615
-29.177991	56.128837
-28.677991	60.936331
-28.177991	66.210873
-27.677991	71.897782
-27.177991	78.07441
-26.677991	84.72119
-26.177991	91.812618
-25.677991	99.418485
-25.177991	107.67024
-24.677991	116.638613
-24.177991	126.442596
-23.677991	137.040273
-23.177991	148.541428
-22.677991	160.984326
-22.177991	174.453083
-21.677991	189.010698
-21.177991	204.753438
-20.677991	221.787759
-20.177991	240.250755
-19.677991	260.259491
-19.177991	281.953317
-18.677991	305.438573
-18.177991	330.869819
-17.677991	358.383233
-17.177991	388.144305
-16.677991	420.320188
-16.177991	455.102122
-15.677991	492.683775
-15.177991	533.270466
-14.677991	577.054335
-14.177991	624.227257
-13.677991	674.954365
-13.177991	729.385629
-12.677991	787.618674
-12.177991	849.691386
-11.677991	915.536576
-11.177991	984.948012
-10.677991	1057.514845
-10.177991	1132.559303
-9.677991	1209.045653
-9.177991	1285.492294
-8.677991	1359.862235
-8.177991	1429.473474
-7.677991	1490.916666
-7.177991	1540.038023
-6.677991	1572.001136
-6.177991	1581.493562
-5.677991	1563.106591
-5.177991	1511.936509
-4.677991	1424.384325
-4.177991	1299.09374
-3.677991	1137.846427
-3.177991	946.166913
-2.677991	733.328094
-2.177991	511.556829
-1.677991	294.446618
-1.177991	94.918079
-0.677991	-76.719104
-0.177991	-214.044959
0.322009	-314.870745
0.822009	-380.715451
1.322009	-415.757177
1.822009	-425.640164
2.322009	-416.428664
2.822009	-393.843583
3.322009	-362.808856
3.822009	-327.260501
4.322009	-290.149164
4.822009	-253.557219
5.322009	-218.86394
5.822009	-186.910569
6.322009	-158.1402
6.822009	-132.708411
7.322009	-110.566625
7.822009	-91.530446
8.322009	-75.330821
8.822009	-61.660577
9.322009	-50.201473
9.822009	-40.653352
10.322009	-32.737006
10.822009	-26.211993
11.322009	-20.857229
11.822009	-16.494723
12.322009	-12.952694
12.822009	-10.102428
13.322009	-7.806975
13.822009	-5.986133
14.322009	-4.553244
14.822009	-3.280492


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_R2.dat <==
-34.677991	14.497529
-34.177991	15.64488
-33.677991	16.880152
-33.177991	18.133607
-32.677991	19.608259
-32.177991	21.245092
-31.677991	23.008833
-31.177991	24.874117
-30.677991	26.881439
-30.177991	29.006966
-29.677991	31.29109
-29.177991	33.887187
-28.677991	36.663336
-28.177991	39.718493
-27.677991	43.028068
-27.177991	46.620706
-26.677991	50.502659
-26.177991	54.667535
-25.677991	59.131829
-25.177991	63.952324
-24.677991	69.177894
-24.177991	74.869472
-23.677991	81.021381
-23.177991	87.692167
-22.677991	94.889539
-22.177991	102.65368
-21.677991	111.024257
-21.177991	120.050477
-20.677991	129.780514
-20.177991	140.279022
-19.677991	151.601137
-19.177991	163.808814
-18.677991	176.949385
-18.177991	191.088374
-17.677991	206.277444
-17.177991	222.580622
-16.677991	240.056382
-16.177991	258.765917
-15.677991	278.763693
-15.177991	300.100705
-14.677991	322.809352
-14.177991	346.907089
-13.677991	372.380687
-13.177991	399.186585
-12.677991	427.229539
-12.177991	456.354971
-11.677991	486.321085
-11.177991	516.777586
-10.677991	547.22967
-10.177991	577.004619
-9.677991	605.207171
-9.177991	630.681709
-8.677991	651.971682
-8.177991	667.300311
-7.677991	674.570862
-7.177991	671.418719
-6.677991	655.324326
-6.177991	623.818485
-5.677991	574.785805
-5.177991	506.872068
-4.677991	419.953253
-4.177991	315.595509
-3.677991	197.372324
-3.177991	70.888695
-2.677991	-56.627253
-2.177991	-177.189725
-1.677991	-283.244777
-1.177991	-368.873089
-0.677991	-430.649523
-0.177991	-467.910622
0.322009	-482.422057
0.822009	-477.644725
1.322009	-457.888048
1.822009	-427.575693
2.322009	-390.736115
2.822009	-350.721687
3.322009	-310.112196
3.822009	-270.742769
4.322009	-233.807111
4.822009	-199.993417
5.322009	-169.621137
5.822009	-142.757287
6.322009	-119.303424
6.822009	-99.05678
7.322009	-81.750619
7.822009	-67.085109
8.322009	-54.747992
8.822009	-44.434954
9.322009	-35.858433
9.822009	-28.761194
10.322009	-22.912947
10.822009	-18.120191
11.322009	-14.208406
11.822009	-11.039437
12.322009	-8.48248
12.822009	-6.441692
13.322009	-4.8064
13.822009	-3.526863
14.322009	-2.537411
14.822009	-1.699649


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_Rho.dat <==
-34.677991	1.000657
-34.177991	1.000651
-33.677991	1.000859
-33.177991	1.001092
-32.677991	1.001149
-32.177991	1.001237
-31.677991	1.001481
-31.177991	1.001754
-30.677991	1.001971
-30.177991	1.002178
-29.677991	1.002415
-29.177991	1.002704
-28.677991	1.003038
-28.177991	1.003395
-27.677991	1.003779
-27.177991	1.004202
-26.677991	1.004648
-26.177991	1.005117
-25.677991	1.00563
-25.177991	1.006196
-24.677991	1.006814
-24.177991	1.007497
-23.677991	1.008235
-23.177991	1.00903
-22.677991	1.009898
-22.177991	1.010851
-21.677991	1.011887
-21.177991	1.013012
-20.677991	1.014241
-20.177991	1.015585
-19.677991	1.017056
-19.177991	1.01867
-18.677991	1.020437
-18.177991	1.022375
-17.677991	1.024504
-17.177991	1.026845
-16.677991	1.02942
-16.177991	1.032261
-15.677991	1.035401
-15.177991	1.038878
-14.677991	1.042737
-14.177991	1.047029
-13.677991	1.051813
-13.177991	1.057159
-12.677991	1.063151
-12.177991	1.069887
-11.677991	1.077482
-11.177991	1.086076
-10.677991	1.095829
-10.177991	1.106937
-9.677991	1.119626
-9.177991	1.13417
-8.677991	1.150887
-8.177991	1.170156
-7.677991	1.192419
-7.177991	1.218194
-6.677991	1.24808
-6.177991	1.282768
-5.677991	1.323036
-5.177991	1.369751
-4.677991	1.423846
-4.177991	1.486288
-3.677991	1.558008
-3.177991	1.639806
-2.677991	1.732219
-2.177991	1.835365
-1.677991	1.948789
-1.177991	2.071358
-0.677991	2.201231
-0.177991	2.335952
0.322009	2.472654
0.822009	2.608326
1.322009	2.740106
1.822009	2.865515
2.322009	2.982623
2.822009	3.090111
3.322009	3.187261
3.822009	3.273879
4.322009	3.350192
4.822009	3.416727
5.322009	3.474212
5.822009	3.523482
6.322009	3.565414
6.822009	3.600879
7.322009	3.630711
7.822009	3.655681
8.322009	3.67649
8.822009	3.693763
9.322009	3.708052
9.822009	3.719831
10.322009	3.729516
10.822009	3.737455
11.322009	3.743952
11.822009	3.749251
12.322009	3.753578
12.822009	3.757104
13.322009	3.759987
13.822009	3.762342
14.322009	3.764342
14.822009	3.766024


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_S.dat <==
-34.677991	0.068449
-34.177991	0.073036
-33.677991	0.078068
-33.177991	0.08155
-32.677991	0.087454
-32.177991	0.094502
-31.677991	0.101431
-31.177991	0.109423
-30.677991	0.118031
-30.177991	0.126872
-29.677991	0.136442
-29.177991	0.147765
-28.677991	0.159925
-28.177991	0.17371
-27.677991	0.188844
-27.177991	0.205114
-26.677991	0.222698
-26.177991	0.241411
-25.677991	0.261308
-25.177991	0.282968
-24.677991	0.306703
-24.177991	0.332841
-23.677991	0.361253
-23.177991	0.3923
-22.677991	0.425889
-22.177991	0.462228
-21.677991	0.501667
-21.177991	0.544494
-20.677991	0.591024
-20.177991	0.641745
-19.677991	0.697039
-19.177991	0.757371
-18.677991	0.823132
-18.177991	0.894878
-17.677991	0.9731
-17.177991	1.058474
-16.677991	1.151734
-16.177991	1.253714
-15.677991	1.365366
-15.177991	1.487782
-14.677991	1.622117
-14.177991	1.769697
-13.677991	1.931976
-13.177991	2.110616
-12.677991	2.307456
-12.177991	2.524597
-11.677991	2.764344
-11.177991	3.029225
-10.677991	3.32195
-10.177991	3.645362
-9.677991	4.002318
-9.177991	4.39558
-8.677991	4.827574
-8.177991	5.300117
-7.677991	5.813997
-7.177991	6.368486
-6.677991	6.960691
-6.177991	7.584855
-5.677991	8.231568
-5.177991	8.887042
-4.677991	9.532537
-4.177991	10.14419
-3.677991	10.693479
-3.177991	11.148651
-2.677991	11.477266
-2.177991	11.649841
-1.677991	11.644114
-1.177991	11.449068
-0.677991	11.067563
-0.177991	10.516733
0.322009	9.825851
0.822009	9.032225
1.322009	8.176204
1.822009	7.296529
2.322009	6.426888
2.822009	5.594032
3.322009	4.817268
3.822009	4.108891
4.322009	3.475129
4.822009	2.917306
5.322009	2.433081
5.822009	2.017624
6.322009	1.664666
6.822009	1.367299
7.322009	1.118577
7.822009	0.911835
8.322009	0.740959
8.822009	0.600394
9.322009	0.485308
9.822009	0.391414
10.322009	0.315141
10.822009	0.253268
11.322009	0.203361
11.822009	0.163066
12.322009	0.130741
12.822009	0.104523
13.322009	0.084021
13.822009	0.067267
14.322009	0.053956
14.822009	0.041969


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_T.dat <==
-34.677991	1.04196
-34.177991	1.042342
-33.677991	1.048023
-33.177991	1.055229
-32.677991	1.062085
-32.177991	1.068692
-31.677991	1.076845
-31.177991	1.086392
-30.677991	1.095996
-30.177991	1.105665
-29.677991	1.116081
-29.177991	1.128254
-28.677991	1.141545
-28.177991	1.156089
-27.677991	1.171841
-27.177991	1.188964
-26.677991	1.207346
-26.177991	1.226869
-25.677991	1.247864
-25.177991	1.270797
-24.677991	1.295823
-24.177991	1.323269
-23.677991	1.352992
-23.177991	1.385265
-22.677991	1.420305
-22.177991	1.458394
-21.677991	1.499732
-21.177991	1.544617
-20.677991	1.593428
-20.177991	1.646626
-19.677991	1.704619
-19.177991	1.767908
-18.677991	1.836914
-18.177991	1.912223
-17.677991	1.994425
-17.177991	2.084217
-16.677991	2.182365
-16.177991	2.289775
-15.677991	2.407448
-15.177991	2.536517
-14.677991	2.678211
-14.177991	2.833925
-13.677991	3.005188
-13.177991	3.193754
-12.677991	3.401562
-12.177991	3.630786
-11.677991	3.883817
-11.177991	4.163274
-10.677991	4.471959
-10.177991	4.812825
-9.677991	5.188877
-9.177991	5.603071
-8.677991	6.058119
-8.177991	6.556263
-7.677991	7.098945
-7.177991	7.68643
-6.677991	8.317347
-6.177991	8.988214
-5.677991	9.692969
-5.177991	10.422622
-4.677991	11.165111
-4.177991	11.905519
-3.677991	12.626764
-3.177991	13.310843
-2.677991	13.940551
-2.177991	14.501443
-1.677991	14.983609
-1.177991	15.382797
-0.677991	15.700538
-0.177991	15.943268
0.322009	16.120754
0.822009	16.244303
1.322009	16.325218
1.822009	16.373731
2.322009	16.398481
2.822009	16.406403
3.322009	16.402867
3.822009	16.39193
4.322009	16.376581
4.822009	16.358964
5.322009	16.34057
5.822009	16.322396
6.322009	16.305077
6.822009	16.288992
7.322009	16.274341
7.822009	16.261198
8.322009	16.249559
8.822009	16.239355
9.322009	16.230498
9.822009	16.222863
10.322009	16.216337
10.822009	16.210768
11.322009	16.206063
11.822009	16.202069
12.322009	16.198702
12.822009	16.195785
13.322009	16.19338
13.822009	16.191217
14.322009	16.18923
14.822009	16.18719


==> Fig/Shock/Ma7.0/S-Model/S_Ma7.0_U.dat <==
-34.677991	9.028224
-34.177991	9.028013
-33.677991	9.02671
-33.177991	9.025503
-32.677991	9.024235
-32.177991	9.022407
-31.677991	9.020686
-31.177991	9.0191
-30.677991	9.017214
-30.177991	9.015005
-29.677991	9.012473
-29.177991	9.009729
-28.677991	9.006835
-28.177991	9.003786
-27.677991	9.000406
-27.177991	8.996756
-26.677991	8.992776
-26.177991	8.988376
-25.677991	8.983629
-25.177991	8.978574
-24.677991	8.973058
-24.177991	8.96706
-23.677991	8.960529
-23.177991	8.953403
-22.677991	8.945621
-22.177991	8.937188
-21.677991	8.928032
-21.177991	8.918065
-20.677991	8.907208
-20.177991	8.895372
-19.677991	8.882442
-19.177991	8.868336
-18.677991	8.852929
-18.177991	8.836089
-17.677991	8.817667
-17.177991	8.797504
-16.677991	8.775397
-16.177991	8.751139
-15.677991	8.724488
-15.177991	8.695169
-14.677991	8.662863
-14.177991	8.627217
-13.677991	8.587818
-13.177991	8.5442
-12.677991	8.495829
-12.177991	8.442098
-11.677991	8.382307
-11.177991	8.315672
-10.677991	8.241302
-10.177991	8.158205
-9.677991	8.065284
-9.177991	7.96135
-8.677991	7.845129
-8.177991	7.715301
-7.677991	7.570541
-7.177991	7.409587
-6.677991	7.231327
-6.177991	7.03492
-5.677991	6.819931
-5.177991	6.586499
-4.677991	6.335502
-4.177991	6.06873
-3.677991	5.788992
-3.177991	5.500157
-2.677991	5.207047
-2.177991	4.915164
-1.677991	4.63026
-1.177991	4.357805
-0.677991	4.102472
-0.177991	3.867742
0.322009	3.655726
0.822009	3.467195
1.322009	3.30178
1.822009	3.158266
2.322009	3.034888
2.822009	2.929607
3.322009	2.84031
3.822009	2.764947
4.322009	2.701611
4.822009	2.648572
5.322009	2.60429
5.822009	2.567417
6.322009	2.536785
6.822009	2.511396
7.322009	2.490395
7.822009	2.473061
8.322009	2.458782
8.822009	2.447043
9.322009	2.437409
9.822009	2.42952
10.322009	2.423068
10.822009	2.417806
11.322009	2.413513
11.822009	2.410025
12.322009	2.407176
12.822009	2.404876
13.322009	2.402979
13.822009	2.40144
14.322009	2.400124
14.822009	2.399116


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_M.dat <==
-35.370024	-0.121172
-34.870024	-0.131059
-34.370024	-0.141018
-33.870024	-0.152056
-33.370024	-0.166151
-32.870024	-0.18183
-32.370024	-0.199991
-31.870024	-0.220041
-31.370024	-0.241895
-30.870024	-0.26677
-30.370024	-0.29508
-29.870024	-0.326313
-29.370024	-0.361253
-28.870024	-0.400181
-28.370024	-0.44322
-27.870024	-0.490746
-27.370024	-0.543485
-26.870024	-0.602029
-26.370024	-0.666976
-25.870024	-0.739012
-25.370024	-0.818812
-24.870024	-0.906895
-24.370024	-1.004344
-23.870024	-1.112045
-23.370024	-1.231077
-22.870024	-1.362598
-22.370024	-1.507781
-21.870024	-1.667863
-21.370024	-1.84428
-20.870024	-2.038565
-20.370024	-2.252365
-19.870024	-2.48738
-19.370024	-2.745502
-18.870024	-3.028606
-18.370024	-3.338709
-17.870024	-3.67789
-17.370024	-4.048267
-16.870024	-4.451968
-16.370024	-4.891106
-15.870024	-5.367676
-15.370024	-5.88352
-14.870024	-6.440216
-14.370024	-7.039002
-13.870024	-7.680592
-13.370024	-8.365054
-12.870024	-9.091574
-12.370024	-9.858215
-11.870024	-10.661626
-11.370024	-11.496689
-10.870024	-12.356098
-10.370024	-13.22988
-9.870024	-14.10482
-9.370024	-14.963812
-8.870024	-15.785119
-8.370024	-16.541602
-7.870024	-17.199916
-7.370024	-17.719848
-6.870024	-18.05393
-6.370024	-18.14767
-5.870024	-17.940826
-5.370024	-17.370338
-4.870024	-16.375549
-4.370024	-14.906274
-3.870024	-12.933752
-3.370024	-10.463575
-2.870024	-7.548223
-2.370024	-4.295401
-1.870024	-0.867649
-1.370024	2.530232
-0.870024	5.676141
-0.370024	8.363611
0.129976	10.434496
0.629976	11.80235
1.129976	12.460439
1.629976	12.473605
2.129976	11.958181
2.629976	11.056777
3.129976	9.914534
3.629976	8.661186
4.129976	7.400617
4.629976	6.207179
5.129976	5.127154
5.629976	4.183181
6.129976	3.380206
6.629976	2.711336
7.129976	2.163184
7.629976	1.719572
8.129976	1.364358
8.629976	1.082296
9.129976	0.860121
9.629976	0.685926
10.129976	0.550178
10.629976	0.443891
11.129976	0.360989
11.629976	0.295664
12.129976	0.245037
12.629976	0.203514
13.129976	0.17259
13.629976	0.151308
14.129976	0.135836


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_Q.dat <==
-35.370024	-0.296276
-34.870024	-0.339079
-34.370024	-0.38637
-33.870024	-0.436164
-33.370024	-0.489944
-32.870024	-0.548911
-32.370024	-0.613783
-31.870024	-0.683986
-31.370024	-0.76114
-30.870024	-0.847526
-30.370024	-0.944228
-29.870024	-1.050715
-29.370024	-1.168665
-28.870024	-1.298906
-28.370024	-1.443145
-27.870024	-1.602717
-27.370024	-1.779721
-26.870024	-1.976324
-26.370024	-2.1942
-25.870024	-2.435293
-25.370024	-2.702516
-24.870024	-2.998376
-24.370024	-3.326352
-23.870024	-3.689762
-23.370024	-4.092469
-22.870024	-4.538403
-22.370024	-5.032032
-21.870024	-5.578347
-21.370024	-6.18289
-20.870024	-6.851645
-20.370024	-7.591225
-19.870024	-8.408618
-19.370024	-9.311645
-18.870024	-10.308629
-18.370024	-11.408679
-17.870024	-12.621568
-17.370024	-13.957817
-16.870024	-15.4286
-16.370024	-17.045778
-15.870024	-18.821804
-15.370024	-20.769703
-14.870024	-22.902862
-14.370024	-25.23495
-13.870024	-27.779558
-13.370024	-30.549953
-12.870024	-33.558588
-12.370024	-36.816593
-11.870024	-40.33304
-11.370024	-44.114088
-10.870024	-48.161861
-10.370024	-52.473114
-9.870024	-57.037565
-9.370024	-61.835927
-8.870024	-66.837526
-8.370024	-71.997588
-7.870024	-77.254145
-7.370024	-82.524783
-6.870024	-87.703443
-6.370024	-92.65784
-5.870024	-97.228276
-5.370024	-101.229029
-4.870024	-104.453762
-4.370024	-106.686478
-3.870024	-107.719059
-3.370024	-107.375189
-2.870024	-105.53826
-2.370024	-102.178247
-1.870024	-97.370457
-1.370024	-91.299094
-0.870024	-84.241671
-0.370024	-76.535996
0.129976	-68.537291
0.629976	-60.576112
1.129976	-52.926453
1.629976	-45.788855
2.129976	-39.28811
2.629976	-33.481744
3.129976	-28.374296
3.629976	-23.933321
4.129976	-20.104142
4.629976	-16.821961
5.129976	-14.02045
5.629976	-11.63715
6.129976	-9.61575
6.629976	-7.906727
7.129976	-6.466505
7.629976	-5.257004
8.129976	-4.244522
8.629976	-3.400127
9.129976	-2.698395
9.629976	-2.11829
10.129976	-1.640887
10.629976	-1.251723
11.129976	-0.936085
11.629976	-0.683304
12.129976	-0.481105
12.629976	-0.325657
13.129976	-0.201931
13.629976	-0.106983
14.129976	-0.033241


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_R.dat <==
-35.370024	7.658207
-34.870024	8.656583333
-34.370024	9.721048667
-33.870024	10.859382
-33.370024	12.11136267
-32.870024	13.485799
-32.370024	15.00835233
-31.870024	16.694246
-31.370024	18.56216
-30.870024	20.60704267
-30.370024	22.85884933
-29.870024	25.376392
-29.370024	28.15869833
-28.870024	31.25110167
-28.370024	34.67763433
-27.870024	38.48096367
-27.370024	42.69323367
-26.870024	47.34561
-26.370024	52.48621867
-25.870024	58.17163533
-25.370024	64.46389933
-24.870024	71.43220933
-24.370024	79.13656133
-23.870024	87.656731
-23.370024	97.06879533
-22.870024	107.4603253
-22.370024	118.9242887
-21.870024	131.5632927
-21.370024	145.4883703
-20.870024	160.8198993
-20.370024	177.6847947
-19.870024	196.21788
-19.370024	216.5570833
-18.870024	238.849391
-18.370024	263.242913
-17.870024	289.889538
-17.370024	318.9395113
-16.870024	350.5397603
-16.370024	384.82783
-15.870024	421.9263327
-15.370024	461.9335393
-14.870024	504.914867
-14.370024	550.889627
-13.870024	599.8185467
-13.370024	651.584966
-12.870024	705.9761417
-12.370024	762.6584807
-11.870024	821.1511473
-11.370024	880.7948113
-10.870024	940.71866
-10.370024	999.8044187
-9.870024	1056.651287
-9.370024	1109.542423
-8.870024	1156.419891
-8.370024	1194.872557
-7.870024	1222.149354
-7.370024	1235.209793
-6.870024	1230.831083
-6.370024	1205.791074
-5.870024	1157.14805
-5.370024	1082.627732
-4.870024	981.109411
-4.370024	853.1646387
-3.870024	701.552759
-3.370024	531.5237963
-2.870024	350.75553
-2.370024	168.7875617
-1.870024	-4.059848667
-1.370024	-158.1081947
-0.870024	-285.7386653
-0.370024	-382.4104037
0.129976	-447.0065007
0.629976	-481.479679
1.129976	-490.0022677
1.629976	-477.9344187
2.129976	-450.8882093
2.629976	-414.0464187
3.129976	-371.7732727
3.629976	-327.474252
4.129976	-283.6302057
4.629976	-241.9276073
5.129976	-203.423854
5.629976	-168.70335
6.129976	-138.007013
6.629976	-111.3276733
7.129976	-88.48511767
7.629976	-69.181667
8.129976	-53.056425
8.629976	-39.721677
9.129976	-28.80338367
9.629976	-19.95059267
10.129976	-12.859378
10.629976	-7.249179667
11.129976	-2.89109
11.629976	0.4388816667
12.129976	2.906835
12.629976	4.714412
13.129976	5.944842667
13.629976	6.737554333
14.129976	7.239746667


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_R0.dat <==
-35.370024	9.787149
-34.870024	11.241946
-34.370024	12.808199
-33.870024	14.492526
-33.370024	16.316021
-32.870024	18.286143
-32.370024	20.467357
-31.870024	22.877982
-31.370024	25.531491
-30.870024	28.431416
-30.370024	31.618009
-29.870024	35.175618
-29.370024	39.109507
-28.870024	43.480532
-28.370024	48.321127
-27.870024	53.688221
-27.370024	59.627354
-26.870024	66.186318
-26.370024	73.438115
-25.870024	81.465919
-25.370024	90.355186
-24.870024	100.204009
-24.370024	111.098701
-23.870024	123.153951
-23.370024	136.484074
-22.870024	151.218865
-22.370024	167.495018
-21.870024	185.464193
-21.370024	205.292632
-20.870024	227.161627
-20.370024	251.263997
-19.870024	277.807458
-19.370024	307.00786
-18.870024	339.097962
-18.370024	374.317917
-17.870024	412.919061
-17.370024	455.158195
-16.870024	501.296611
-16.370024	551.592918
-15.870024	606.296663
-15.370024	665.637295
-14.870024	729.814263
-14.370024	798.9807
-13.870024	873.228257
-13.370024	952.563204
-12.870024	1036.882136
-12.370024	1125.939416
-11.870024	1219.311454
-11.370024	1316.353429
-10.870024	1416.152073
-10.370024	1517.472374
-9.870024	1618.702415
-9.370024	1717.796323
-8.870024	1812.223177
-8.370024	1898.926317
-7.870024	1974.307614
-7.370024	2034.250622
-6.870024	2074.206534
-6.370024	2089.367995
-5.870024	2074.960744
-5.370024	2026.674056
-4.870024	1941.234246
-4.370024	1817.085077
-3.870024	1655.084115
-3.370024	1459.057066
-2.870024	1236.009777
-2.370024	995.811269
-1.870024	750.270601
-1.370024	511.71826
-0.870024	291.402428
-0.370024	98.109829
0.129976	-62.647811
0.629976	-188.752824
1.129976	-281.01479
1.629976	-342.372935
2.129976	-377.034898
2.629976	-389.737505
3.129976	-385.210487
3.629976	-367.842795
4.129976	-341.510285
4.629976	-309.50992
5.129976	-274.555629
5.629976	-238.801815
6.129976	-203.882535
6.629976	-170.957854
7.129976	-140.775569
7.629976	-113.739039
8.129976	-89.989593
8.629976	-69.476931
9.129976	-52.034555
9.629976	-37.419311
10.129976	-25.362864
10.629976	-15.568622
11.129976	-7.759281
11.629976	-1.63927
12.129976	3.033225
12.629976	6.547803
13.129976	9.057728
13.629976	10.794448
14.129976	11.949509


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_R2.dat <==
-35.370024	4.395824
-34.870024	4.909268
-34.370024	5.451649
-33.870024	6.02854
-33.370024	6.672689
-32.870024	7.390418
-32.370024	8.1859
-31.870024	9.068252
-31.370024	10.051663
-30.870024	11.129904
-30.370024	12.319513
-29.870024	13.651186
-29.370024	15.122196
-28.870024	16.757591
-28.370024	18.570592
-27.870024	20.58489
-27.370024	22.817449
-26.870024	25.283504
-26.370024	28.006847
-25.870024	31.016329
-25.370024	34.345504
-24.870024	38.030873
-24.370024	42.103661
-23.870024	46.605414
-23.370024	51.574104
-22.870024	57.054037
-22.370024	63.092616
-21.870024	69.741895
-21.370024	77.057493
-20.870024	85.099357
-20.370024	93.930129
-19.870024	103.615394
-19.370024	114.22113
-18.870024	125.816737
-18.370024	138.470274
-17.870024	152.249851
-17.370024	167.220113
-16.870024	183.44089
-16.370024	200.963524
-15.870024	219.827445
-15.370024	240.054441
-14.870024	261.643446
-14.370024	284.562727
-13.870024	308.742461
-13.370024	334.063898
-12.870024	360.348763
-12.370024	387.345342
-11.870024	414.713996
-11.370024	442.010335
-10.870024	468.667969
-10.370024	493.980294
-9.870024	517.083815
-9.370024	536.943649
-8.870024	552.345499
-8.370024	561.897118
-7.870024	564.046816
-7.370024	557.126252
-6.870024	539.428905
-6.370024	509.335076
-5.870024	465.494469
-5.370024	407.069713
-4.870024	334.031329
-4.370024	247.469613
-3.870024	149.858054
-3.370024	45.171441
-2.870024	-61.247729
-2.370024	-163.149528
-1.870024	-254.150049
-1.370024	-328.680948
-0.870024	-382.872808
-0.370024	-415.11368
0.129976	-426.123897
0.629976	-418.562071
1.129976	-396.330671
1.629976	-363.810107
2.129976	-325.20991
2.629976	-284.133917
3.129976	-243.369777
3.629976	-204.859987
4.129976	-169.793444
4.629976	-138.757634
5.129976	-111.905311
5.629976	-89.102745
6.129976	-70.046168
6.629976	-54.341722
7.129976	-41.559928
7.629976	-31.268654
8.129976	-23.059894
8.629976	-16.5627
9.129976	-11.458532
9.629976	-7.477489
10.129976	-4.40509
10.629976	-2.059639
11.129976	-0.304663
11.629976	0.985305
12.129976	1.89576
12.629976	2.531811
13.129976	2.9256
13.629976	3.139405
14.129976	3.256577


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_Rho.dat <==
-35.370024	1.000256
-34.870024	1.00031
-34.370024	1.000405
-33.870024	1.000512
-33.370024	1.000582
-32.870024	1.000654
-32.370024	1.000766
-31.870024	1.000903
-31.370024	1.001039
-30.870024	1.001179
-30.370024	1.001335
-29.870024	1.001511
-29.370024	1.00171
-28.870024	1.001933
-28.370024	1.002182
-27.870024	1.002457
-27.370024	1.002759
-26.870024	1.003092
-26.370024	1.003462
-25.870024	1.003875
-25.370024	1.004334
-24.870024	1.004845
-24.370024	1.005412
-23.870024	1.00604
-23.370024	1.006738
-22.870024	1.007515
-22.370024	1.008378
-21.870024	1.009337
-21.370024	1.010402
-20.870024	1.011587
-20.370024	1.012904
-19.870024	1.01437
-19.370024	1.016
-18.870024	1.017814
-18.370024	1.019833
-17.870024	1.022081
-17.370024	1.024584
-16.870024	1.027372
-16.370024	1.03048
-15.870024	1.033945
-15.370024	1.037809
-14.870024	1.042123
-14.370024	1.046939
-13.870024	1.052321
-13.370024	1.058339
-12.870024	1.065073
-12.370024	1.072617
-11.870024	1.081075
-11.370024	1.09057
-10.870024	1.101242
-10.370024	1.113254
-9.870024	1.126796
-9.370024	1.142089
-8.870024	1.159394
-8.370024	1.179015
-7.870024	1.20131
-7.370024	1.226702
-6.870024	1.255684
-6.370024	1.288833
-5.870024	1.326819
-5.370024	1.370402
-4.870024	1.420436
-4.370024	1.477845
-3.870024	1.543592
-3.370024	1.618608
-2.870024	1.703704
-2.370024	1.799433
-1.870024	1.90594
-1.370024	2.022801
-0.870024	2.148891
-0.370024	2.282331
0.129976	2.420544
0.629976	2.560438
1.129976	2.698694
1.629976	2.832105
2.129976	2.957896
2.629976	3.07395
3.129976	3.178914
3.629976	3.272186
4.129976	3.353805
4.629976	3.4243
5.129976	3.484523
5.629976	3.535504
6.129976	3.578336
6.629976	3.614095
7.129976	3.643788
7.629976	3.668329
8.129976	3.688524
8.629976	3.705076
9.129976	3.718588
9.629976	3.729572
10.129976	3.738462
10.629976	3.745625
11.129976	3.751361
11.629976	3.755936
12.129976	3.759554
12.629976	3.7624
13.129976	3.764607
13.629976	3.766352
14.129976	3.767678


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_S.dat <==
-35.370024	0.021079
-34.870024	0.023623
-34.370024	0.026381
-33.870024	0.028997
-33.370024	0.032114
-32.870024	0.035652
-32.370024	0.039379
-31.870024	0.04367
-31.370024	0.048538
-30.870024	0.0538
-30.370024	0.059572
-29.870024	0.066045
-29.370024	0.073201
-28.870024	0.081211
-28.370024	0.090145
-27.870024	0.10009
-27.370024	0.111129
-26.870024	0.123303
-26.370024	0.136737
-25.870024	0.151621
-25.370024	0.168156
-24.870024	0.186543
-24.370024	0.20694
-23.870024	0.229589
-23.370024	0.25469
-22.870024	0.282498
-22.370024	0.313313
-21.870024	0.347455
-21.370024	0.385282
-20.870024	0.427197
-20.370024	0.473635
-19.870024	0.525077
-19.370024	0.582036
-18.870024	0.645093
-18.370024	0.714867
-17.870024	0.792048
-17.370024	0.877391
-16.870024	0.97172
-16.370024	1.075937
-15.870024	1.191027
-15.370024	1.318053
-14.870024	1.458167
-14.370024	1.612606
-13.870024	1.782704
-13.370024	1.969885
-12.870024	2.175673
-12.370024	2.401683
-11.870024	2.649614
-11.370024	2.921238
-10.870024	3.21838
-10.370024	3.542888
-9.870024	3.89659
-9.370024	4.281228
-8.870024	4.69837
-8.370024	5.149267
-7.870024	5.634669
-7.370024	6.15455
-6.870024	6.707747
-6.370024	7.29148
-5.870024	7.900738
-5.370024	8.527562
-4.870024	9.160247
-4.370024	9.782607
-3.870024	10.373467
-3.370024	10.90668
-2.870024	11.351985
-2.370024	11.676972
-1.870024	11.850273
-1.370024	11.845684
-0.870024	11.646578
-0.370024	11.249588
0.129976	10.666512
0.629976	9.923782
1.129976	9.059442
1.629976	8.118323
2.129976	7.146521
2.629976	6.18636
3.129976	5.272699
3.629976	4.430999
4.129976	3.677016
4.629976	3.017772
5.129976	2.453226
5.629976	1.978255
6.129976	1.58452
6.629976	1.262114
7.129976	1.000747
7.629976	0.790625
8.129976	0.622832
8.629976	0.489636
9.129976	0.384363
9.629976	0.301517
10.129976	0.236387
10.629976	0.185397
11.129976	0.145358
11.629976	0.114055
12.129976	0.08923
12.629976	0.070153
13.129976	0.054727
13.629976	0.042263
14.129976	0.03132


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_T.dat <==
-35.370024	1.016534
-34.870024	1.019357
-34.370024	1.02285
-33.870024	1.02667
-33.370024	1.030692
-32.870024	1.034961
-32.370024	1.039776
-31.870024	1.045229
-31.370024	1.051203
-30.870024	1.057663
-30.370024	1.064765
-29.870024	1.07269
-29.370024	1.081487
-28.870024	1.091298
-28.370024	1.102195
-27.870024	1.114286
-27.370024	1.12766
-26.870024	1.142418
-26.370024	1.158754
-25.870024	1.176885
-25.370024	1.197008
-24.870024	1.219355
-24.370024	1.244121
-23.870024	1.27158
-23.370024	1.302021
-22.870024	1.33577
-22.370024	1.373171
-21.870024	1.414606
-21.370024	1.460511
-20.870024	1.511368
-20.370024	1.5677
-19.870024	1.630086
-19.370024	1.699147
-18.870024	1.775576
-18.370024	1.860122
-17.870024	1.953603
-17.370024	2.056912
-16.870024	2.171024
-16.370024	2.296995
-15.870024	2.435966
-15.370024	2.589159
-14.870024	2.75788
-14.370024	2.943516
-13.870024	3.147537
-13.370024	3.37148
-12.870024	3.616946
-12.370024	3.885577
-11.870024	4.179038
-11.370024	4.498977
-10.870024	4.846994
-10.370024	5.224575
-9.870024	5.633032
-9.370024	6.073412
-8.870024	6.546385
-8.370024	7.052111
-7.870024	7.590073
-7.370024	8.158876
-6.870024	8.756033
-6.370024	9.377719
-5.870024	10.018544
-5.370024	10.671379
-4.870024	11.327287
-4.370024	11.975651
-3.870024	12.604575
-3.370024	13.2016
-2.870024	13.754747
-2.370024	14.253745
-1.870024	14.691235
-1.370024	15.063642
-0.870024	15.371464
-0.370024	15.61887
0.129976	15.812703
0.629976	15.961195
1.129976	16.072733
1.629976	16.154949
2.129976	16.214243
2.629976	16.255688
3.129976	16.283196
3.629976	16.299784
4.129976	16.307832
4.629976	16.309282
5.129976	16.305762
5.629976	16.298648
6.129976	16.289101
6.629976	16.278091
7.129976	16.266408
7.629976	16.254683
8.129976	16.243387
8.629976	16.232863
9.129976	16.223315
9.629976	16.214866
10.129976	16.207521
10.629976	16.201286
11.129976	16.19606
11.629976	16.191794
12.129976	16.188315
12.629976	16.185698
13.129976	16.183638
13.629976	16.18217
14.129976	16.180989


==> Fig/Shock/Ma7.0/SMRT/SMRT_Ma7.0_U.dat <==
-35.370024	9.033804
-34.870024	9.033279
-34.370024	9.032564
-33.870024	9.031838
-33.370024	9.03108
-32.870024	9.030138
-32.370024	9.029123
-31.870024	9.028096
-31.370024	9.02696
-30.870024	9.025646
-30.370024	9.02416
-29.870024	9.022511
-29.370024	9.020697
-28.870024	9.018709
-28.370024	9.016504
-27.870024	9.014058
-27.370024	9.011337
-26.870024	9.008298
-26.370024	9.00493
-25.870024	9.00121
-25.370024	8.997087
-24.870024	8.992512
-24.370024	8.987433
-23.870024	8.981793
-23.370024	8.975528
-22.870024	8.968581
-22.370024	8.960877
-21.870024	8.952333
-21.370024	8.942855
-20.870024	8.93234
-20.370024	8.920674
-19.870024	8.907735
-19.370024	8.893385
-18.870024	8.877472
-18.370024	8.859828
-17.870024	8.840268
-17.370024	8.818585
-16.870024	8.794555
-16.370024	8.767927
-15.870024	8.738429
-15.370024	8.705758
-14.870024	8.669583
-14.370024	8.629539
-13.870024	8.585229
-13.370024	8.536215
-12.870024	8.482021
-12.370024	8.422126
-11.870024	8.355963
-11.370024	8.282916
-10.870024	8.202317
-10.370024	8.113447
-9.870024	8.015531
-9.370024	7.907744
-8.870024	7.789215
-8.370024	7.659036
-7.870024	7.516282
-7.370024	7.360037
-6.870024	7.18944
-6.370024	7.003748
-5.870024	6.802424
-5.370024	6.58525
-4.870024	6.352468
-4.370024	6.104931
-3.870024	5.844261
-3.370024	5.572961
-2.870024	5.294457
-2.370024	5.013025
-1.870024	4.733569
-1.370024	4.461263
-0.870024	4.201101
-0.370024	3.957437
0.129976	3.733614
0.629976	3.531756
1.129976	3.352744
1.629976	3.196359
2.129976	3.061514
2.629976	2.946534
3.129976	2.849409
3.629976	2.768005
4.129976	2.700215
4.629976	2.644056
5.129976	2.59773
5.629976	2.559644
6.129976	2.528417
6.629976	2.50287
7.129976	2.482009
7.629976	2.465006
8.129976	2.451177
8.629976	2.439953
9.129976	2.430869
9.629976	2.423533
10.129976	2.417634
10.629976	2.412899
11.129976	2.409125
11.629976	2.406115
12.129976	2.403756
12.629976	2.401885
13.129976	2.400445
13.629976	2.399301
14.129976	2.398508


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_M.dat <==
-34.374601	-0.130741
-33.874601	-0.143117
-33.374601	-0.1544
-32.874601	-0.166552
-32.374601	-0.182372
-31.874601	-0.199446
-31.374601	-0.219235
-30.874601	-0.238576
-30.374601	-0.258936
-29.874601	-0.284325
-29.374601	-0.314943
-28.874601	-0.347068
-28.374601	-0.383016
-27.874601	-0.422531
-27.374601	-0.465084
-26.874601	-0.512076
-26.374601	-0.564931
-25.874601	-0.623474
-25.374601	-0.688355
-24.874601	-0.760033
-24.374601	-0.839264
-23.874601	-0.926164
-23.374601	-1.022632
-22.874601	-1.129345
-22.374601	-1.247539
-21.874601	-1.37861
-21.374601	-1.523782
-20.874601	-1.684287
-20.374601	-1.862154
-19.874601	-2.059326
-19.374601	-2.278128
-18.874601	-2.520968
-18.374601	-2.790858
-17.874601	-3.090755
-17.374601	-3.424311
-16.874601	-3.795585
-16.374601	-4.209123
-15.874601	-4.670002
-15.374601	-5.183987
-14.874601	-5.757208
-14.374601	-6.396313
-13.874601	-7.108115
-13.374601	-7.899287
-12.874601	-8.775547
-12.374601	-9.740812
-11.874601	-10.795538
-11.374601	-11.934803
-10.874601	-13.145846
-10.374601	-14.405391
-9.874601	-15.677063
-9.374601	-16.909852
-8.874601	-18.038108
-8.374601	-18.984152
-7.874601	-19.663655
-7.374601	-19.9936
-6.874601	-19.901492
-6.374601	-19.334343
-5.874601	-18.265527
-5.374601	-16.698509
-4.874601	-14.667077
-4.374601	-12.232701
-3.874601	-9.479907
-3.374601	-6.510807
-2.874601	-3.439449
-2.374601	-0.386356
-1.874601	2.526995
-1.374601	5.184118
-0.874601	7.480392
-0.374601	9.330743
0.125399	10.67744
0.625399	11.496452
1.125399	11.800642
1.625399	11.638322
2.125399	11.086861
2.625399	10.24226
3.125399	9.2068
3.625399	8.07728
4.125399	6.936009
4.625399	5.845737
5.125399	4.84855
5.625399	3.967806
6.125399	3.211811
6.625399	2.578008
7.125399	2.056854
7.625399	1.634963
8.125399	1.297478
8.625399	1.02968
9.125399	0.818104
9.625399	0.651082
10.125399	0.519064
10.625399	0.414432
11.125399	0.331401
11.625399	0.265431
12.125399	0.213147
12.625399	0.171611
13.125399	0.138832
13.625399	0.112843
14.125399	0.092524
14.625399	0.076958
15.125399	0.066244


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_Q.dat <==
-34.374601	-0.313611
-33.874601	-0.348355
-33.374601	-0.392883
-32.874601	-0.439206
-32.374601	-0.489805
-31.874601	-0.544633
-31.374601	-0.604298
-30.874601	-0.668078
-30.374601	-0.740112
-29.874601	-0.819422
-29.374601	-0.910391
-28.874601	-1.007293
-28.374601	-1.114123
-27.874601	-1.231568
-27.374601	-1.362042
-26.874601	-1.505836
-26.374601	-1.665116
-25.874601	-1.840937
-25.374601	-2.034695
-24.874601	-2.247347
-24.374601	-2.483127
-23.874601	-2.74301
-23.374601	-3.030912
-22.874601	-3.349201
-22.374601	-3.70132
-21.874601	-4.090368
-21.374601	-4.520686
-20.874601	-4.996809
-20.374601	-5.524309
-19.874601	-6.108772
-19.374601	-6.757036
-18.874601	-7.475965
-18.374601	-8.274322
-17.874601	-9.161428
-17.374601	-10.148328
-16.874601	-11.247417
-16.374601	-12.473094
-15.874601	-13.841607
-15.374601	-15.371854
-14.874601	-17.085305
-14.374601	-19.006659
-13.874601	-21.1636
-13.374601	-23.587152
-12.874601	-26.310782
-12.374601	-29.369691
-11.874601	-32.798667
-11.374601	-36.629204
-10.874601	-40.885
-10.374601	-45.576439
-9.874601	-50.693834
-9.374601	-56.200887
-8.874601	-62.029079
-8.374601	-68.075055
-7.874601	-74.201869
-7.374601	-80.245064
-6.874601	-86.022547
-6.374601	-91.346898
-5.874601	-96.037522
-5.374601	-99.93088
-4.874601	-102.887518
-4.374601	-104.796164
-3.874601	-105.575648
-3.374601	-105.176174
-2.874601	-103.580907
-2.374601	-100.808566
-1.874601	-96.916552
-1.374601	-92.003575
-0.874601	-86.209867
-0.374601	-79.713356
0.125399	-72.720738
0.625399	-65.453953
1.125399	-58.133952
1.625399	-50.964723
2.125399	-44.120288
2.625399	-37.736541
3.125399	-31.908207
3.625399	-26.690163
4.125399	-22.101748
4.625399	-18.132799
5.125399	-14.750449
5.625399	-11.906077
6.125399	-9.541882
6.625399	-7.596654
7.125399	-6.010279
7.625399	-4.72685
8.125399	-3.696274
8.625399	-2.87483
9.125399	-2.224851
9.625399	-1.714229
10.125399	-1.315642
10.625399	-1.006222
11.125399	-0.766854
11.625399	-0.582174
12.125399	-0.439695
12.625399	-0.330057
13.125399	-0.245385
13.625399	-0.180227
14.125399	-0.129631
14.625399	-0.090113
15.125399	-0.05793


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_R.dat <==
-34.374601	8.414327333
-33.874601	9.315619667
-33.374601	10.33863833
-32.874601	11.439266
-32.374601	12.655871
-31.874601	13.98065033
-31.374601	15.47377867
-30.874601	17.10124767
-30.374601	18.82768733
-29.874601	20.67291867
-29.374601	22.678938
-28.874601	25.017533
-28.374601	27.58354067
-27.874601	30.450555
-27.374601	33.61039367
-26.874601	37.096614
-26.374601	40.92374033
-25.874601	45.11409633
-25.374601	49.70455733
-24.874601	54.76991267
-24.374601	60.366608
-23.874601	66.57190467
-23.374601	73.40879867
-22.874601	80.95916533
-22.374601	89.27615833
-21.874601	98.439326
-21.374601	108.5308077
-20.874601	119.6494593
-20.374601	131.8988537
-19.874601	145.4047433
-19.374601	160.2936313
-18.874601	176.709707
-18.374601	194.7967317
-17.874601	214.7259777
-17.374601	236.672789
-16.874601	260.836139
-16.374601	287.42749
-15.874601	316.677122
-15.374601	348.824178
-14.874601	384.1157103
-14.374601	422.78686
-13.874601	465.049688
-13.374601	511.058418
-12.874601	560.874789
-12.374601	614.401585
-11.874601	671.308276
-11.374601	730.9256287
-10.874601	792.13427
-10.374601	853.2479967
-9.874601	911.931109
-9.374601	965.1753617
-8.874601	1009.387367
-8.374601	1040.60394
-7.874601	1054.845822
-7.374601	1048.558166
-6.874601	1019.070417
-6.374601	964.9749443
-5.874601	886.357099
-5.374601	784.839609
-4.874601	663.4641433
-4.374601	526.4539177
-3.874601	378.9197757
-3.374601	226.5476873
-2.874601	75.290983
-2.374601	-68.93883867
-1.874601	-200.590902
-1.374601	-314.814072
-0.874601	-407.799811
-0.374601	-477.0909007
0.125399	-521.7922107
0.625399	-542.624236
1.125399	-541.784011
1.625399	-522.6293243
2.125399	-489.243588
2.625399	-445.9659063
3.125399	-396.9635343
3.625399	-345.9021133
4.125399	-295.7369637
4.625399	-248.626214
5.125399	-205.9487253
5.625399	-168.4013607
6.125399	-136.1441923
6.625399	-108.9620307
7.125399	-86.414671
7.625399	-67.95696167
8.125399	-53.02169267
8.625399	-41.066914
9.125399	-31.598051
9.625399	-24.17347567
10.125399	-18.405541
10.625399	-13.957936
11.125399	-10.54721867
11.625399	-7.938964
12.125399	-5.948868333
12.625399	-4.431924
13.125399	-3.282245333
13.625399	-2.415911667
14.125399	-1.769306667
14.625399	-1.300431667
15.125399	-0.928526


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_R0.dat <==
-34.374601	10.371571
-33.874601	11.519255
-33.374601	12.845965
-32.874601	14.280954
-32.374601	15.821403
-31.874601	17.476537
-31.374601	19.336013
-30.874601	21.359141
-30.374601	23.464666
-29.874601	25.740002
-29.374601	28.210989
-28.874601	31.122126
-28.374601	34.331135
-27.874601	37.899423
-27.374601	41.814482
-26.874601	46.129827
-26.374601	50.862232
-25.874601	56.045818
-25.374601	61.733404
-24.874601	68.020421
-24.374601	74.96421
-23.874601	82.660703
-23.374601	91.134182
-22.874601	100.486759
-22.374601	110.793022
-21.874601	122.153655
-21.374601	134.665481
-20.874601	148.450201
-20.374601	163.637846
-19.874601	180.385606
-19.374601	198.851599
-18.874601	219.218214
-18.374601	241.665992
-17.874601	266.411684
-17.374601	293.679984
-16.874601	323.726712
-16.374601	356.828043
-15.874601	393.291075
-15.374601	433.442427
-14.874601	477.630553
-14.374601	526.206651
-13.874601	579.517434
-13.374601	637.870464
-12.874601	701.502747
-12.374601	770.510568
-11.874601	844.770429
-11.374601	923.820944
-10.874601	1006.731336
-10.374601	1091.952044
-9.874601	1177.18902
-9.374601	1259.326085
-8.874601	1334.454405
-8.374601	1398.034759
-7.874601	1445.219688
-7.374601	1471.29561
-6.874601	1472.189193
-6.374601	1444.935688
-5.874601	1388.032824
-5.374601	1301.62392
-4.874601	1187.514634
-4.374601	1049.050214
-3.874601	890.907167
-3.374601	718.832935
-2.874601	539.356752
-2.374601	359.463226
-1.874601	186.217809
-1.374601	26.328867
-0.874601	-114.336981
-0.374601	-231.239789
0.125399	-321.566075
0.625399	-384.453186
1.125399	-420.970203
1.625399	-433.849519
2.125399	-427.023171
2.625399	-405.064597
3.125399	-372.640888
3.625399	-334.060612
4.125399	-292.96298
4.625399	-252.160455
5.125399	-213.618121
5.625399	-178.537202
6.125399	-147.501307
6.625399	-120.644978
7.125399	-97.811499
7.625399	-78.679292
8.125399	-62.850446
8.625399	-49.904376
9.125399	-39.427704
9.625399	-31.028894
10.125399	-24.348411
10.625399	-19.064184
11.125399	-14.898914
11.625399	-11.6199
12.125399	-9.041605
12.625399	-7.015677
13.125399	-5.430295
13.625399	-4.19381
14.125399	-3.233918
14.625399	-2.499776
15.125399	-1.901826


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_R2.dat <==
-34.374601	4.957137
-33.874601	5.475868
-33.374601	6.05665
-32.874601	6.678948
-32.374601	7.38207
-31.874601	8.155138
-31.374601	9.028441
-30.874601	9.981534
-30.374601	11.006132
-29.874601	12.092918
-29.374601	13.275275
-28.874601	14.643491
-28.374601	16.139829
-27.874601	17.817414
-27.374601	19.672233
-26.874601	21.720005
-26.374601	23.969663
-25.874601	26.432157
-25.374601	29.126756
-24.874601	32.096439
-24.374601	35.378538
-23.874601	39.018337
-23.374601	43.030738
-22.874601	47.463579
-22.374601	52.345151
-21.874601	57.721441
-21.374601	63.642314
-20.874601	70.166059
-20.374601	77.352905
-19.874601	85.276208
-19.374601	94.009765
-18.874601	103.636969
-18.374601	114.241401
-17.874601	125.922083
-17.374601	138.779461
-16.874601	152.927235
-16.374601	168.484809
-15.874601	185.580097
-15.374601	204.343369
-14.874601	224.905526
-14.374601	247.384643
-13.874601	271.87721
-13.374601	298.43493
-12.874601	327.04054
-12.374601	357.564729
-11.874601	389.718133
-11.374601	422.985314
-10.874601	456.557158
-10.374601	489.263982
-9.874601	519.534769
-9.374601	545.4
-8.874601	564.569232
-8.374601	574.592354
-7.874601	573.105926
-7.374601	558.126296
-6.874601	528.340686
-6.374601	483.329715
-5.874601	423.679491
-5.374601	350.964969
-4.874601	267.625932
-4.374601	176.770513
-3.874601	81.95072
-3.374601	-13.063291
-2.874601	-104.494601
-2.374601	-188.759914
-1.874601	-262.663505
-1.374601	-323.590361
-0.874601	-369.687484
-0.374601	-400.010971
0.125399	-414.603519
0.625399	-414.473174
1.125399	-401.46061
1.625399	-378.012818
2.125399	-346.902531
2.625399	-310.944374
3.125399	-272.749905
3.625399	-234.548576
4.125399	-198.082637
4.625399	-164.572729
5.125399	-134.742685
5.625399	-108.88896
6.125399	-86.97709
6.625399	-68.747038
7.125399	-53.810838
7.625399	-41.730531
8.125399	-32.071544
8.625399	-24.432122
9.125399	-18.455483
9.625399	-13.830511
10.125399	-10.289404
10.625399	-7.603208
11.125399	-5.580914
11.625399	-4.065664
12.125399	-2.935
12.625399	-2.093365
13.125399	-1.472147
13.625399	-1.017975
14.125399	-0.691334
14.625399	-0.467173
15.125399	-0.294584


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_Rho.dat <==
-34.374601	1.000215
-33.874601	1.000252
-33.374601	1.000378
-32.874601	1.000477
-32.374601	1.000497
-31.874601	1.000564
-31.374601	1.000715
-30.874601	1.00086
-30.374601	1.000969
-29.874601	1.001079
-29.374601	1.001212
-28.874601	1.001379
-28.374601	1.001575
-27.874601	1.001784
-27.374601	1.00201
-26.874601	1.002261
-26.374601	1.002533
-25.874601	1.002829
-25.374601	1.00316
-24.874601	1.003529
-24.374601	1.003937
-23.874601	1.004394
-23.374601	1.004897
-22.874601	1.005452
-22.374601	1.006069
-21.874601	1.006757
-21.374601	1.00752
-20.874601	1.008367
-20.374601	1.00931
-19.874601	1.010361
-19.374601	1.011535
-18.874601	1.012849
-18.374601	1.014321
-17.874601	1.015971
-17.374601	1.017826
-16.874601	1.019917
-16.374601	1.022279
-15.874601	1.024956
-15.374601	1.028
-14.874601	1.031476
-14.374601	1.035458
-13.874601	1.040039
-13.374601	1.04533
-12.874601	1.051464
-12.374601	1.058604
-11.874601	1.066939
-11.374601	1.076693
-10.874601	1.088124
-10.374601	1.101524
-9.874601	1.117213
-9.374601	1.135538
-8.874601	1.156858
-8.374601	1.181537
-7.874601	1.209932
-7.374601	1.242388
-6.874601	1.279228
-6.374601	1.32076
-5.874601	1.36728
-5.374601	1.419086
-4.874601	1.476486
-4.374601	1.539805
-3.874601	1.60939
-3.374601	1.685594
-2.874601	1.768755
-2.374601	1.859148
-1.874601	1.956922
-1.374601	2.062013
-0.874601	2.174058
-0.374601	2.292298
0.125399	2.415519
0.625399	2.542033
1.125399	2.669734
1.625399	2.796227
2.125399	2.919014
2.625399	3.035725
3.125399	3.144324
3.625399	3.243276
4.125399	3.331636
4.625399	3.409048
5.125399	3.475688
5.625399	3.532146
6.125399	3.579301
6.625399	3.618189
7.125399	3.649906
7.625399	3.675522
8.125399	3.696032
8.625399	3.712329
9.125399	3.725194
9.625399	3.735289
10.125399	3.743174
10.625399	3.749306
11.125399	3.754059
11.625399	3.757734
12.125399	3.76057
12.625399	3.762756
13.125399	3.76444
13.625399	3.765743
14.125399	3.766751
14.625399	3.767552
15.125399	3.768195


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_S.dat <==
-34.374601	0.021008
-33.874601	0.023277
-33.374601	0.026146
-32.874601	0.028522
-32.374601	0.031694
-31.874601	0.035026
-31.374601	0.03871
-30.874601	0.043207
-30.374601	0.047913
-29.874601	0.052557
-29.374601	0.057557
-28.874601	0.06356
-28.374601	0.070206
-27.874601	0.077866
-27.374601	0.086413
-26.874601	0.095726
-26.374601	0.105923
-25.874601	0.117003
-25.374601	0.129062
-24.874601	0.142461
-24.374601	0.157401
-23.874601	0.174108
-23.374601	0.192614
-22.874601	0.213191
-22.374601	0.235935
-21.874601	0.261092
-21.374601	0.289003
-20.874601	0.320002
-20.374601	0.354457
-19.874601	0.392862
-19.374601	0.435701
-18.874601	0.48356
-18.374601	0.537062
-17.874601	0.596985
-17.374601	0.664178
-16.874601	0.739691
-16.374601	0.824753
-15.874601	0.920814
-15.374601	1.029596
-14.874601	1.15314
-14.374601	1.293822
-13.874601	1.454433
-13.374601	1.6382
-12.874601	1.848824
-12.374601	2.090437
-11.874601	2.367541
-11.374601	2.684796
-10.874601	3.046735
-10.374601	3.457304
-9.874601	3.919297
-9.374601	4.433674
-8.874601	4.998902
-8.374601	5.610373
-7.874601	6.260104
-7.374601	6.936754
-6.874601	7.626048
-6.374601	8.311506
-5.874601	8.975378
-5.374601	9.599583
-4.874601	10.166544
-4.374601	10.6598
-3.874601	11.064403
-3.374601	11.367128
-2.874601	11.556612
-2.374601	11.623503
-1.874601	11.560782
-1.374601	11.36431
-0.874601	11.033627
-0.374601	10.57289
0.125399	9.991742
0.625399	9.30577
1.125399	8.536295
1.625399	7.709285
2.125399	6.853465
2.625399	5.997881
3.125399	5.169367
3.625399	4.390396
4.125399	3.677663
4.625399	3.041573
5.125399	2.486552
5.625399	2.011973
6.125399	1.613398
6.625399	1.283883
7.125399	1.01514
7.625399	0.79848
8.125399	0.625477
8.625399	0.488409
9.125399	0.38047
9.625399	0.295872
10.125399	0.2298
10.625399	0.17835
11.125399	0.138368
11.625399	0.107376
12.125399	0.083366
12.625399	0.064819
13.125399	0.050436
13.625399	0.039312
14.125399	0.030575
14.625399	0.023797
15.125399	0.017918


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_T.dat <==
-34.374601	1.016343
-33.874601	1.018331
-33.374601	1.02169
-32.874601	1.025229
-32.374601	1.029006
-31.874601	1.033088
-31.374601	1.037909
-30.874601	1.043174
-30.374601	1.048477
-29.874601	1.05409
-29.374601	1.060251
-28.874601	1.067558
-28.374601	1.075713
-27.874601	1.084736
-27.374601	1.09464
-26.874601	1.105561
-26.374601	1.117524
-25.874601	1.130589
-25.374601	1.144957
-24.874601	1.160915
-24.374601	1.178594
-23.874601	1.198249
-23.374601	1.219938
-22.874601	1.243925
-22.374601	1.27046
-21.874601	1.299842
-21.374601	1.332348
-20.874601	1.368338
-20.374601	1.408223
-19.874601	1.452502
-19.374601	1.501687
-18.874601	1.556392
-18.374601	1.61725
-17.874601	1.685043
-17.374601	1.760638
-16.874601	1.845058
-16.374601	1.939486
-15.874601	2.045318
-15.374601	2.164175
-14.874601	2.29795
-14.374601	2.448835
-13.874601	2.619376
-13.374601	2.812495
-12.874601	3.031526
-12.374601	3.280185
-11.874601	3.562511
-11.374601	3.882719
-10.874601	4.24497
-10.374601	4.653025
-9.874601	5.109814
-9.374601	5.616921
-8.874601	6.174105
-8.374601	6.77889
-7.874601	7.42638
-7.374601	8.109321
-6.874601	8.818464
-6.374601	9.543125
-5.874601	10.271877
-5.374601	10.993205
-4.874601	11.696061
-4.374601	12.37025
-3.874601	13.006663
-3.374601	13.597414
-2.874601	14.135931
-2.374601	14.617071
-1.874601	15.037281
-1.374601	15.394809
-0.874601	15.689891
-0.374601	15.924855
0.125399	16.104044
0.625399	16.233522
1.125399	16.32057
1.625399	16.373046
2.125399	16.398741
2.625399	16.404825
3.125399	16.397469
3.625399	16.381671
4.125399	16.361246
4.625399	16.338951
5.125399	16.316659
5.625399	16.295565
6.125399	16.276363
6.625399	16.259391
7.125399	16.244749
7.625399	16.232373
8.125399	16.222096
8.625399	16.213695
9.125399	16.206919
9.625399	16.201517
10.125399	16.197253
10.625399	16.193919
11.125399	16.191335
11.625399	16.189352
12.125399	16.187839
12.625399	16.1867
13.125399	16.185834
13.625399	16.185181
14.125399	16.184661
14.625399	16.184268
15.125399	16.183863


==> Fig/Shock/Ma7.0/tau43/Ma7.0_tau43_U.dat <==
-34.374601	9.034065
-33.874601	9.033683
-33.374601	9.032876
-32.874601	9.032213
-32.374601	9.031466
-31.874601	9.030482
-31.374601	9.029609
-30.874601	9.028747
-30.374601	9.027672
-29.874601	9.026411
-29.374601	9.024981
-28.874601	9.023445
-28.374601	9.02181
-27.874601	9.020034
-27.374601	9.018015
-26.874601	9.01578
-26.374601	9.013301
-25.874601	9.010537
-25.374601	9.007509
-24.874601	9.004213
-24.374601	9.000548
-23.874601	8.996484
-23.374601	8.991975
-22.874601	8.986969
-22.374601	8.981409
-21.874601	8.975261
-21.374601	8.968447
-20.874601	8.960881
-20.374601	8.952469
-19.874601	8.943109
-19.374601	8.932674
-18.874601	8.921041
-18.374601	8.90805
-17.874601	8.893519
-17.374601	8.877235
-16.874601	8.858954
-16.374601	8.83838
-15.874601	8.815173
-15.374601	8.788926
-14.874601	8.759156
-14.374601	8.725286
-13.874601	8.686641
-13.374601	8.64242
-12.874601	8.591694
-12.374601	8.533393
-11.874601	8.466312
-11.374601	8.389128
-10.874601	8.300443
-10.374601	8.198845
-9.874601	8.083011
-9.374601	7.95182
-8.874601	7.804484
-8.374601	7.640661
-7.874601	7.460549
-7.374601	7.264905
-6.874601	7.055019
-6.374601	6.832612
-5.874601	6.599706
-5.374601	6.358477
-4.874601	6.111133
-4.374601	5.859825
-3.874601	5.606607
-3.374601	5.353439
-2.874601	5.102215
-2.374601	4.854808
-1.874601	4.61311
-1.374601	4.379055
-0.874601	4.154598
-0.374601	3.941658
0.125399	3.742022
0.625399	3.557221
1.125399	3.388413
1.625399	3.236302
2.125399	3.101089
2.625399	2.982494
3.125399	2.879808
3.625399	2.791984
4.125399	2.717737
4.625399	2.655644
5.125399	2.604235
5.625399	2.562063
6.125399	2.527759
6.625399	2.500072
7.125399	2.477883
7.625399	2.460212
8.125399	2.446222
8.625399	2.435203
9.125399	2.426566
9.625399	2.419823
10.125399	2.414577
10.625399	2.410509
11.125399	2.407363
11.625399	2.404934
12.125399	2.403065
12.625399	2.401625
13.125399	2.400518
13.625399	2.399661
14.125399	2.399003
14.625399	2.398471
15.125399	2.39807


==> Fig/Shock/N4th/Ma1.5/4th_1.5_M.dat <==
-21.942591	-1.9e-05
-21.442591	-2e-05
-20.942591	-2.5e-05
-20.442591	-3e-05
-19.942591	-3.8e-05
-19.442591	-4.9e-05
-18.942591	-6.2e-05
-18.442591	-8e-05
-17.942591	-0.000102
-17.442591	-0.000131
-16.942591	-0.000168
-16.442591	-0.000215
-15.942591	-0.000276
-15.442591	-0.000354
-14.942591	-0.000453
-14.442591	-0.000581
-13.942591	-0.000743
-13.442591	-0.00095
-12.942591	-0.001214
-12.442591	-0.001549
-11.942591	-0.001973
-11.442591	-0.002508
-10.942591	-0.003181
-10.442591	-0.004023
-9.942591	-0.00507
-9.442591	-0.006359
-8.942591	-0.007934
-8.442591	-0.009832
-7.942591	-0.012085
-7.442591	-0.014706
-6.942591	-0.017683
-6.442591	-0.020954
-5.942591	-0.024398
-5.442591	-0.027816
-4.942591	-0.030922
-4.442591	-0.033352
-3.942591	-0.034689
-3.442591	-0.03452
-2.942591	-0.032514
-2.442591	-0.028512
-1.942591	-0.022593
-1.442591	-0.015106
-0.942591	-0.006639
-0.442591	0.002077
0.057409	0.010291
0.557409	0.017363
1.057409	0.022852
1.557409	0.026558
2.057409	0.028508
2.557409	0.028903
3.057409	0.028048
3.557409	0.026286
4.057409	0.023949
4.557409	0.021318
5.057409	0.018615
5.557409	0.015999
6.057409	0.01357
6.557409	0.011385
7.057409	0.009465
7.557409	0.00781
8.057409	0.006405
8.557409	0.005227
9.057409	0.004247
9.557409	0.00344
10.057409	0.002779
10.557409	0.002241
11.057409	0.001804
11.557409	0.001451
12.057409	0.001166
12.557409	0.000937
13.057409	0.000752
13.557409	0.000605
14.057409	0.000486
14.557409	0.000391
15.057409	0.000315
15.557409	0.000254
16.057409	0.000205
16.557409	0.000165
17.057409	0.000134
17.557409	0.000108
18.057409	8.8e-05
18.557409	7.2e-05
19.057409	5.8e-05
19.557409	4.7e-05
20.057409	3.9e-05
20.557409	3.2e-05
21.057409	2.6e-05
21.557409	2.1e-05
22.057409	1.8e-05
22.557409	1.4e-05
23.057409	1.2e-05
23.557409	1e-05
24.057409	8e-06
24.557409	7e-06
25.057409	6e-06
25.557409	5e-06
26.057409	4e-06
26.557409	4e-06
27.057409	4e-06
27.557409	4e-06


==> Fig/Shock/N4th/Ma1.5/4th_1.5_Q.dat <==
-21.942591	-4.3e-05
-21.442591	-5.9e-05
-20.942591	-7.8e-05
-20.442591	-0.0001
-19.942591	-0.00013
-19.442591	-0.000168
-18.942591	-0.000217
-18.442591	-0.00028
-17.942591	-0.00036
-17.442591	-0.000463
-16.942591	-0.000594
-16.442591	-0.000763
-15.942591	-0.00098
-15.442591	-0.001257
-14.942591	-0.001613
-14.442591	-0.002069
-13.942591	-0.002651
-13.442591	-0.003397
-12.942591	-0.004349
-12.442591	-0.005565
-11.942591	-0.007113
-11.442591	-0.009082
-10.942591	-0.011578
-10.442591	-0.014735
-9.942591	-0.018711
-9.442591	-0.023694
-8.942591	-0.029904
-8.442591	-0.037587
-7.942591	-0.047008
-7.442591	-0.058433
-6.942591	-0.072104
-6.442591	-0.088201
-5.942591	-0.106781
-5.442591	-0.12772
-4.942591	-0.150644
-4.442591	-0.174874
-3.942591	-0.199407
-3.442591	-0.222951
-2.942591	-0.244028
-2.442591	-0.26115
-1.942591	-0.27303
-1.442591	-0.278788
-0.942591	-0.27809
-0.442591	-0.271196
0.057409	-0.258885
0.557409	-0.242306
1.057409	-0.222785
1.557409	-0.201642
2.057409	-0.180046
2.557409	-0.158936
3.057409	-0.138988
3.557409	-0.120629
4.057409	-0.104077
4.557409	-0.089392
5.057409	-0.07652
5.557409	-0.065342
6.057409	-0.055699
6.557409	-0.047421
7.057409	-0.04034
7.557409	-0.034297
8.057409	-0.029148
8.557409	-0.024765
9.057409	-0.021037
9.557409	-0.017866
10.057409	-0.015172
10.557409	-0.012882
11.057409	-0.010936
11.557409	-0.009283
12.057409	-0.007878
12.557409	-0.006685
13.057409	-0.005672
13.557409	-0.004812
14.057409	-0.004081
14.557409	-0.003461
15.057409	-0.002935
15.557409	-0.002489
16.057409	-0.00211
16.557409	-0.001788
17.057409	-0.001516
17.557409	-0.001284
18.057409	-0.001088
18.557409	-0.000922
19.057409	-0.000781
19.557409	-0.000662
20.057409	-0.000561
20.557409	-0.000475
21.057409	-0.000402
21.557409	-0.000341
22.057409	-0.000289
22.557409	-0.000244
23.057409	-0.000207
23.557409	-0.000175
24.057409	-0.000148
24.557409	-0.000126
25.057409	-0.000106
25.557409	-8.9e-05
26.057409	-7.5e-05
26.557409	-6.2e-05
27.057409	-5e-05
27.557409	-3.8e-05


==> Fig/Shock/N4th/Ma1.5/4th_1.5_R0.dat <==
-21.942591	0.000189
-21.442591	0.000247
-20.942591	0.000311
-20.442591	0.000391
-19.942591	0.000497
-19.442591	0.000631
-18.942591	0.000803
-18.442591	0.001021
-17.942591	0.001306
-17.442591	0.001671
-16.942591	0.002143
-16.442591	0.002746
-15.942591	0.00352
-15.442591	0.004514
-14.942591	0.005787
-14.442591	0.007419
-13.942591	0.009509
-13.442591	0.012183
-12.942591	0.015598
-12.442591	0.019955
-11.942591	0.025503
-11.442591	0.032547
-10.942591	0.041464
-10.442591	0.052704
-9.942591	0.066796
-9.442591	0.084346
-8.942591	0.106012
-8.442591	0.132468
-7.942591	0.164323
-7.442591	0.202003
-6.942591	0.245574
-6.442591	0.294506
-5.942591	0.347404
-5.442591	0.401741
-4.942591	0.453687
-4.442591	0.498133
-3.942591	0.529052
-3.442591	0.540245
-2.942591	0.526429
-2.442591	0.484464
-1.942591	0.414345
-1.442591	0.31963
-0.942591	0.207063
-0.442591	0.085477
0.057409	-0.035721
0.557409	-0.14804
1.057409	-0.24499
1.557409	-0.322599
2.057409	-0.379381
2.557409	-0.415906
3.057409	-0.434198
3.557409	-0.437114
4.057409	-0.427824
4.557409	-0.409433
5.057409	-0.384749
5.557409	-0.356156
6.057409	-0.325585
6.557409	-0.294524
7.057409	-0.264069
7.557409	-0.234982
8.057409	-0.207758
8.557409	-0.182677
9.057409	-0.159864
9.557409	-0.13933
10.057409	-0.121007
10.557409	-0.104772
11.057409	-0.090476
11.557409	-0.077951
12.057409	-0.067024
12.557409	-0.057528
13.057409	-0.049302
13.557409	-0.042195
14.057409	-0.036069
14.557409	-0.0308
15.057409	-0.026277
15.557409	-0.0224
16.057409	-0.019081
16.557409	-0.016243
17.057409	-0.013819
17.557409	-0.011751
18.057409	-0.009988
18.557409	-0.008486
19.057409	-0.007207
19.557409	-0.006119
20.057409	-0.005194
20.557409	-0.004407
21.057409	-0.003739
21.557409	-0.003171
22.057409	-0.002689
22.557409	-0.00228
23.057409	-0.001933
23.557409	-0.001639
24.057409	-0.001389
24.557409	-0.001177
25.057409	-0.000999
25.557409	-0.000848
26.057409	-0.00072
26.557409	-0.000616
27.057409	-0.000533
27.557409	-0.000465


==> Fig/Shock/N4th/Ma1.5/4th_1.5_R2.dat <==
-21.942591	8.6e-05
-21.442591	0.000104
-20.942591	0.00013
-20.442591	0.000161
-19.942591	0.000205
-19.442591	0.000261
-18.942591	0.000333
-18.442591	0.000425
-17.942591	0.000545
-17.442591	0.000699
-16.942591	0.000897
-16.442591	0.001151
-15.942591	0.001476
-15.442591	0.001893
-14.942591	0.002426
-14.442591	0.003109
-13.942591	0.003982
-13.442591	0.005097
-12.942591	0.006517
-12.442591	0.008323
-11.942591	0.010615
-11.442591	0.013512
-10.942591	0.017159
-10.442591	0.021726
-9.942591	0.027406
-9.442591	0.034407
-8.942591	0.042943
-8.442591	0.053204
-7.942591	0.065318
-7.442591	0.079289
-6.942591	0.094921
-6.442591	0.111718
-5.942591	0.128785
-5.442591	0.144755
-4.942591	0.157784
-4.442591	0.165664
-3.942591	0.166092
-3.442591	0.1571
-2.942591	0.137567
-2.442591	0.107685
-1.942591	0.06918
-1.442591	0.025176
-0.942591	-0.020325
-0.442591	-0.063201
0.057409	-0.09997
0.557409	-0.128327
1.057409	-0.147342
1.557409	-0.157326
2.057409	-0.159486
2.557409	-0.155508
3.057409	-0.147184
3.557409	-0.13615
4.057409	-0.123745
4.557409	-0.110965
5.057409	-0.098493
5.557409	-0.086752
6.057409	-0.075968
6.557409	-0.066235
7.057409	-0.057558
7.557409	-0.04989
8.057409	-0.043156
8.557409	-0.037268
9.057409	-0.032139
9.557409	-0.027681
10.057409	-0.023814
10.557409	-0.020466
11.057409	-0.017572
11.557409	-0.015073
12.057409	-0.012918
12.557409	-0.011062
13.057409	-0.009465
13.557409	-0.008092
14.057409	-0.006913
14.557409	-0.005902
15.057409	-0.005036
15.557409	-0.004294
16.057409	-0.003659
16.557409	-0.003117
17.057409	-0.002654
17.557409	-0.002258
18.057409	-0.001921
18.557409	-0.001633
19.057409	-0.001388
19.557409	-0.001179
20.057409	-0.001002
20.557409	-0.00085
21.057409	-0.000722
21.557409	-0.000613
22.057409	-0.00052
22.557409	-0.000441
23.057409	-0.000374
23.557409	-0.000317
24.057409	-0.000269
24.557409	-0.000228
25.057409	-0.000194
25.557409	-0.000165
26.057409	-0.00014
26.557409	-0.000122
27.057409	-0.000109
27.557409	-0.000102


==> Fig/Shock/N4th/Ma1.5/4th_1.5_Rho.dat <==
-21.942591	1.000007
-21.442591	1.000013
-20.942591	1.000021
-20.442591	1.000029
-19.942591	1.000041
-19.442591	1.000055
-18.942591	1.000074
-18.442591	1.000098
-17.942591	1.000128
-17.442591	1.000167
-16.942591	1.000218
-16.442591	1.000282
-15.942591	1.000365
-15.442591	1.000471
-14.942591	1.000608
-14.442591	1.000782
-13.942591	1.001006
-13.442591	1.001292
-12.942591	1.001658
-12.442591	1.002127
-11.942591	1.002725
-11.442591	1.003488
-10.942591	1.004461
-10.442591	1.005699
-9.942591	1.00727
-9.442591	1.009262
-8.942591	1.011778
-8.442591	1.014947
-7.942591	1.018923
-7.442591	1.02389
-6.942591	1.030062
-6.442591	1.037685
-5.942591	1.047033
-5.442591	1.058403
-4.942591	1.072101
-4.442591	1.088425
-3.942591	1.107642
-3.442591	1.12995
-2.942591	1.155449
-2.442591	1.184103
-1.942591	1.215709
-1.442591	1.249881
-0.942591	1.28606
-0.442591	1.323537
0.057409	1.361502
0.557409	1.399116
1.057409	1.435578
1.557409	1.470189
2.057409	1.5024
2.557409	1.531833
3.057409	1.558285
3.557409	1.581711
4.057409	1.602191
4.557409	1.6199
5.057409	1.635071
5.557409	1.64797
6.057409	1.658871
6.557409	1.668037
7.057409	1.675718
7.557409	1.682135
8.057409	1.687487
8.557409	1.691945
9.057409	1.695655
9.557409	1.698742
10.057409	1.70131
10.557409	1.703447
11.057409	1.705227
11.557409	1.706709
12.057409	1.707945
12.557409	1.708976
13.057409	1.709836
13.557409	1.710555
14.057409	1.711157
14.557409	1.71166
15.057409	1.712081
15.557409	1.712434
16.057409	1.71273
16.557409	1.712979
17.057409	1.713187
17.557409	1.713363
18.057409	1.71351
18.557409	1.713634
19.057409	1.713738
19.557409	1.713826
20.057409	1.7139
20.557409	1.713962
21.057409	1.714015
21.557409	1.714059
22.057409	1.714096
22.557409	1.714128
23.057409	1.714154
23.557409	1.714177
24.057409	1.714196
24.557409	1.714212
25.057409	1.714225
25.557409	1.714237
26.057409	1.714247
26.557409	1.714255
27.057409	1.714263
27.557409	1.71427


==> Fig/Shock/N4th/Ma1.5/4th_1.5_S.dat <==
-21.942591	2e-05
-21.442591	2.7e-05
-20.942591	3.6e-05
-20.442591	4.7e-05
-19.942591	6e-05
-19.442591	7.7e-05
-18.942591	0.0001
-18.442591	0.000128
-17.942591	0.000164
-17.442591	0.00021
-16.942591	0.00027
-16.442591	0.000346
-15.942591	0.000444
-15.442591	0.00057
-14.942591	0.00073
-14.442591	0.000936
-13.942591	0.001199
-13.442591	0.001536
-12.942591	0.001965
-12.442591	0.002513
-11.942591	0.003211
-11.442591	0.004097
-10.942591	0.005221
-10.442591	0.006641
-9.942591	0.00843
-9.442591	0.010675
-8.942591	0.013474
-8.442591	0.016946
-7.942591	0.021216
-7.442591	0.026423
-6.942591	0.0327
-6.442591	0.040167
-5.942591	0.048908
-5.442591	0.058949
-4.942591	0.07022
-4.442591	0.082532
-3.942591	0.095548
-3.442591	0.108775
-2.942591	0.121574
-2.442591	0.13321
-1.942591	0.142924
-1.442591	0.150026
-0.942591	0.153995
-0.442591	0.154557
0.057409	0.151718
0.557409	0.145763
1.057409	0.137199
1.557409	0.126677
2.057409	0.114901
2.557409	0.102548
3.057409	0.090204
3.557409	0.078335
4.057409	0.067272
4.557409	0.05722
5.057409	0.048277
5.557409	0.040458
6.057409	0.033718
6.557409	0.027978
7.057409	0.023134
7.557409	0.019079
8.057409	0.015705
8.557409	0.012911
9.057409	0.010606
9.557409	0.00871
10.057409	0.007152
10.557409	0.005876
11.057409	0.004829
11.557409	0.003972
12.057409	0.00327
12.557409	0.002695
13.057409	0.002223
13.557409	0.001836
14.057409	0.001519
14.557409	0.001257
15.057409	0.001042
15.557409	0.000865
16.057409	0.000719
16.557409	0.000598
17.057409	0.000498
17.557409	0.000415
18.057409	0.000346
18.557409	0.000289
19.057409	0.000242
19.557409	0.000202
20.057409	0.000169
20.557409	0.000142
21.057409	0.000119
21.557409	0.0001
22.057409	8.4e-05
22.557409	7.1e-05
23.057409	5.9e-05
23.557409	5e-05
24.057409	4.2e-05
24.557409	3.5e-05
25.057409	3e-05
25.557409	2.5e-05
26.057409	2.1e-05
26.557409	1.8e-05
27.057409	1.5e-05
27.557409	1.3e-05


==> Fig/Shock/N4th/Ma1.5/4th_1.5_T.dat <==
-21.942591	1.000016
-21.442591	1.000025
-20.942591	1.000036
-20.442591	1.00005
-19.942591	1.000068
-19.442591	1.000091
-18.942591	1.000121
-18.442591	1.000158
-17.942591	1.000207
-17.442591	1.000269
-16.942591	1.000348
-16.442591	1.00045
-15.942591	1.000581
-15.442591	1.000749
-14.942591	1.000964
-14.442591	1.001239
-13.942591	1.001592
-13.442591	1.002043
-12.942591	1.00262
-12.442591	1.003358
-11.942591	1.004298
-11.442591	1.005497
-10.942591	1.00702
-10.442591	1.008954
-9.942591	1.0114
-9.442591	1.014484
-8.942591	1.018356
-8.442591	1.023194
-7.942591	1.029203
-7.442591	1.03661
-6.942591	1.045662
-6.442591	1.056612
-5.942591	1.069699
-5.442591	1.08512
-4.942591	1.103001
-4.442591	1.123361
-3.942591	1.146074
-3.442591	1.170856
-2.942591	1.197259
-2.442591	1.224698
-1.942591	1.252499
-1.442591	1.279963
-0.942591	1.30644
-0.442591	1.331386
0.057409	1.354397
0.557409	1.375226
1.057409	1.393768
1.557409	1.410035
2.057409	1.424128
2.557409	1.436206
3.057409	1.446459
3.557409	1.455091
4.057409	1.462305
4.557409	1.468296
5.057409	1.473242
5.557409	1.477305
6.057409	1.480629
6.557409	1.483337
7.057409	1.485537
7.557409	1.487319
8.057409	1.48876
8.557409	1.489923
9.057409	1.490861
9.557409	1.491617
10.057409	1.492225
10.557409	1.492716
11.057409	1.493111
11.557409	1.493429
12.057409	1.493686
12.557409	1.493893
13.057409	1.494061
13.557409	1.494196
14.057409	1.494306
14.557409	1.494396
15.057409	1.494468
15.557409	1.494527
16.057409	1.494575
16.557409	1.494615
17.057409	1.494647
17.557409	1.494674
18.057409	1.494695
18.557409	1.494713
19.057409	1.494728
19.557409	1.49474
20.057409	1.49475
20.557409	1.494758
21.057409	1.494765
21.557409	1.494771
22.057409	1.494776
22.557409	1.494779
23.057409	1.494783
23.557409	1.494785
24.057409	1.494788
24.557409	1.49479
25.057409	1.494791
25.557409	1.494793
26.057409	1.494794
26.557409	1.494794
27.057409	1.494795
27.557409	1.494795


==> Fig/Shock/N4th/Ma1.5/4th_1.5_U.dat <==
-21.942591	1.936474
-21.442591	1.936462
-20.942591	1.936449
-20.442591	1.936431
-19.942591	1.936409
-19.442591	1.936381
-18.942591	1.936344
-18.442591	1.936297
-17.942591	1.936237
-17.442591	1.936161
-16.942591	1.936063
-16.442591	1.935936
-15.942591	1.935774
-15.442591	1.935567
-14.942591	1.935301
-14.442591	1.93496
-13.942591	1.934524
-13.442591	1.933966
-12.942591	1.933252
-12.442591	1.93234
-11.942591	1.931176
-11.442591	1.929693
-10.942591	1.927807
-10.442591	1.925413
-9.942591	1.922382
-9.442591	1.918556
-8.942591	1.913745
-8.442591	1.90772
-7.942591	1.900217
-7.442591	1.890929
-6.942591	1.879518
-6.442591	1.86562
-5.942591	1.848863
-5.442591	1.828897
-4.942591	1.805424
-4.442591	1.778248
-3.942591	1.747318
-3.442591	1.71277
-2.942591	1.67496
-2.442591	1.634467
-1.942591	1.592067
-1.442591	1.548683
-0.942591	1.505304
-0.442591	1.462899
0.057409	1.422333
0.557409	1.384312
1.057409	1.349341
1.557409	1.317726
2.057409	1.28958
2.557409	1.264862
3.057409	1.24341
3.557409	1.224982
4.057409	1.209288
4.557409	1.196017
5.057409	1.18486
5.557409	1.175524
6.057409	1.16774
6.557409	1.161267
7.057409	1.155894
7.557409	1.15144
8.057409	1.147749
8.557409	1.144693
9.057409	1.14216
9.557409	1.140062
10.057409	1.138322
10.557409	1.136877
11.057409	1.135678
11.557409	1.134681
12.057409	1.133851
12.557409	1.13316
13.057409	1.132584
13.557409	1.132103
14.057409	1.131701
14.557409	1.131365
15.057409	1.131084
15.557409	1.130849
16.057409	1.130651
16.557409	1.130486
17.057409	1.130347
17.557409	1.13023
18.057409	1.130132
18.557409	1.13005
19.057409	1.129981
19.557409	1.129922
20.057409	1.129873
20.557409	1.129832
21.057409	1.129797
21.557409	1.129767
22.057409	1.129743
22.557409	1.129722
23.057409	1.129704
23.557409	1.129689
24.057409	1.129677
24.557409	1.129666
25.057409	1.129657
25.557409	1.129649
26.057409	1.129643
26.557409	1.129637
27.057409	1.129632
27.557409	1.129627


==> Fig/Shock/N4th/Ma3.0/4th_3.0_M.dat <==
-24.752802	-4.3e-05
-24.252802	-5.4e-05
-23.752802	-7e-05
-23.252802	-9e-05
-22.752802	-0.000115
-22.252802	-0.000149
-21.752802	-0.000192
-21.252802	-0.000249
-20.752802	-0.000323
-20.252802	-0.000418
-19.752802	-0.000542
-19.252802	-0.000704
-18.752802	-0.000913
-18.252802	-0.001184
-17.752802	-0.001535
-17.252802	-0.001992
-16.752802	-0.002584
-16.252802	-0.003351
-15.752802	-0.004347
-15.252802	-0.005638
-14.752802	-0.007311
-14.252802	-0.00948
-13.752802	-0.01229
-13.252802	-0.015931
-12.752802	-0.020643
-12.252802	-0.026741
-11.752802	-0.034623
-11.252802	-0.044801
-10.752802	-0.057926
-10.252802	-0.074819
-9.752802	-0.096511
-9.252802	-0.124277
-8.752802	-0.159669
-8.252802	-0.204531
-7.752802	-0.260976
-7.252802	-0.331286
-6.752802	-0.417667
-6.252802	-0.521782
-5.752802	-0.643904
-5.252802	-0.781561
-4.752802	-0.927576
-4.252802	-1.067669
-3.752802	-1.178428
-3.252802	-1.227491
-2.752802	-1.178679
-2.252802	-1.004073
-1.752802	-0.700583
-1.252802	-0.301867
-0.752802	0.125595
-0.252802	0.504428
0.247198	0.774351
0.747198	0.909873
1.247198	0.920637
1.747198	0.839213
2.247198	0.705543
2.747198	0.55495
3.247198	0.412221
3.747198	0.290961
4.247198	0.19591
4.747198	0.126072
5.247198	0.077474
5.747198	0.04517
6.247198	0.024505
6.747198	0.011727
7.247198	0.004114
7.747198	-0.000183
8.247198	-0.002391
8.747198	-0.003328
9.247198	-0.003532
9.747198	-0.003351
10.247198	-0.002997
10.747198	-0.002585
11.247198	-0.002176
11.747198	-0.001797
12.247198	-0.001462
12.747198	-0.001176
13.247198	-0.000939
13.747198	-0.000747
14.247198	-0.000592
14.747198	-0.000468
15.247198	-0.000369
15.747198	-0.000289
16.247198	-0.000227
16.747198	-0.000178
17.247198	-0.000139
17.747198	-0.000109
18.247198	-8.5e-05
18.747198	-6.7e-05
19.247198	-5.2e-05
19.747198	-4.1e-05
20.247198	-3.2e-05
20.747198	-2.5e-05
21.247198	-1.9e-05
21.747198	-1.5e-05
22.247198	-1.2e-05
22.747198	-9e-06
23.247198	-7e-06
23.747198	-6e-06
24.247198	-4e-06
24.747198	-3e-06


==> Fig/Shock/N4th/Ma3.0/4th_3.0_Q.dat <==
-24.752802	-9.3e-05
-24.252802	-0.00013
-23.752802	-0.000175
-23.252802	-0.000231
-22.752802	-0.000303
-22.252802	-0.000396
-21.752802	-0.000516
-21.252802	-0.000671
-20.752802	-0.000872
-20.252802	-0.001132
-19.752802	-0.00147
-19.252802	-0.001909
-18.752802	-0.002478
-18.252802	-0.003216
-17.752802	-0.004172
-17.252802	-0.005413
-16.752802	-0.007024
-16.252802	-0.009113
-15.752802	-0.011822
-15.252802	-0.015336
-14.752802	-0.019895
-14.252802	-0.025806
-13.752802	-0.033472
-13.252802	-0.043411
-12.752802	-0.056295
-12.252802	-0.072992
-11.752802	-0.094623
-11.252802	-0.122633
-10.752802	-0.158881
-10.252802	-0.205751
-9.752802	-0.266291
-9.252802	-0.344372
-8.752802	-0.444876
-8.252802	-0.573898
-7.752802	-0.738917
-7.252802	-0.948911
-6.752802	-1.214269
-6.252802	-1.546326
-5.752802	-1.956196
-5.252802	-2.452456
-4.752802	-3.037153
-4.252802	-3.699842
-3.752802	-4.410248
-3.252802	-5.112098
-2.752802	-5.723287
-2.252802	-6.148571
-1.752802	-6.306355
-1.252802	-6.160058
-0.752802	-5.735485
-0.252802	-5.111335
0.247198	-4.388936
0.747198	-3.660531
1.247198	-2.990911
1.747198	-2.414139
2.247198	-1.939434
2.747198	-1.559961
3.247198	-1.260895
3.747198	-1.025302
4.247198	-0.837751
4.747198	-0.686043
5.247198	-0.561515
5.747198	-0.4584
6.247198	-0.372829
6.747198	-0.30197
7.247198	-0.243525
7.747198	-0.195537
8.247198	-0.156333
8.747198	-0.124491
9.247198	-0.098789
9.747198	-0.07817
10.247198	-0.061712
10.747198	-0.048627
11.247198	-0.038252
11.747198	-0.030045
12.247198	-0.023568
12.747198	-0.018469
13.247198	-0.014462
13.747198	-0.01132
14.247198	-0.008856
14.747198	-0.006926
15.247198	-0.005414
15.747198	-0.004231
16.247198	-0.003306
16.747198	-0.002583
17.247198	-0.002018
17.747198	-0.001576
18.247198	-0.001231
18.747198	-0.000962
19.247198	-0.000751
19.747198	-0.000587
20.247198	-0.000459
20.747198	-0.000358
21.247198	-0.00028
21.747198	-0.000219
22.247198	-0.000171
22.747198	-0.000134
23.247198	-0.000104
23.747198	-8.1e-05
24.247198	-6.1e-05
24.747198	-4.4e-05


==> Fig/Shock/N4th/Ma3.0/4th_3.0_R0.dat <==
-24.752802	0.001162
-24.252802	0.001585
-23.752802	0.002099
-23.252802	0.002749
-22.752802	0.003582
-22.252802	0.004657
-21.752802	0.006041
-21.252802	0.007848
-20.752802	0.010184
-20.252802	0.013207
-19.752802	0.017133
-19.252802	0.022232
-18.752802	0.028844
-18.252802	0.037414
-17.752802	0.048534
-17.252802	0.06296
-16.752802	0.081673
-16.252802	0.105945
-15.752802	0.137423
-15.252802	0.178239
-14.752802	0.231161
-14.252802	0.299767
-13.752802	0.388679
-13.252802	0.503867
-12.752802	0.653034
-12.252802	0.846095
-11.752802	1.095776
-11.252802	1.418362
-10.752802	1.8346
-10.252802	2.370747
-9.752802	3.05976
-9.252802	3.94251
-8.752802	5.068808
-8.252802	6.497854
-7.752802	8.297303
-7.252802	10.53963
-6.752802	13.293617
-6.252802	16.607706
-5.752802	20.48091
-5.252802	24.817212
-4.752802	29.363016
-4.252802	33.638743
-3.752802	36.898805
-3.252802	38.183527
-2.752802	36.534402
-2.252802	31.377501
-1.752802	22.920367
-1.252802	12.274609
-0.752802	1.124603
-0.252802	-8.890067
0.247198	-16.681878
0.747198	-21.863517
1.247198	-24.596238
1.747198	-25.337185
2.247198	-24.628343
2.747198	-22.97031
3.247198	-20.768134
3.747198	-18.322259
4.247198	-15.841822
4.747198	-13.465084
5.247198	-11.278193
5.747198	-9.328882
6.247198	-7.635865
6.747198	-6.196259
7.247198	-4.992544
7.747198	-3.999116
8.247198	-3.187581
8.747198	-2.530207
9.247198	-2.001584
9.747198	-1.579161
10.247198	-1.243316
10.747198	-0.97731
11.247198	-0.767184
11.747198	-0.601539
12.247198	-0.471201
12.747198	-0.368825
13.247198	-0.28854
13.747198	-0.225649
14.247198	-0.176416
14.747198	-0.137887
15.247198	-0.107744
15.747198	-0.084172
16.247198	-0.065749
16.747198	-0.051355
17.247198	-0.040112
17.747198	-0.03133
18.247198	-0.024469
18.747198	-0.019109
19.247198	-0.014923
19.747198	-0.011655
20.247198	-0.009103
20.747198	-0.007111
21.247198	-0.005555
21.747198	-0.00434
22.247198	-0.003392
22.747198	-0.002652
23.247198	-0.002074
23.747198	-0.001624
24.247198	-0.001273
24.747198	-0.000993


==> Fig/Shock/N4th/Ma3.0/4th_3.0_R2.dat <==
-24.752802	0.000564
-24.252802	0.000742
-23.752802	0.000971
-23.252802	0.001254
-22.752802	0.001626
-22.252802	0.002109
-21.752802	0.002734
-21.252802	0.003551
-20.752802	0.004607
-20.252802	0.005973
-19.752802	0.00775
-19.252802	0.010058
-18.752802	0.013049
-18.252802	0.016927
-17.752802	0.021958
-17.252802	0.028484
-16.752802	0.036949
-16.252802	0.047928
-15.752802	0.062162
-15.252802	0.080616
-14.752802	0.104534
-14.252802	0.13553
-13.752802	0.175679
-13.252802	0.227659
-12.752802	0.294915
-12.252802	0.381868
-11.752802	0.494162
-11.252802	0.638982
-10.752802	0.825407
-10.252802	1.064811
-9.752802	1.37127
-9.252802	1.761912
-8.752802	2.257056
-8.252802	2.879916
-7.752802	3.65541
-7.252802	4.607387
-6.752802	5.753203
-6.252802	7.094139
-5.752802	8.600012
-5.252802	10.186979
-4.752802	11.690402
-4.252802	12.841611
-3.752802	13.269424
-3.252802	12.558986
-2.752802	10.394282
-2.252802	6.760319
-1.752802	2.091699
-1.252802	-2.786535
-0.752802	-6.961743
-0.252802	-9.801027
0.247198	-11.136754
0.747198	-11.19564
1.247198	-10.393456
1.747198	-9.148142
2.247198	-7.778444
2.747198	-6.479406
3.247198	-5.34149
3.747198	-4.385189
4.247198	-3.594536
4.747198	-2.941673
5.247198	-2.400466
5.747198	-1.950976
6.247198	-1.578658
6.747198	-1.272035
7.247198	-1.021054
7.747198	-0.816609
8.247198	-0.650715
8.747198	-0.516667
9.247198	-0.408925
9.747198	-0.322835
10.247198	-0.254398
10.747198	-0.200183
11.247198	-0.157315
11.747198	-0.123462
12.247198	-0.096773
12.747198	-0.07578
13.247198	-0.059306
13.747198	-0.046399
14.247198	-0.036292
14.747198	-0.028378
15.247198	-0.02218
15.747198	-0.017329
16.247198	-0.013536
16.747198	-0.010574
17.247198	-0.00826
17.747198	-0.006453
18.247198	-0.00504
18.747198	-0.003936
19.247198	-0.003074
19.747198	-0.0024
20.247198	-0.001875
20.747198	-0.001465
21.247198	-0.001144
21.747198	-0.000894
22.247198	-0.000699
22.747198	-0.000547
23.247198	-0.000428
23.747198	-0.000336
24.247198	-0.000267
24.747198	-0.000216


==> Fig/Shock/N4th/Ma3.0/4th_3.0_Rho.dat <==
-24.752802	1.000001
-24.252802	1.000002
-23.752802	1.000003
-23.252802	1.000005
-22.752802	1.000007
-22.252802	1.000009
-21.752802	1.000012
-21.252802	1.000016
-20.752802	1.000021
-20.252802	1.000028
-19.752802	1.000037
-19.252802	1.000048
-18.752802	1.000063
-18.252802	1.000082
-17.752802	1.000107
-17.252802	1.000139
-16.752802	1.00018
-16.252802	1.000234
-15.752802	1.000304
-15.252802	1.000395
-14.752802	1.000513
-14.252802	1.000667
-13.752802	1.000865
-13.252802	1.001123
-12.752802	1.001458
-12.252802	1.001893
-11.752802	1.002458
-11.252802	1.003192
-10.752802	1.004145
-10.252802	1.005385
-9.752802	1.006997
-9.252802	1.009096
-8.752802	1.011831
-8.252802	1.015398
-7.752802	1.020055
-7.252802	1.026145
-6.752802	1.034122
-6.252802	1.044587
-5.752802	1.058339
-5.252802	1.076433
-4.752802	1.100251
-4.252802	1.131575
-3.752802	1.172631
-3.252802	1.226073
-2.752802	1.294818
-2.252802	1.381647
-1.752802	1.488519
-1.252802	1.615648
-0.752802	1.760634
-0.252802	1.918079
0.247198	2.080105
0.747198	2.237798
1.247198	2.383103
1.747198	2.510373
2.247198	2.617023
2.747198	2.703228
3.247198	2.771051
3.747198	2.823464
4.247198	2.863581
4.747198	2.894203
5.247198	2.91763
5.747198	2.935642
6.247198	2.949576
6.747198	2.960419
7.247198	2.968899
7.747198	2.975553
8.247198	2.980786
8.747198	2.984904
9.247198	2.988146
9.747198	2.990698
10.247198	2.992706
10.747198	2.994284
11.247198	2.995524
11.747198	2.996496
12.247198	2.997259
12.747198	2.997856
13.247198	2.998324
13.747198	2.998691
14.247198	2.998977
14.747198	2.999202
15.247198	2.999377
15.747198	2.999514
16.247198	2.999621
16.747198	2.999704
17.247198	2.99977
17.747198	2.999821
18.247198	2.999861
18.747198	2.999892
19.247198	2.999916
19.747198	2.999935
20.247198	2.99995
20.747198	2.999962
21.247198	2.999971
21.747198	2.999978
22.247198	2.999983
22.747198	2.999987
23.247198	2.999991
23.747198	2.999993
24.247198	2.999996
24.747198	2.999998


==> Fig/Shock/N4th/Ma3.0/4th_3.0_S.dat <==
-24.752802	1.8e-05
-24.252802	2.4e-05
-23.752802	3.2e-05
-23.252802	4.2e-05
-22.752802	5.5e-05
-22.252802	7.1e-05
-21.752802	9.2e-05
-21.252802	0.000119
-20.752802	0.000155
-20.252802	0.000201
-19.752802	0.00026
-19.252802	0.000338
-18.752802	0.000438
-18.252802	0.000569
-17.752802	0.000738
-17.252802	0.000957
-16.752802	0.001241
-16.252802	0.00161
-15.752802	0.002089
-15.252802	0.00271
-14.752802	0.003516
-14.252802	0.004561
-13.752802	0.005917
-13.252802	0.007675
-12.752802	0.009956
-12.252802	0.012913
-11.752802	0.016747
-11.252802	0.021718
-10.752802	0.028159
-10.252802	0.036503
-9.752802	0.047308
-9.252802	0.061289
-8.752802	0.079363
-8.252802	0.102699
-7.752802	0.132775
-7.252802	0.171442
-6.752802	0.220978
-6.252802	0.284118
-5.752802	0.364018
-5.252802	0.464077
-4.752802	0.58751
-4.252802	0.736519
-3.752802	0.910917
-3.252802	1.106216
-2.752802	1.311583
-2.252802	1.508723
-1.752802	1.673206
-1.252802	1.779253
-0.752802	1.80706
-0.252802	1.749473
0.247198	1.614501
0.747198	1.422502
1.247198	1.199883
1.747198	0.97237
2.247198	0.760161
2.747198	0.575826
3.247198	0.424628
3.747198	0.306293
4.247198	0.217188
4.747198	0.152174
5.247198	0.105893
5.747198	0.073519
6.247198	0.051114
6.747198	0.035685
7.247198	0.025072
7.747198	0.017762
8.247198	0.012707
8.747198	0.009187
9.247198	0.006712
9.747198	0.004951
10.247198	0.003685
10.747198	0.002764
11.247198	0.002087
11.747198	0.001587
12.247198	0.001213
12.747198	0.000932
13.247198	0.000718
13.747198	0.000555
14.247198	0.00043
14.747198	0.000333
15.247198	0.000259
15.747198	0.000202
16.247198	0.000157
16.747198	0.000122
17.247198	9.5e-05
17.747198	7.4e-05
18.247198	5.8e-05
18.747198	4.5e-05
19.247198	3.5e-05
19.747198	2.8e-05
20.247198	2.2e-05
20.747198	1.7e-05
21.247198	1.3e-05
21.747198	1e-05
22.247198	8e-06
22.747198	6e-06
23.247198	5e-06
23.747198	4e-06
24.247198	3e-06
24.747198	3e-06


==> Fig/Shock/N4th/Ma3.0/4th_3.0_T.dat <==
-24.752802	1.000013
-24.252802	1.00002
-23.752802	1.000028
-23.252802	1.000039
-22.752802	1.000053
-22.252802	1.000071
-21.752802	1.000093
-21.252802	1.000123
-20.752802	1.000161
-20.252802	1.000211
-19.752802	1.000275
-19.252802	1.000358
-18.752802	1.000467
-18.252802	1.000607
-17.752802	1.000789
-17.252802	1.001025
-16.752802	1.001331
-16.252802	1.001729
-15.752802	1.002244
-15.252802	1.002913
-14.752802	1.00378
-14.252802	1.004905
-13.752802	1.006365
-13.252802	1.008258
-12.752802	1.010714
-12.252802	1.013898
-11.752802	1.018027
-11.252802	1.02338
-10.752802	1.030317
-10.252802	1.039304
-9.752802	1.050942
-9.252802	1.066
-8.752802	1.085466
-8.252802	1.110596
-7.752802	1.142976
-7.252802	1.184584
-6.752802	1.237847
-6.252802	1.305662
-5.752802	1.391342
-5.252802	1.49843
-4.752802	1.630263
-4.252802	1.789207
-3.752802	1.975498
-3.252802	2.185882
-2.752802	2.412546
-2.252802	2.643252
-1.752802	2.863373
-1.252802	3.059563
-0.752802	3.223353
-0.252802	3.352675
0.247198	3.450702
0.747198	3.523219
1.247198	3.576225
1.747198	3.61465
2.247198	3.642102
2.747198	3.661142
3.247198	3.673672
3.747198	3.681226
4.247198	3.685107
4.747198	3.686408
5.247198	3.686009
5.747198	3.684583
6.247198	3.682618
6.747198	3.680458
7.247198	3.678328
7.747198	3.676363
8.247198	3.674625
8.747198	3.673134
9.247198	3.671879
9.747198	3.67084
10.247198	3.669991
10.747198	3.669303
11.247198	3.66875
11.747198	3.668309
12.247198	3.667959
12.747198	3.667682
13.247198	3.667463
13.747198	3.667291
14.247198	3.667155
14.747198	3.667049
15.247198	3.666965
15.747198	3.6669
16.247198	3.666849
16.747198	3.666809
17.247198	3.666778
17.747198	3.666753
18.247198	3.666734
18.747198	3.666719
19.247198	3.666708
19.747198	3.666698
20.247198	3.666691
20.747198	3.666686
21.247198	3.666682
21.747198	3.666678
22.247198	3.666676
22.747198	3.666674
23.247198	3.666672
23.747198	3.666671
24.247198	3.66667
24.747198	3.666669


==> Fig/Shock/N4th/Ma3.0/4th_3.0_U.dat <==
-24.752802	3.872977
-24.252802	3.872973
-23.752802	3.872969
-23.252802	3.872963
-22.752802	3.872956
-22.252802	3.872946
-21.752802	3.872934
-21.252802	3.872918
-20.752802	3.872898
-20.252802	3.872872
-19.752802	3.872837
-19.252802	3.872793
-18.752802	3.872735
-18.252802	3.87266
-17.752802	3.872563
-17.252802	3.872437
-16.752802	3.872274
-16.252802	3.872062
-15.752802	3.871787
-15.252802	3.87143
-14.752802	3.870967
-14.252802	3.870367
-13.752802	3.869588
-13.252802	3.868577
-12.752802	3.867265
-12.252802	3.865564
-11.752802	3.863356
-11.252802	3.860492
-10.752802	3.856777
-10.252802	3.851957
-9.752802	3.845704
-9.252802	3.837596
-8.752802	3.827082
-8.252802	3.813457
-7.752802	3.795808
-7.252802	3.772974
-6.752802	3.743477
-6.252802	3.705468
-5.752802	3.656679
-5.252802	3.594408
-4.752802	3.515607
-4.252802	3.417112
-3.752802	3.296136
-3.252802	3.151061
-2.752802	2.982479
-2.252802	2.794154
-1.752802	2.593373
-1.252802	2.390126
-0.752802	2.19515
-0.252802	2.017573
0.247198	1.863258
0.747198	1.734426
1.247198	1.630347
1.747198	1.548449
2.247198	1.485325
2.747198	1.437422
3.247198	1.401458
3.747198	1.374623
4.247198	1.354635
4.747198	1.339718
5.247198	1.328523
5.747198	1.320055
6.247198	1.313592
6.747198	1.30862
7.247198	1.30477
7.747198	1.301776
8.247198	1.299439
8.747198	1.297612
9.247198	1.29618
9.747198	1.295056
10.247198	1.294175
10.747198	1.293484
11.247198	1.292943
11.747198	1.292518
12.247198	1.292186
12.747198	1.291926
13.247198	1.291723
13.747198	1.291563
14.247198	1.291439
14.747198	1.291341
15.247198	1.291265
15.747198	1.291206
16.247198	1.291159
16.747198	1.291123
17.247198	1.291095
17.747198	1.291073
18.247198	1.291055
18.747198	1.291042
19.247198	1.291031
19.747198	1.291023
20.247198	1.291016
20.747198	1.291011
21.247198	1.291008
21.747198	1.291004
22.247198	1.291002
22.747198	1.291
23.247198	1.290999
23.747198	1.290997
24.247198	1.290997
24.747198	1.290996


==> Fig/Shock/N4th/Ma5.0/4th_5.0_M.dat <==
-28.475836	-0.005635
-27.975836	-0.006547
-27.475836	-0.007702
-26.975836	-0.008949
-26.475836	-0.010438
-25.975836	-0.012263
-25.475836	-0.014459
-24.975836	-0.017105
-24.475836	-0.020202
-23.975836	-0.023823
-23.475836	-0.028189
-22.975836	-0.033439
-22.475836	-0.039641
-21.975836	-0.0469
-21.475836	-0.055488
-20.975836	-0.065721
-20.475836	-0.077874
-19.975836	-0.092265
-19.475836	-0.109276
-18.975836	-0.129385
-18.475836	-0.153166
-17.975836	-0.181317
-17.475836	-0.214598
-16.975836	-0.253888
-16.475836	-0.30026
-15.975836	-0.354962
-15.475836	-0.419417
-14.975836	-0.495254
-14.475836	-0.584377
-13.975836	-0.688952
-13.475836	-0.811417
-12.975836	-0.9545
-12.475836	-1.121203
-11.975836	-1.314777
-11.475836	-1.538664
-10.975836	-1.796388
-10.475836	-2.091349
-9.975836	-2.426542
-9.475836	-2.804176
-8.975836	-3.225093
-8.475836	-3.687992
-7.975836	-4.188399
-7.475836	-4.717368
-6.975836	-5.259873
-6.475836	-5.792958
-5.975836	-6.283835
-5.475836	-6.688235
-4.975836	-6.949829
-4.475836	-7.001857
-3.975836	-6.772755
-3.475836	-6.197607
-2.975836	-5.236186
-2.475836	-3.895126
-1.975836	-2.246661
-1.475836	-0.43253
-0.975836	1.355999
-0.475836	2.92008
0.024164	4.101868
0.524164	4.819273
1.024164	5.07434
1.524164	4.936882
2.024164	4.514897
2.524164	3.924536
3.024164	3.268026
3.524164	2.622218
4.024164	2.036259
4.524164	1.535127
5.024164	1.125708
5.524164	0.80322
6.024164	0.556683
6.524164	0.372948
7.024164	0.239202
7.524164	0.144165
8.024164	0.078435
8.524164	0.034404
9.024164	0.006051
9.524164	-0.01127
10.024164	-0.021026
10.524164	-0.025728
11.024164	-0.027147
11.524164	-0.026517
12.024164	-0.024692
12.524164	-0.022257
13.024164	-0.019604
13.524164	-0.016975
14.024164	-0.014505
14.524164	-0.012264
15.024164	-0.010277
15.524164	-0.008544
16.024164	-0.007061
16.524164	-0.005806
17.024164	-0.004747
17.524164	-0.003874
18.024164	-0.003156
18.524164	-0.002546
19.024164	-0.002063
19.524164	-0.001691
20.024164	-0.001326
20.524164	-0.001039
21.024164	-0.00089


==> Fig/Shock/N4th/Ma5.0/4th_5.0_Q.dat <==
-28.475836	-0.01201
-27.975836	-0.015125
-27.475836	-0.018596
-26.975836	-0.022472
-26.475836	-0.026916
-25.975836	-0.032121
-25.475836	-0.038297
-24.975836	-0.045601
-24.475836	-0.054234
-23.975836	-0.064383
-23.475836	-0.076467
-22.975836	-0.090918
-22.475836	-0.107983
-21.975836	-0.127993
-21.475836	-0.151685
-20.975836	-0.179895
-20.475836	-0.213346
-19.975836	-0.252968
-19.475836	-0.299866
-18.975836	-0.355375
-18.475836	-0.421081
-17.975836	-0.498909
-17.475836	-0.591089
-16.975836	-0.700129
-16.475836	-0.829127
-15.975836	-0.981698
-15.475836	-1.162033
-14.975836	-1.375032
-14.475836	-1.626467
-13.975836	-1.923087
-13.475836	-2.272617
-12.975836	-2.684022
-12.475836	-3.167564
-11.975836	-3.734906
-11.475836	-4.399218
-10.975836	-5.175162
-10.475836	-6.078806
-9.975836	-7.127305
-9.475836	-8.338525
-8.975836	-9.730206
-8.475836	-11.318697
-7.975836	-13.117141
-7.475836	-15.13283
-6.975836	-17.363637
-6.475836	-19.793279
-5.975836	-22.385518
-5.475836	-25.07746
-4.975836	-27.772893
-4.475836	-30.337573
-3.975836	-32.599645
-3.475836	-34.359765
-2.975836	-35.415033
-2.475836	-35.597354
-1.975836	-34.818773
-1.475836	-33.107351
-0.975836	-30.614629
-0.475836	-27.586075
0.024164	-24.304809
0.524164	-21.032268
1.024164	-17.967162
1.524164	-15.230534
2.024164	-12.871863
2.524164	-10.886526
3.024164	-9.236174
3.524164	-7.867001
4.024164	-6.723482
4.524164	-5.756886
5.024164	-4.92906
5.524164	-4.212527
6.024164	-3.588469
6.524164	-3.044003
7.024164	-2.569781
7.524164	-2.158387
8.024164	-1.803441
8.524164	-1.49916
9.024164	-1.24013
9.524164	-1.021188
10.024164	-0.837396
10.524164	-0.684073
11.024164	-0.556883
11.524164	-0.451898
12.024164	-0.365639
12.524164	-0.295068
13.024164	-0.237561
13.524164	-0.190864
14.024164	-0.153058
14.524164	-0.122533
15.024164	-0.097941
15.524164	-0.078169
16.024164	-0.062309
16.524164	-0.049607
17.024164	-0.039442
17.524164	-0.031333
18.024164	-0.024857
18.524164	-0.019656
19.024164	-0.015514
19.524164	-0.012177
20.024164	-0.009355
20.524164	-0.007
21.024164	-0.004819


==> Fig/Shock/N4th/Ma5.0/4th_5.0_R0.dat <==
-28.475836	0.257849
-27.975836	0.322103
-27.475836	0.393083
-26.975836	0.473861
-26.475836	0.566756
-25.975836	0.675488
-25.475836	0.802734
-24.975836	0.955654
-24.475836	1.135442
-23.975836	1.346666
-23.475836	1.59774
-22.975836	1.897498
-22.475836	2.251699
-21.975836	2.667589
-21.475836	3.160938
-20.975836	3.747075
-20.475836	4.441287
-19.975836	5.263161
-19.475836	6.235865
-18.975836	7.386181
-18.475836	8.746679
-17.975836	10.356897
-17.475836	12.260911
-16.975836	14.509718
-16.475836	17.165017
-15.975836	20.298727
-15.475836	23.992666
-14.975836	28.341808
-14.475836	33.456617
-13.975836	39.46249
-13.475836	46.500923
-12.975836	54.730764
-12.475836	64.32728
-11.975836	75.479652
-11.475836	88.387737
-10.975836	103.25483
-10.475836	120.274352
-9.975836	139.612434
-9.475836	161.381994
-8.975836	185.605362
-8.475836	212.164126
-7.975836	240.734423
-7.475836	270.707193
-6.975836	301.094625
-6.475836	330.434152
-5.975836	356.706688
-5.475836	377.302642
-4.975836	389.089737
-4.475836	388.650193
-3.975836	372.757447
-3.475836	339.11121
-2.975836	287.230312
-2.475836	219.215509
-1.975836	139.955963
-1.475836	56.446445
-0.975836	-23.711193
-0.475836	-94.039651
0.024164	-150.400109
0.524164	-191.278636
1.024164	-217.28611
1.524164	-230.323801
2.024164	-232.81831
2.524164	-227.211541
3.024164	-215.705058
3.524164	-200.177892
4.024164	-182.190321
4.524164	-163.014355
5.024164	-143.662658
5.524164	-124.909434
6.024164	-107.308554
6.524164	-91.215351
7.024164	-76.815754
7.524164	-64.161633
8.024164	-53.207849
8.524164	-43.846095
9.024164	-35.931921
9.524164	-29.304339
10.024164	-23.799165
10.524164	-19.257941
11.024164	-15.533795
11.524164	-12.494869
12.024164	-10.025708
12.524164	-8.02706
13.024164	-6.414676
13.524164	-5.117715
14.024164	-4.077077
14.524164	-3.243869
15.024164	-2.577948
15.524164	-2.04658
16.024164	-1.623211
16.524164	-1.286353
17.024164	-1.01864
17.524164	-0.806094
18.024164	-0.637496
18.524164	-0.503797
19.024164	-0.39782
19.524164	-0.313886
20.024164	-0.247117
20.524164	-0.193499
21.024164	-0.149356


==> Fig/Shock/N4th/Ma5.0/4th_5.0_R2.dat <==
-28.475836	0.125705
-27.975836	0.152078
-27.475836	0.182856
-26.975836	0.216282
-26.475836	0.256263
-25.975836	0.30325
-25.475836	0.359378
-24.975836	0.426965
-24.475836	0.505938
-23.975836	0.598961
-23.475836	0.709928
-22.975836	0.842847
-22.475836	0.999578
-21.975836	1.183593
-21.475836	1.401881
-20.975836	1.66122
-20.475836	1.968471
-19.975836	2.332061
-19.475836	2.762114
-18.975836	3.270307
-18.475836	3.870983
-17.975836	4.581319
-17.475836	5.420344
-16.975836	6.410029
-16.475836	7.576912
-15.975836	8.951592
-15.475836	10.568571
-14.975836	12.467628
-14.475836	14.694369
-13.975836	17.299872
-13.475836	20.340581
-12.975836	23.878385
-12.475836	27.9793
-11.975836	32.711381
-11.475836	38.142116
-10.975836	44.333296
-10.475836	51.333328
-9.975836	59.167025
-9.475836	67.821503
-8.975836	77.226877
-8.475836	87.231584
-7.975836	97.572547
-7.475836	107.840662
-6.975836	117.444685
-6.475836	125.580765
-5.975836	131.218769
-5.475836	133.124457
-4.975836	129.944626
-4.475836	120.385328
-3.975836	103.504842
-3.475836	79.104619
-2.975836	48.127308
-2.475836	12.876881
-1.975836	-23.160651
-1.475836	-55.999195
-0.975836	-82.159955
-0.475836	-99.567206
0.024164	-107.913735
0.524164	-108.395075
1.024164	-103.059933
1.524164	-94.132862
2.024164	-83.540887
2.524164	-72.695464
3.024164	-62.472075
3.524164	-53.303437
4.024164	-45.315123
4.524164	-38.455981
5.024164	-32.597695
5.524164	-27.596087
6.024164	-23.320159
6.524164	-19.660259
7.024164	-16.526623
7.524164	-13.845468
8.024164	-11.555581
8.524164	-9.605754
9.024164	-7.952459
9.524164	-6.557723
10.024164	-5.387478
10.524164	-4.410701
11.024164	-3.599267
11.524164	-2.928093
12.024164	-2.375217
12.524164	-1.921625
13.024164	-1.550942
13.524164	-1.249095
14.024164	-1.00406
14.524164	-0.805659
15.024164	-0.645386
15.524164	-0.516193
16.024164	-0.412278
16.524164	-0.328872
17.024164	-0.262057
17.524164	-0.208615
18.024164	-0.165933
18.524164	-0.13191
19.024164	-0.104836
19.524164	-0.083377
20.024164	-0.066487
20.524164	-0.053323
21.024164	-0.043684


==> Fig/Shock/N4th/Ma5.0/4th_5.0_Rho.dat <==
-28.475836	1.000033
-27.975836	1.000048
-27.475836	1.000067
-26.975836	1.000088
-26.475836	1.00011
-25.975836	1.000132
-25.475836	1.000164
-24.975836	1.000202
-24.475836	1.000246
-23.975836	1.000297
-23.475836	1.000355
-22.975836	1.000429
-22.475836	1.000516
-21.975836	1.000617
-21.475836	1.000736
-20.975836	1.000878
-20.475836	1.001048
-19.975836	1.001248
-19.475836	1.001486
-18.975836	1.001767
-18.475836	1.0021
-17.975836	1.002496
-17.475836	1.002966
-16.975836	1.003523
-16.475836	1.004184
-15.975836	1.004967
-15.475836	1.005898
-14.975836	1.007002
-14.475836	1.008312
-13.975836	1.009868
-13.475836	1.011715
-12.975836	1.01391
-12.475836	1.016518
-11.975836	1.019619
-11.475836	1.023307
-10.975836	1.027695
-10.475836	1.032922
-9.975836	1.03915
-9.475836	1.046579
-8.975836	1.05545
-8.475836	1.066054
-7.975836	1.078748
-7.475836	1.093966
-6.975836	1.112244
-6.475836	1.134236
-5.975836	1.16075
-5.475836	1.192775
-4.975836	1.231515
-4.475836	1.278413
-3.975836	1.335149
-3.475836	1.403594
-2.975836	1.485669
-2.475836	1.583097
-1.975836	1.697008
-1.475836	1.827443
-0.975836	1.972884
-0.475836	2.129969
0.024164	2.293623
0.524164	2.457653
1.024164	2.615724
1.524164	2.762394
2.024164	2.893884
2.524164	3.008362
3.024164	3.105746
3.524164	3.187228
4.024164	3.254708
4.524164	3.310317
5.024164	3.356101
5.524164	3.39385
6.024164	3.425048
6.524164	3.450889
7.024164	3.472323
7.524164	3.490108
8.024164	3.504853
8.524164	3.51706
9.024164	3.527143
9.524164	3.535449
10.024164	3.542271
10.524164	3.547857
11.024164	3.552417
11.524164	3.556128
12.024164	3.55914
12.524164	3.561578
13.024164	3.563547
13.524164	3.565134
14.024164	3.566409
14.524164	3.567433
15.024164	3.568253
15.524164	3.568908
16.024164	3.569432
16.524164	3.56985
17.024164	3.570183
17.524164	3.570448
18.024164	3.570659
18.524164	3.570827
19.024164	3.570962
19.524164	3.57107
20.024164	3.571159
20.524164	3.571237
21.024164	3.571308


==> Fig/Shock/N4th/Ma5.0/4th_5.0_S.dat <==
-28.475836	0.001336
-27.975836	0.001647
-27.475836	0.002002
-26.975836	0.002361
-26.475836	0.002793
-25.975836	0.003292
-25.475836	0.003899
-24.975836	0.004633
-24.475836	0.005485
-23.975836	0.006487
-23.475836	0.007686
-22.975836	0.009131
-22.475836	0.010826
-21.975836	0.012815
-21.475836	0.015176
-20.975836	0.017984
-20.475836	0.021323
-19.975836	0.025277
-19.475836	0.029958
-18.975836	0.035496
-18.475836	0.042056
-17.975836	0.049839
-17.475836	0.059056
-16.975836	0.069969
-16.475836	0.08289
-15.975836	0.098188
-15.475836	0.11629
-14.975836	0.137701
-14.475836	0.163023
-13.975836	0.192953
-13.475836	0.228311
-12.975836	0.270054
-12.475836	0.319293
-11.975836	0.377318
-11.475836	0.445622
-10.975836	0.525924
-10.475836	0.620181
-9.975836	0.730605
-9.475836	0.859681
-8.975836	1.010151
-8.475836	1.184992
-7.975836	1.387355
-7.475836	1.620456
-6.975836	1.887386
-6.475836	2.190824
-5.975836	2.532581
-5.475836	2.91293
-4.975836	3.329654
-4.475836	3.776767
-3.975836	4.242964
-3.475836	4.710052
-2.975836	5.151941
-2.475836	5.53512
-1.975836	5.821581
-1.475836	5.974657
-0.975836	5.966804
-0.475836	5.786998
0.024164	5.444768
0.524164	4.969075
1.024164	4.402396
1.524164	3.792247
2.024164	3.18297
2.524164	2.609861
3.024164	2.096463
3.524164	1.654751
4.024164	1.287195
4.524164	0.989617
5.024164	0.753957
5.524164	0.570535
6.024164	0.429627
6.524164	0.322415
7.024164	0.241418
7.524164	0.180546
8.024164	0.134976
8.524164	0.100948
9.024164	0.075565
9.524164	0.05663
10.024164	0.042494
10.524164	0.03193
11.024164	0.024028
11.524164	0.018112
12.024164	0.013677
12.524164	0.010347
13.024164	0.007841
13.524164	0.00595
14.024164	0.00452
14.524164	0.003439
15.024164	0.002621
15.524164	0.001999
16.024164	0.001528
16.524164	0.001169
17.024164	0.000894
17.524164	0.000686
18.024164	0.000529
18.524164	0.000403
19.024164	0.000313
19.524164	0.000251
20.024164	0.000185
20.524164	0.000149
21.024164	0.000152


==> Fig/Shock/N4th/Ma5.0/4th_5.0_T.dat <==
-28.475836	1.000986
-27.975836	1.001303
-27.475836	1.001661
-26.975836	1.00209
-26.475836	1.00256
-25.975836	1.003109
-25.475836	1.003767
-24.975836	1.004552
-24.475836	1.00548
-23.975836	1.006566
-23.475836	1.007851
-22.975836	1.009395
-22.475836	1.011219
-21.975836	1.01336
-21.475836	1.015897
-20.975836	1.018912
-20.475836	1.022492
-19.975836	1.026731
-19.475836	1.031753
-18.975836	1.037697
-18.475836	1.044735
-17.975836	1.053081
-17.475836	1.062969
-16.975836	1.074676
-16.475836	1.088534
-15.975836	1.104943
-15.475836	1.124365
-14.975836	1.147336
-14.475836	1.174504
-13.975836	1.206617
-13.475836	1.244554
-12.975836	1.28934
-12.475836	1.342165
-11.975836	1.40441
-11.475836	1.477662
-10.975836	1.563747
-10.475836	1.664731
-9.975836	1.782936
-9.475836	1.920942
-8.975836	2.081561
-8.475836	2.267795
-7.975836	2.482736
-7.475836	2.729435
-6.975836	3.010676
-6.475836	3.328656
-5.975836	3.684565
-5.475836	4.078009
-4.975836	4.506343
-4.475836	4.96395
-3.975836	5.441642
-3.475836	5.926475
-2.975836	6.402341
-2.475836	6.851659
-1.975836	7.258066
-1.475836	7.609473
-0.975836	7.900309
-0.475836	8.131956
0.024164	8.311206
0.524164	8.447568
1.024164	8.550653
1.524164	8.628489
2.024164	8.686973
2.524164	8.730122
3.024164	8.760676
3.524164	8.780695
4.024164	8.791952
4.524164	8.796118
5.024164	8.794795
5.524164	8.789468
6.024164	8.78146
6.524164	8.771886
7.024164	8.761641
7.524164	8.751392
8.024164	8.741603
8.524164	8.732558
9.024164	8.724411
9.524164	8.717217
10.024164	8.710964
10.524164	8.705604
11.024164	8.701059
11.524164	8.697242
12.024164	8.694062
12.524164	8.69143
13.024164	8.689262
13.524164	8.687487
14.024164	8.686039
14.524164	8.684862
15.024164	8.683909
15.524164	8.68314
16.024164	8.68252
16.524164	8.682022
17.024164	8.681622
17.524164	8.681301
18.024164	8.681045
18.524164	8.680838
19.024164	8.680672
19.524164	8.680537
20.024164	8.680421
20.524164	8.68032
21.024164	8.680222


==> Fig/Shock/N4th/Ma5.0/4th_5.0_U.dat <==
-28.475836	6.454686
-27.975836	6.45459
-27.475836	6.454478
-26.975836	6.454355
-26.475836	6.454216
-25.975836	6.45404
-25.475836	6.453838
-24.975836	6.453603
-24.475836	6.453323
-23.975836	6.452992
-23.475836	6.452593
-22.975836	6.45212
-22.475836	6.45156
-21.975836	6.450907
-21.475836	6.450132
-20.975836	6.449204
-20.475836	6.448107
-19.975836	6.446805
-19.475836	6.445266
-18.975836	6.443441
-18.475836	6.441278
-17.975836	6.438716
-17.475836	6.435676
-16.975836	6.432077
-16.475836	6.427812
-15.975836	6.422758
-15.475836	6.416772
-14.975836	6.409682
-14.475836	6.40129
-13.975836	6.391351
-13.475836	6.379588
-12.975836	6.365671
-12.475836	6.34921
-11.975836	6.329754
-11.475836	6.306765
-10.975836	6.279624
-10.475836	6.247605
-9.975836	6.209868
-9.475836	6.165447
-8.975836	6.11323
-8.475836	6.051954
-7.975836	5.980193
-7.475836	5.896365
-6.975836	5.798734
-6.475836	5.685452
-5.975836	5.55462
-5.475836	5.4044
-4.975836	5.233201
-4.475836	5.039955
-3.975836	4.8245
-3.475836	4.588046
-2.975836	4.333633
-2.475836	4.066429
-1.975836	3.793636
-1.475836	3.523854
-0.975836	3.265937
-0.475836	3.027653
0.024164	2.814585
0.524164	2.629629
1.024164	2.473132
1.524164	2.343476
2.024164	2.237823
2.524164	2.15277
3.024164	2.084844
3.524164	2.030817
4.024164	1.98787
4.524164	1.95365
5.024164	1.926261
5.524164	1.904215
6.024164	1.886363
6.524164	1.871833
7.024164	1.859962
7.524164	1.850241
8.024164	1.842272
8.524164	1.835741
9.024164	1.83039
9.524164	1.826012
10.024164	1.822436
10.524164	1.819522
11.024164	1.817153
11.524164	1.815232
12.024164	1.813677
12.524164	1.812422
13.024164	1.811409
13.524164	1.810595
14.024164	1.809942
14.524164	1.809418
15.024164	1.808998
15.524164	1.808663
16.024164	1.808396
16.524164	1.808182
17.024164	1.808013
17.524164	1.807877
18.024164	1.80777
18.524164	1.807684
19.024164	1.807615
19.524164	1.80756
20.024164	1.807515
20.524164	1.807476
21.024164	1.807439


==> Fig/Shock/N4th/Ma7.0/4th_7.0_M.dat <==
-23.091799	-0.183372
-22.591799	-0.22012
-22.091799	-0.259203
-21.591799	-0.304001
-21.091799	-0.358157
-20.591799	-0.42185
-20.091799	-0.495683
-19.591799	-0.583675
-19.091799	-0.687667
-18.591799	-0.809456
-18.091799	-0.952038
-17.591799	-1.119877
-17.091799	-1.316659
-16.591799	-1.547832
-16.091799	-1.818611
-15.591799	-2.13448
-15.091799	-2.50218
-14.591799	-2.929088
-14.091799	-3.423177
-13.591799	-3.993303
-13.091799	-4.648173
-12.591799	-5.396332
-12.091799	-6.245454
-11.591799	-7.201721
-11.091799	-8.268535
-10.591799	-9.445143
-10.091799	-10.724742
-9.591799	-12.092162
-9.091799	-13.521277
-8.591799	-14.972272
-8.091799	-16.388925
-7.591799	-17.696798
-7.091799	-18.802697
-6.591799	-19.596626
-6.091799	-19.957101
-5.591799	-19.760762
-5.091799	-18.896581
-4.591799	-17.284046
-4.091799	-14.893091
-3.591799	-11.762067
-3.091799	-8.008696
-2.591799	-3.829212
-2.091799	0.517381
-1.591799	4.739146
-1.091799	8.550118
-0.591799	11.709822
-0.091799	14.054339
0.408201	15.512302
0.908201	16.103719
1.408201	15.924165
1.908201	15.120009
2.408201	13.861184
2.908201	12.316984
3.408201	10.638282
3.908201	8.947266
4.408201	7.333955
4.908201	5.857682
5.408201	4.551507
5.908201	3.427834
6.408201	2.484129
6.908201	1.70808
7.408201	1.081927
7.908201	0.585785
8.408201	0.199952
8.908201	-0.093754
9.408201	-0.31142
9.908201	-0.466975
10.408201	-0.572374
10.908201	-0.637845
11.408201	-0.672083
11.908201	-0.682396
12.408201	-0.674819
12.908201	-0.654237
13.408201	-0.624532
13.908201	-0.58875
14.408201	-0.549261
14.908201	-0.507902
15.408201	-0.466087
15.908201	-0.424889
16.408201	-0.385095
16.908201	-0.347254
17.408201	-0.31172
17.908201	-0.278691
18.408201	-0.24825
18.908201	-0.220393
19.408201	-0.195062
19.908201	-0.172153
20.408201	-0.151548
20.908201	-0.133091
21.408201	-0.116642
21.908201	-0.102019
22.408201	-0.08912
22.908201	-0.077711
23.408201	-0.067733
23.908201	-0.059043
24.408201	-0.051797
24.908201	-0.045047
25.408201	-0.039772
25.908201	-0.036872
26.408201	-0.032896


==> Fig/Shock/N4th/Ma7.0/4th_7.0_Q.dat <==
-23.091799	-0.400188
-22.591799	-0.501668
-22.091799	-0.610618
-21.591799	-0.736244
-21.091799	-0.880726
-20.591799	-1.049053
-20.091799	-1.247588
-19.591799	-1.481065
-19.091799	-1.7542
-18.591799	-2.074518
-18.091799	-2.450689
-17.591799	-2.895216
-17.091799	-3.418237
-16.591799	-4.033225
-16.091799	-4.755703
-15.591799	-5.602843
-15.091799	-6.594621
-14.591799	-7.754342
-14.091799	-9.108056
-13.591799	-10.685514
-13.091799	-12.518869
-12.591799	-14.643262
-12.091799	-17.095467
-11.591799	-19.91367
-11.091799	-23.135616
-10.591799	-26.796505
-10.091799	-30.925802
-9.591799	-35.542985
-9.091799	-40.651949
-8.591799	-46.234719
-8.091799	-52.243856
-7.591799	-58.59514
-7.091799	-65.160613
-6.591799	-71.764119
-6.091799	-78.180821
-5.591799	-84.143098
-5.091799	-89.354513
-4.591799	-93.512813
-4.091799	-96.340756
-3.591799	-97.621365
-3.091799	-97.231298
-2.591799	-95.165032
-2.091799	-91.542879
-1.591799	-86.599429
-1.091799	-80.653838
-0.591799	-74.068477
-0.091799	-67.20521
0.408201	-60.388191
0.908201	-53.878838
1.408201	-47.864521
1.908201	-42.458933
2.408201	-37.710521
2.908201	-33.615151
3.408201	-30.130128
3.908201	-27.18771
4.408201	-24.707149
4.908201	-22.60473
5.408201	-20.801478
5.908201	-19.228323
6.408201	-17.828723
6.908201	-16.559049
7.408201	-15.387349
7.908201	-14.291263
8.408201	-13.255792
8.908201	-12.271359
9.408201	-11.332317
9.908201	-10.435851
10.408201	-9.581116
10.908201	-8.768518
11.408201	-7.999075
11.908201	-7.273906
12.408201	-6.593852
12.908201	-5.959276
13.408201	-5.369992
13.908201	-4.825296
14.408201	-4.324047
14.908201	-3.864745
15.408201	-3.44561
15.908201	-3.064639
16.408201	-2.719656
16.908201	-2.408365
17.408201	-2.128401
17.908201	-1.877383
18.408201	-1.652963
18.908201	-1.452857
19.408201	-1.274885
19.908201	-1.116973
20.408201	-0.977183
20.908201	-0.85368
21.408201	-0.744787
21.908201	-0.648897
22.408201	-0.564632
22.908201	-0.490494
23.408201	-0.425322
23.908201	-0.367802
24.408201	-0.31705
24.908201	-0.270064
25.408201	-0.227352
25.908201	-0.18622
26.408201	-0.143616


==> Fig/Shock/N4th/Ma7.0/4th_7.0_R0.dat <==
-23.091799	11.770351
-22.591799	14.498312
-22.091799	17.47279
-21.591799	20.932898
-21.091799	24.95849
-20.591799	29.597667
-20.091799	34.983086
-19.591799	41.320035
-19.091799	48.816311
-18.591799	57.608209
-18.091799	67.935742
-17.591799	80.017731
-17.091799	94.187795
-16.591799	110.786074
-16.091799	130.201717
-15.591799	152.861176
-15.091799	179.250434
-14.591799	209.890104
-14.091799	245.352611
-13.591799	286.229813
-13.091799	333.138905
-12.591799	386.660102
-12.091799	447.318333
-11.591799	515.498248
-11.091799	591.366863
-10.591799	674.754701
-10.091799	765.01833
-9.591799	860.871913
-9.091799	960.214002
-8.591799	1059.94212
-8.091799	1155.816417
-7.591799	1242.389393
-7.091799	1313.085573
-6.591799	1360.476037
-6.091799	1376.81512
-5.591799	1354.846822
-5.091799	1288.840226
-4.591799	1175.711937
-4.091799	1016.014802
-3.591799	814.50946
-3.091799	580.081981
-2.591799	324.892586
-2.091799	62.869863
-1.591799	-192.132241
-1.091799	-428.07462
-0.591799	-635.980407
-0.091799	-810.478062
0.408201	-949.660732
0.908201	-1054.452831
1.408201	-1127.743909
1.908201	-1173.515195
2.408201	-1196.108507
2.908201	-1199.702899
3.408201	-1188.006552
3.908201	-1164.133347
4.408201	-1130.616212
4.908201	-1089.502208
5.408201	-1042.478263
5.908201	-990.986828
6.408201	-936.307717
6.908201	-879.59936
7.408201	-821.907381
7.908201	-764.155405
8.408201	-707.133261
8.908201	-651.492283
9.408201	-597.750639
9.908201	-546.306191
10.408201	-497.452359
10.908201	-451.39312
11.408201	-408.255458
11.908201	-368.099532
12.408201	-330.92779
12.908201	-296.694086
13.408201	-265.313148
13.908201	-236.670012
14.408201	-210.628703
14.908201	-187.039597
15.408201	-165.745188
15.908201	-146.584446
16.408201	-129.396072
16.908201	-114.021058
17.408201	-100.304764
17.908201	-88.098672
18.408201	-77.261716
18.908201	-67.6613
19.408201	-59.173783
19.908201	-51.684796
20.408201	-45.088966
20.908201	-39.28999
21.408201	-34.199815
21.908201	-29.738899
22.408201	-25.834535
22.908201	-22.422769
23.408201	-19.444313
23.908201	-16.84804
24.408201	-14.583798
24.908201	-12.623258
25.408201	-10.895775
25.908201	-9.37308
26.408201	-7.93764


==> Fig/Shock/N4th/Ma7.0/4th_7.0_R2.dat <==
-23.091799	5.650174
-22.591799	6.841158
-22.091799	8.146159
-21.591799	9.631322
-21.091799	11.35801
-20.591799	13.398591
-20.091799	15.794879
-19.591799	18.605458
-19.091799	21.923706
-18.591799	25.821224
-18.091799	30.400653
-17.591799	35.748232
-17.091799	42.006539
-16.591799	49.318274
-16.091799	57.846281
-15.591799	67.762529
-15.091799	79.255992
-14.591799	92.523704
-14.091799	107.775159
-13.591799	125.212281
-13.091799	145.025883
-12.591799	167.362916
-12.091799	192.309677
-11.591799	219.846807
-11.091799	249.806966
-10.591799	281.813159
-10.091799	315.210783
-9.591799	348.990655
-9.091799	381.718071
-8.591799	411.47135
-8.091799	435.821776
-7.591799	451.868642
-7.091799	456.370587
-6.591799	445.993273
-6.091799	417.693864
-5.591799	369.224222
-5.091799	299.698526
-4.591799	210.114752
-4.091799	103.683913
-3.591799	-14.188013
-3.091799	-136.359699
-2.591799	-254.840554
-2.091799	-361.937443
-1.591799	-451.389998
-1.091799	-519.201427
-0.591799	-563.970491
-0.091799	-586.696965
0.408201	-590.194495
0.908201	-578.327045
1.408201	-555.276629
1.908201	-524.975386
2.408201	-490.750809
2.908201	-455.167591
3.408201	-420.019635
3.908201	-386.4191
4.408201	-354.936957
4.908201	-325.759419
5.408201	-298.834614
5.908201	-273.992145
6.408201	-251.027035
6.908201	-229.747641
7.408201	-209.994362
7.908201	-191.639689
8.408201	-174.580332
8.908201	-158.729097
9.408201	-144.010003
9.908201	-130.356536
10.408201	-117.711237
10.908201	-106.024809
11.408201	-95.254033
11.908201	-85.358829
12.408201	-76.299425
12.908201	-68.034446
13.408201	-60.520261
13.908201	-53.711365
14.408201	-47.561327
14.908201	-42.023762
15.408201	-37.053063
15.908201	-32.604805
16.408201	-28.63594
16.908201	-25.104941
17.408201	-21.971973
17.908201	-19.199156
18.408201	-16.750806
18.908201	-14.59368
19.408201	-12.697044
19.908201	-11.032762
20.408201	-9.575078
20.908201	-8.300719
21.408201	-7.188443
21.908201	-6.219368
22.408201	-5.376012
22.908201	-4.643828
23.408201	-4.008758
23.908201	-3.459626
24.408201	-2.984276
24.908201	-2.582647
25.408201	-2.231921
25.908201	-1.934634
26.408201	-1.672476


==> Fig/Shock/N4th/Ma7.0/4th_7.0_Rho.dat <==
-23.091799	1.000461
-22.591799	1.000657
-22.091799	1.00086
-21.591799	1.001116
-21.091799	1.001408
-20.591799	1.001714
-20.091799	1.002065
-19.591799	1.002506
-19.091799	1.003042
-18.591799	1.003666
-18.091799	1.004393
-17.591799	1.005243
-17.091799	1.006249
-16.591799	1.007445
-16.091799	1.008861
-15.591799	1.010533
-15.091799	1.012507
-14.591799	1.014837
-14.091799	1.017589
-13.591799	1.020839
-13.091799	1.02468
-12.591799	1.029217
-12.091799	1.034577
-11.591799	1.040906
-11.091799	1.048379
-10.591799	1.057201
-10.091799	1.067613
-9.591799	1.079894
-9.091799	1.094376
-8.591799	1.111439
-8.091799	1.131529
-7.591799	1.155156
-7.091799	1.182904
-6.591799	1.215432
-6.091799	1.253474
-5.591799	1.297832
-5.091799	1.349356
-4.591799	1.408914
-4.091799	1.477341
-3.591799	1.555364
-3.091799	1.643504
-2.591799	1.741963
-2.091799	1.850496
-1.591799	1.968298
-1.091799	2.093933
-0.591799	2.225332
-0.091799	2.35988
0.408201	2.494604
0.908201	2.626434
1.408201	2.752489
1.908201	2.870351
2.408201	2.97825
2.908201	3.075153
3.408201	3.160743
3.908201	3.235317
4.408201	3.299631
4.908201	3.354732
5.408201	3.401805
5.908201	3.442049
6.408201	3.476591
6.908201	3.506437
7.408201	3.532445
7.908201	3.555324
8.408201	3.575646
8.908201	3.593857
9.408201	3.610304
9.908201	3.625249
10.408201	3.638892
10.908201	3.651382
11.408201	3.662837
11.908201	3.673346
12.408201	3.682983
12.908201	3.691809
13.408201	3.699879
13.908201	3.707241
14.408201	3.713942
14.908201	3.720024
15.408201	3.72553
15.908201	3.730502
16.408201	3.734978
16.908201	3.738998
17.408201	3.742599
17.908201	3.745816
18.408201	3.748683
18.908201	3.751233
19.408201	3.753495
19.908201	3.755498
20.408201	3.757268
20.908201	3.75883
21.408201	3.760205
21.908201	3.761413
22.408201	3.762475
22.908201	3.763407
23.408201	3.764226
23.908201	3.764946
24.408201	3.765586
24.908201	3.76616
25.408201	3.766695
25.908201	3.767212
26.408201	3.767767


==> Fig/Shock/N4th/Ma7.0/4th_7.0_S.dat <==
-23.091799	0.032882
-22.591799	0.041504
-22.091799	0.050225
-21.591799	0.059913
-21.091799	0.070972
-20.591799	0.084227
-20.091799	0.099552
-19.591799	0.117486
-19.091799	0.138883
-18.591799	0.164119
-18.091799	0.19386
-17.591799	0.228759
-17.091799	0.269789
-16.591799	0.318107
-16.091799	0.375088
-15.591799	0.442164
-15.091799	0.521005
-14.591799	0.613541
-14.091799	0.722004
-13.591799	0.848972
-13.091799	0.997458
-12.591799	1.170765
-12.091799	1.3726
-11.591799	1.607029
-11.091799	1.878464
-10.591799	2.191592
-10.091799	2.551264
-9.591799	2.962296
-9.091799	3.429212
-8.591799	3.955859
-8.091799	4.544925
-7.591799	5.197296
-7.091799	5.911309
-6.591799	6.681882
-6.091799	7.499618
-5.591799	8.349959
-5.091799	9.21256
-4.591799	10.061062
-4.091799	10.863533
-3.591799	11.583748
-3.091799	12.18347
-2.591799	12.625667
-2.091799	12.878392
-1.591799	12.91877
-1.091799	12.736384
-0.591799	12.335314
-0.091799	11.734321
0.408201	10.965015
0.908201	10.068343
1.408201	9.090031
1.908201	8.07585
2.408201	7.067469
2.908201	6.099457
3.408201	5.1977
3.908201	4.379144
4.408201	3.652569
4.908201	3.020007
5.408201	2.478396
5.908201	2.021207
6.408201	1.639869
6.908201	1.324915
7.408201	1.066845
7.908201	0.856712
8.408201	0.686466
8.908201	0.549092
9.408201	0.438615
9.908201	0.350024
10.408201	0.279148
10.908201	0.222549
11.408201	0.177403
11.908201	0.141417
12.408201	0.112736
12.908201	0.08988
13.408201	0.071665
13.908201	0.057153
14.408201	0.045595
14.908201	0.036391
15.408201	0.029064
15.908201	0.023229
16.408201	0.01858
16.908201	0.014874
17.408201	0.011919
17.908201	0.009561
18.408201	0.007679
18.908201	0.006178
19.408201	0.004981
19.908201	0.004024
20.408201	0.003261
20.908201	0.002649
21.408201	0.002163
21.908201	0.00177
22.408201	0.001467
22.908201	0.001218
23.408201	0.001039
23.908201	0.000899
24.408201	0.000883
24.908201	0.000799
25.408201	0.000863
25.908201	0.001219
26.408201	0.001575


==> Fig/Shock/N4th/Ma7.0/4th_7.0_T.dat <==
-23.091799	1.024117
-22.591799	1.031471
-22.091799	1.039398
-21.591799	1.04896
-21.091799	1.06016
-20.591799	1.072852
-20.091799	1.087451
-19.591799	1.104847
-19.091799	1.125636
-18.591799	1.150047
-18.091799	1.17871
-17.591799	1.212343
-17.091799	1.251941
-16.591799	1.298603
-16.091799	1.353563
-15.591799	1.418197
-15.091799	1.494129
-14.591799	1.583209
-14.091799	1.687586
-13.591799	1.809709
-13.091799	1.952399
-12.591799	2.118762
-12.091799	2.312268
-11.591799	2.53669
-11.091799	2.796081
-10.591799	3.094678
-10.091799	3.436782
-9.591799	3.826555
-9.091799	4.267777
-8.591799	4.763476
-8.091799	5.31552
-7.591799	5.924102
-7.091799	6.587228
-6.591799	7.300213
-6.091799	8.055304
-5.591799	8.84151
-5.091799	9.644779
-4.591799	10.448594
-4.091799	11.235035
-3.591799	11.986225
-3.091799	12.686005
-2.591799	13.32151
-2.091799	13.884375
-1.591799	14.371272
-1.091799	14.783698
-0.591799	15.127081
-0.091799	15.409468
0.408201	15.640111
0.908201	15.828222
1.408201	15.98209
1.908201	16.108602
2.408201	16.213109
2.908201	16.299559
3.408201	16.370764
3.908201	16.428713
4.408201	16.474871
4.908201	16.510399
5.408201	16.536314
5.908201	16.553576
6.408201	16.563129
6.908201	16.565918
7.408201	16.56289
7.908201	16.55498
8.408201	16.543099
8.908201	16.52811
9.408201	16.510813
9.908201	16.49192
10.408201	16.472053
10.908201	16.451737
11.408201	16.431403
11.908201	16.411399
12.408201	16.391997
12.908201	16.373403
13.408201	16.355766
13.908201	16.339186
14.408201	16.323722
14.908201	16.309398
15.408201	16.296212
15.908201	16.28414
16.408201	16.273142
16.908201	16.263168
17.408201	16.25416
17.908201	16.246054
18.408201	16.238785
18.908201	16.232289
19.408201	16.2265
19.908201	16.221354
20.408201	16.216793
20.908201	16.212757
21.408201	16.209195
21.908201	16.206055
22.408201	16.203292
22.908201	16.200859
23.408201	16.198716
23.908201	16.196817
24.408201	16.195132
24.908201	16.193568
25.408201	16.192104
25.908201	16.190633
26.408201	16.189026


==> Fig/Shock/N4th/Ma7.0/4th_7.0_U.dat <==
-23.091799	9.031743
-22.591799	9.029973
-22.091799	9.028159
-21.591799	9.026019
-21.091799	9.023574
-20.591799	9.020679
-20.091799	9.017195
-19.591799	9.013159
-19.091799	9.008465
-18.591799	9.002943
-18.091799	8.996434
-17.591799	8.988706
-17.091799	8.979573
-16.591799	8.968823
-16.091799	8.956163
-15.591799	8.941256
-15.091799	8.923721
-14.591799	8.903094
-14.091799	8.87885
-13.591799	8.850375
-13.091799	8.816972
-12.591799	8.777831
-12.091799	8.732044
-11.591799	8.678584
-11.091799	8.6163
-10.591799	8.543919
-10.091799	8.460051
-9.591799	8.363203
-9.091799	8.25182
-8.591799	8.124321
-8.091799	7.979174
-7.591799	7.814981
-7.091799	7.630594
-6.591799	7.42525
-6.091799	7.19873
-5.591799	6.951523
-5.091799	6.684972
-4.591799	6.401394
-4.091799	6.10412
-3.591799	5.797443
-3.091799	5.486453
-2.591799	5.176746
-2.091799	4.874044
-1.591799	4.583765
-1.091799	4.310619
-0.591799	4.058288
-0.091799	3.829247
0.408201	3.62473
0.908201	3.44484
1.408201	3.288739
1.908201	3.154891
2.408201	3.041302
2.908201	2.945731
3.408201	2.865858
3.908201	2.799423
4.408201	2.744307
4.908201	2.698593
5.408201	2.660594
5.908201	2.62886
6.408201	2.602171
6.908201	2.579521
7.408201	2.560098
7.908201	2.543255
8.408201	2.528491
8.908201	2.51542
9.408201	2.503749
9.908201	2.493255
10.408201	2.483769
10.908201	2.475163
11.408201	2.467334
11.908201	2.460205
12.408201	2.453711
12.908201	2.4478
13.408201	2.442424
13.908201	2.437544
14.408201	2.433123
14.908201	2.429127
15.408201	2.425522
15.908201	2.422278
16.408201	2.419366
16.908201	2.416757
17.408201	2.414426
17.908201	2.412347
18.408201	2.410498
18.908201	2.408856
19.408201	2.407402
19.908201	2.406116
20.408201	2.40498
20.908201	2.40398
21.408201	2.4031
21.908201	2.402327
22.408201	2.401648
22.908201	2.401053
23.408201	2.400529
23.908201	2.400071
24.408201	2.39966
24.908201	2.399296
25.408201	2.398954
25.908201	2.398625
26.408201	2.398267


==> Fig/Shock/Orbit_Struc/Ma7.0/FSM/FSM_Orbit_Struc_SQ.dat <==
-0.014302341	0
-0.014302341	0
0.262851918	-4.160459447
0.292461547	-4.675576588
0.320824083	-5.168967346
0.349030615	-5.656251016
0.377750434	-6.148299016
0.407341174	-6.651314704
0.438025803	-7.169252248
0.469965432	-7.704912415
0.503286938	-8.260413396
0.538096939	-8.837453055
0.574490233	-9.43747023
0.612554865	-10.06174108
0.652375123	-10.71143576
0.69403337	-11.38765296
0.737611255	-12.09144225
0.783190567	-12.82381933
0.830853879	-13.5857767
0.880685049	-14.3782912
0.932769619	-15.20232934
0.987195151	-16.05885106
1.044051502	-16.94881213
1.103431072	-17.87316563
1.165429013	-18.83286248
1.230143412	-19.82885129
1.297675456	-20.86207742
1.368129574	-21.93348143
1.44161355	-23.0439967
1.518238625	-24.19454649
1.598119561	-25.38604014
1.681374692	-26.61936847
1.768125933	-27.89539842
1.85849876	-29.21496666
1.952622153	-30.57887228
2.050628491	-31.98786836
2.152653402	-33.44265242
2.258835549	-34.9438556
2.36931636	-36.49203044
2.484239678	-38.08763734
2.603751334	-39.73102928
2.727998623	-41.42243507
2.857129675	-43.16194068
2.991292712	-44.94946883
3.130635168	-46.78475655
3.275302669	-48.66733075
3.425437839	-50.59648172
3.581178934	-52.57123443
3.742658272	-54.59031776
3.910000439	-56.65213156
4.083320259	-58.75471172
4.262720494	-60.89569321
4.448289261	-63.07227154
4.640097141	-65.28116261
4.838193954	-67.51856159
5.042605182	-69.78010112
5.253328023	-72.06080948
5.470327056	-74.3550696
5.693529505	-76.65657955
5.922820102	-78.9583159
6.158035537	-81.25250088
6.398958527	-83.53057512
6.645311503	-85.78317737
6.89674997	-88.00013315
7.152855591	-90.17045438
7.413129071	-92.28235221
7.676982942	-94.32326518
7.943734384	-96.27990539
8.212598235	-98.1383248
8.482680404	-99.884004
8.752971902	-101.5019656
9.02234379	-102.9769136
9.289543337	-104.2934004
9.553191769	-105.4360214
9.811783983	-106.3896367
10.06369066	-107.1396187
10.30716321	-107.6721222
10.540342	-107.9743735
10.76126832	-108.0349716
10.96790042	-107.8441947
11.158134	-107.3943036
11.32982738	-106.6798302
11.48083137	-105.697842
11.60902383	-104.4481685
11.7123485	-102.9335794
11.78885769	-101.1599027
11.8367578	-99.13607176
11.85445669	-96.87409588
11.84061133	-94.38894725
11.79417426	-91.69836412
11.71443665	-88.82257236
11.60106624	-85.78393196
11.45413793	-82.60651905
11.27415511	-79.31565769
11.06206008	-75.9374183
10.81923221	-72.49810164
10.54747301	-69.02372787
10.24897814	-65.53954991
9.926296672	-62.06960839
9.582279039	-58.63634297
9.220015533	-55.26027128
8.842767803	-51.95974279
8.453896247	-48.7507705
8.056786371	-45.64694002
7.654777168	-42.65939117
7.251094344	-39.79686534
6.848790851	-37.06580874
6.450696595	-34.47052132
6.059378609	-32.01333984
5.677112292	-29.69484424
5.305863711	-27.51407711
4.947282398	-25.46876699
4.602703647	-23.55554807
4.273158981	-21.77016995
3.959393276	-20.10769298
3.66188696	-18.56266606
3.380881733	-17.12928494
3.116408376	-15.80153031
2.868315382	-14.57328594
2.636297347	-13.43843732
2.41992227	-12.39095251
2.21865714	-11.42494644
2.03189137	-10.53473069
1.858957806	-9.71485035
1.699151209	-8.960110027
1.5517442	-8.265590482
1.416000752	-7.626657635
1.291187385	-7.038965319
1.176582253	-6.498453072
1.071482339	-6.001340059
0.975208982	-5.544116092
0.887111952	-5.123530524
0.806572295	-4.736579691
0.733004143	-4.380493443
0.665855666	-4.052721189
0.60460933	-3.750917805
0.548781599	-3.472929677
0.497922211	-3.216781065
0.451613125	-2.98066095
0.409467226	-2.762910461
0.371126864	-2.562010942
0.336262294	-2.376572724
0.304570048	-2.205324586
0.275771291	-2.047103936
0.24961019	-1.900847688
0.225852311	-1.765583805
0.204283074	-1.640423505
0.184706259	-1.524554069
0.166942599	-1.41723224
0.150828437	-1.317778161
0.136214466	-1.225569833
0.122964554	-1.140038026
0.110954642	-1.060661651
0.100071723	-0.986963516
0.090212899	-0.918506468
0.081284505	-0.854889863
0.073201303	-0.795746364
0.065885743	-0.740739009
0.059267281	-0.689558553
0.053281759	-0.641921039
0.04787083	-0.597565595
0.042981439	-0.556252417
0.038565345	-0.517760944
0.034578686	-0.48188819
0.030981586	-0.448447221
0.027737786	-0.417265778
0.024814326	-0.388185007
0.022181233	-0.361058316
0.019811262	-0.335750315
0.017679636	-0.312135864
0.01576383	-0.290099186
0.014043362	-0.269533069
0.012499606	-0.250338118
0.011115627	-0.232422081
0.009876023	-0.215699217
0.008766787	-0.200089713
0.007775178	-0.185519138
0.006889603	-0.171917932
0.006099514	-0.15922092
0.005395304	-0.147366842
0.004768218	-0.136297894
0.004210265	-0.125959269
0.003714139	-0.116298679
0.003273128	-0.107265853
0.002881039	-0.098811969
0.0025321	-0.090889002
0.002220853	-0.083448925
0.001942019	-0.076442673
0.001690302	-0.069818743
0.001460103	-0.063521147
0.001245026	-0.057486226
0.001036969	-0.051637263
0.000824239	-0.045874422
0.000587175	-0.040053887
0.000287101	-0.033941033
-0.000162512	-0.027101907
-0.000973425	-0.018640616
-0.002673222	-0.006638341
0	-1e-10
0	-1e-10


==> Fig/Shock/Orbit_Struc/Ma7.0/FSM/FSM_Orbit_Struc_TQ.dat <==
1.014345111	0
1.014345111	0
1.22601177	-4.160459447
1.264262406	-4.675576588
1.301426894	-5.168967346
1.33833813	-5.656251016
1.375708892	-6.148299016
1.413976685	-6.651314704
1.453434308	-7.169252248
1.494296	-7.704912415
1.536727683	-8.260413396
1.580865092	-8.837453055
1.626825453	-9.43747023
1.67471466	-10.06174108
1.724631563	-10.71143576
1.77667064	-11.38765296
1.830923762	-12.09144225
1.887481432	-12.82381933
1.946433694	-13.5857767
2.007870809	-14.3782912
2.07188378	-15.20232934
2.138564763	-16.05885106
2.208007396	-16.94881213
2.280307061	-17.87316563
2.355561101	-18.83286248
2.433868985	-19.82885129
2.515332447	-20.86207742
2.600055584	-21.93348143
2.688144916	-23.0439967
2.779709422	-24.19454649
2.874860533	-25.38604014
2.973712096	-26.61936847
3.076380291	-27.89539842
3.182983509	-29.21496666
3.293642185	-30.57887228
3.40847858	-31.98786836
3.5276165	-33.44265242
3.651180964	-34.9438556
3.779297798	-36.49203044
3.912093152	-38.08763734
4.049692946	-39.73102928
4.192222216	-41.42243507
4.339804373	-43.16194068
4.492560349	-44.94946883
4.650607637	-46.78475655
4.814059206	-48.66733075
4.983022291	-50.59648172
5.157597037	-52.57123443
5.337875007	-54.59031776
5.523937537	-56.65213156
5.715853927	-58.75471172
5.91367948	-60.89569321
6.117453371	-63.07227154
6.327196361	-65.28116261
6.542908349	-67.51856159
6.764565773	-69.78010112
6.99211888	-72.06080948
7.225488877	-74.3550696
7.464564984	-76.65657955
7.709201438	-78.9583159
7.959214471	-81.25250088
8.214379327	-83.53057512
8.474427372	-85.78317737
8.739043372	-88.00013315
9.007863024	-90.17045438
9.280470827	-92.28235221
9.556398406	-94.32326518
9.835123409	-96.27990539
10.11606908	-98.1383248
10.39860466	-99.884004
10.6820467	-101.5019656
10.96566153	-102.9769136
11.24866876	-104.2934004
11.53024623	-105.4360214
11.80953618	-106.3896367
12.08565289	-107.1396187
12.35769171	-107.6721222
12.62473935	-107.9743735
12.88588547	-108.0349716
13.14023533	-107.8441947
13.38692313	-107.3943036
13.62512595	-106.6798302
13.85407778	-105.697842
14.07308313	-104.4481685
14.28153003	-102.9335794
14.47890157	-101.1599027
14.66478586	-99.13607176
14.83888368	-96.87409588
15.00101363	-94.38894725
15.1511144	-91.69836412
15.28924404	-88.82257236
15.41557614	-85.78393196
15.5303931	-82.60651905
15.63407669	-79.31565769
15.72709635	-75.9374183
15.80999559	-72.49810164
15.88337721	-69.02372787
15.9478879	-65.53954991
16.00420281	-62.06960839
16.05301063	-58.63634297
16.09499985	-55.26027128
16.13084641	-51.95974279
16.16120313	-48.7507705
16.18669118	-45.64694002
16.20789345	-42.65939117
16.22534998	-39.79686534
16.23955516	-37.06580874
16.25095664	-34.47052132
16.25995561	-32.01333984
16.26690816	-29.69484424
16.27212766	-27.51407711
16.2758876	-25.46876699
16.27842493	-23.55554807
16.27994357	-21.77016995
16.28061797	-20.10769298
16.28059658	-18.56266606
16.28000511	-17.12928494
16.27894963	-15.80153031
16.27751932	-14.57328594
16.27578893	-13.43843732
16.27382104	-12.39095251
16.27166791	-11.42494644
16.26937315	-10.53473069
16.26697313	-9.71485035
16.26449814	-8.960110027
16.26197344	-8.265590482
16.25942004	-7.626657635
16.25685547	-7.038965319
16.25429428	-6.498453072
16.25174856	-6.001340059
16.24922836	-5.544116092
16.24674194	-5.123530524
16.24429614	-4.736579691
16.24189652	-4.380493443
16.23954758	-4.052721189
16.23725292	-3.750917805
16.23501538	-3.472929677
16.23283712	-3.216781065
16.23071972	-2.98066095
16.22866429	-2.762910461
16.22667149	-2.562010942
16.22474164	-2.376572724
16.22287472	-2.205324586
16.22107045	-2.047103936
16.21932833	-1.900847688
16.21764764	-1.765583805
16.21602752	-1.640423505
16.21446693	-1.524554069
16.21296476	-1.41723224
16.21151976	-1.317778161
16.21013063	-1.225569833
16.20879599	-1.140038026
16.20751443	-1.060661651
16.20628448	-0.986963516
16.20510468	-0.918506468
16.20397352	-0.854889863
16.2028895	-0.795746364
16.20185113	-0.740739009
16.20085691	-0.689558553
16.19990537	-0.641921039
16.19899504	-0.597565595
16.19812449	-0.556252417
16.19729229	-0.517760944
16.19649707	-0.48188819
16.19573745	-0.448447221
16.19501212	-0.417265778
16.19431977	-0.388185007
16.19365914	-0.361058316
16.193029	-0.335750315
16.19242813	-0.312135864
16.19185538	-0.290099186
16.19130961	-0.269533069
16.1907897	-0.250338118
16.19029458	-0.232422081
16.1898232	-0.215699217
16.18937453	-0.200089713
16.18894756	-0.185519138
16.18854132	-0.171917932
16.18815484	-0.15922092
16.18778717	-0.147366842
16.18743737	-0.136297894
16.18710451	-0.125959269
16.18678765	-0.116298679
16.18648585	-0.107265853
16.18619815	-0.098811969
16.18592358	-0.090889002
16.18566109	-0.083448925
16.18540962	-0.076442673
16.18516798	-0.069818743
16.18493491	-0.063521147
16.18470895	-0.057486226
16.18448846	-0.051637263
16.18427146	-0.045874422
16.18405548	-0.040053887
16.18383712	-0.033941033
16.18361072	-0.027101907
16.18336362	-0.018640616
16.18305907	-0.006638341
16.18367347	-1e-10
16.18367347	-1e-10


==> Fig/Shock/Orbit_Struc/Ma7.0/FSM/FSM_Orbit_Struc_US.dat <==
9.036961141	-0.014302341
9.036961141	-0.014302341
8.998754673	0.262851918
8.991222299	0.292461547
8.983859001	0.320824083
8.976506892	0.349030615
8.969028618	0.377750434
8.961339766	0.407341174
8.953383114	0.438025803
8.945115816	0.469965432
8.93650377	0.503286938
8.927518294	0.538096939
8.918133932	0.574490233
8.908327098	0.612554865
8.898075247	0.652375123
8.88735636	0.69403337
8.876148589	0.737611255
8.86443001	0.783190567
8.852178423	0.830853879
8.839371204	0.880685049
8.825985173	0.932769619
8.81199649	0.987195151
8.797380553	1.044051502
8.782111918	1.103431072
8.766164213	1.165429013
8.749510064	1.230143412
8.732121023	1.297675456
8.713967494	1.368129574
8.695018674	1.44161355
8.675242478	1.518238625
8.65460548	1.598119561
8.633072853	1.681374692
8.610608306	1.768125933
8.587174031	1.85849876
8.562730646	1.952622153
8.537237149	2.050628491
8.510650872	2.152653402
8.482927438	2.258835549
8.454020733	2.36931636
8.423882877	2.484239678
8.392464207	2.603751334
8.359713271	2.727998623
8.325576834	2.857129675
8.289999898	2.991292712
8.252925736	3.130635168
8.214295947	3.275302669
8.17405053	3.425437839
8.132127984	3.581178934
8.088465433	3.742658272
8.042998785	3.910000439
7.995662917	4.083320259
7.946391908	4.262720494
7.895119308	4.448289261
7.841778453	4.640097141
7.786302837	4.838193954
7.728626528	5.042605182
7.668684661	5.253328023
7.606413976	5.470327056
7.541753443	5.693529505
7.474644952	5.922820102
7.405034072	6.158035537
7.332870906	6.398958527
7.258111014	6.645311503
7.180716417	6.89674997
7.100656686	7.152855591
7.017910103	7.413129071
6.932464885	7.676982942
6.844320479	7.943734384
6.753488893	8.212598235
6.659996057	8.482680404
6.563883201	8.752971902
6.465208203	9.02234379
6.364046896	9.289543337
6.26049429	9.553191769
6.154665671	9.811783983
6.046697524	10.06369066
5.936748253	10.30716321
5.824998622	10.540342
5.711651886	10.76126832
5.596933556	10.96790042
5.48109075	11.158134
5.364391091	11.32982738
5.247121135	11.48083137
5.129584288	11.60902383
5.012098231	11.7123485
4.894991864	11.78885769
4.778601802	11.8367578
4.663268477	11.85445669
4.549331938	11.84061133
4.437127434	11.79417426
4.326980902	11.71443665
4.219204481	11.60106624
4.114092197	11.45413793
4.011915935	11.27415511
3.912921847	11.06206008
3.817327293	10.81923221
3.725318409	10.54747301
3.637048382	10.24897814
3.552636459	9.926296672
3.472167695	9.582279039
3.39569343	9.220015533
3.323232435	8.842767803
3.254772652	8.453896247
3.190273442	8.056786371
3.12966823	7.654777168
3.07286744	7.251094344
3.019761614	6.848790851
2.970224594	6.450696595
2.924116696	6.059378609
2.881287776	5.677112292
2.841580126	5.305863711
2.804831155	4.947282398
2.770875805	4.602703647
2.739548694	4.273158981
2.710685973	3.959393276
2.684126888	3.66188696
2.65971507	3.380881733
2.637299566	3.116408376
2.616735628	2.868315382
2.597885285	2.636297347
2.580617733	2.41992227
2.564809552	2.21865714
2.550344791	2.03189137
2.537114933	1.858957806
2.525018769	1.699151209
2.513962199	1.5517442
2.503857973	1.416000752
2.494625397	1.291187385
2.48619	1.176582253
2.478483195	1.071482339
2.471441922	0.975208982
2.465008294	0.887111952
2.459129247	0.806572295
2.453756196	0.733004143
2.448844705	0.665855666
2.444354169	0.60460933
2.440247516	0.548781599
2.436490919	0.497922211
2.433053536	0.451613125
2.429907254	0.409467226
2.427026461	0.371126864
2.424387833	0.336262294
2.42197013	0.304570048
2.419754017	0.275771291
2.417721894	0.24961019
2.415857743	0.225852311
2.414146984	0.204283074
2.412576344	0.184706259
2.411133746	0.166942599
2.40980819	0.150828437
2.408589664	0.136214466
2.40746905	0.122964554
2.40643804	0.110954642
2.405489068	0.100071723
2.404615236	0.090212899
2.403810257	0.081284505
2.403068399	0.073201303
2.40238443	0.065885743
2.401753579	0.059267281
2.401171488	0.053281759
2.400634179	0.04787083
2.400138016	0.042981439
2.399679675	0.038565345
2.399256118	0.034578686
2.398864565	0.030981586
2.39850247	0.027737786
2.398167503	0.024814326
2.397857528	0.022181233
2.397570585	0.019811262
2.397304879	0.017679636
2.397058758	0.01576383
2.396830708	0.014043362
2.396619335	0.012499606
2.396423355	0.011115627
2.396241586	0.009876023
2.39607294	0.008766787
2.395916408	0.007775178
2.395771061	0.006889603
2.395636034	0.006099514
2.395510525	0.005395304
2.395393787	0.004768218
2.39528512	0.004210265
2.395183867	0.003714139
2.395089402	0.003273128
2.395001132	0.002881039
2.394918479	0.0025321
2.394840876	0.002220853
2.394767752	0.001942019
2.394698516	0.001690302
2.394632526	0.001460103
2.394569056	0.001245026
2.394507211	0.001036969
2.394445792	0.000824239
2.394382992	0.000587175
2.394315702	0.000287101
2.394237912	-0.000162512
2.394136951	-0.000973425
2.393985858	-0.002673222
2.397561119	0
2.397561119	0


==> Fig/Shock/Orbit_Struc/Ma7.0/FSM/FSM_Orbit_Struc_UT.dat <==
9.036961141	1.014345111
9.036961141	1.014345111
8.998754673	1.22601177
8.991222299	1.264262406
8.983859001	1.301426894
8.976506892	1.33833813
8.969028618	1.375708892
8.961339766	1.413976685
8.953383114	1.453434308
8.945115816	1.494296
8.93650377	1.536727683
8.927518294	1.580865092
8.918133932	1.626825453
8.908327098	1.67471466
8.898075247	1.724631563
8.88735636	1.77667064
8.876148589	1.830923762
8.86443001	1.887481432
8.852178423	1.946433694
8.839371204	2.007870809
8.825985173	2.07188378
8.81199649	2.138564763
8.797380553	2.208007396
8.782111918	2.280307061
8.766164213	2.355561101
8.749510064	2.433868985
8.732121023	2.515332447
8.713967494	2.600055584
8.695018674	2.688144916
8.675242478	2.779709422
8.65460548	2.874860533
8.633072853	2.973712096
8.610608306	3.076380291
8.587174031	3.182983509
8.562730646	3.293642185
8.537237149	3.40847858
8.510650872	3.5276165
8.482927438	3.651180964
8.454020733	3.779297798
8.423882877	3.912093152
8.392464207	4.049692946
8.359713271	4.192222216
8.325576834	4.339804373
8.289999898	4.492560349
8.252925736	4.650607637
8.214295947	4.814059206
8.17405053	4.983022291
8.132127984	5.157597037
8.088465433	5.337875007
8.042998785	5.523937537
7.995662917	5.715853927
7.946391908	5.91367948
7.895119308	6.117453371
7.841778453	6.327196361
7.786302837	6.542908349
7.728626528	6.764565773
7.668684661	6.99211888
7.606413976	7.225488877
7.541753443	7.464564984
7.474644952	7.709201438
7.405034072	7.959214471
7.332870906	8.214379327
7.258111014	8.474427372
7.180716417	8.739043372
7.100656686	9.007863024
7.017910103	9.280470827
6.932464885	9.556398406
6.844320479	9.835123409
6.753488893	10.11606908
6.659996057	10.39860466
6.563883201	10.6820467
6.465208203	10.96566153
6.364046896	11.24866876
6.26049429	11.53024623
6.154665671	11.80953618
6.046697524	12.08565289
5.936748253	12.35769171
5.824998622	12.62473935
5.711651886	12.88588547
5.596933556	13.14023533
5.48109075	13.38692313
5.364391091	13.62512595
5.247121135	13.85407778
5.129584288	14.07308313
5.012098231	14.28153003
4.894991864	14.47890157
4.778601802	14.66478586
4.663268477	14.83888368
4.549331938	15.00101363
4.437127434	15.1511144
4.326980902	15.28924404
4.219204481	15.41557614
4.114092197	15.5303931
4.011915935	15.63407669
3.912921847	15.72709635
3.817327293	15.80999559
3.725318409	15.88337721
3.637048382	15.9478879
3.552636459	16.00420281
3.472167695	16.05301063
3.39569343	16.09499985
3.323232435	16.13084641
3.254772652	16.16120313
3.190273442	16.18669118
3.12966823	16.20789345
3.07286744	16.22534998
3.019761614	16.23955516
2.970224594	16.25095664
2.924116696	16.25995561
2.881287776	16.26690816
2.841580126	16.27212766
2.804831155	16.2758876
2.770875805	16.27842493
2.739548694	16.27994357
2.710685973	16.28061797
2.684126888	16.28059658
2.65971507	16.28000511
2.637299566	16.27894963
2.616735628	16.27751932
2.597885285	16.27578893
2.580617733	16.27382104
2.564809552	16.27166791
2.550344791	16.26937315
2.537114933	16.26697313
2.525018769	16.26449814
2.513962199	16.26197344
2.503857973	16.25942004
2.494625397	16.25685547
2.48619	16.25429428
2.478483195	16.25174856
2.471441922	16.24922836
2.465008294	16.24674194
2.459129247	16.24429614
2.453756196	16.24189652
2.448844705	16.23954758
2.444354169	16.23725292
2.440247516	16.23501538
2.436490919	16.23283712
2.433053536	16.23071972
2.429907254	16.22866429
2.427026461	16.22667149
2.424387833	16.22474164
2.42197013	16.22287472
2.419754017	16.22107045
2.417721894	16.21932833
2.415857743	16.21764764
2.414146984	16.21602752
2.412576344	16.21446693
2.411133746	16.21296476
2.40980819	16.21151976
2.408589664	16.21013063
2.40746905	16.20879599
2.40643804	16.20751443
2.405489068	16.20628448
2.404615236	16.20510468
2.403810257	16.20397352
2.403068399	16.2028895
2.40238443	16.20185113
2.401753579	16.20085691
2.401171488	16.19990537
2.400634179	16.19899504
2.400138016	16.19812449
2.399679675	16.19729229
2.399256118	16.19649707
2.398864565	16.19573745
2.39850247	16.19501212
2.398167503	16.19431977
2.397857528	16.19365914
2.397570585	16.193029
2.397304879	16.19242813
2.397058758	16.19185538
2.396830708	16.19130961
2.396619335	16.1907897
2.396423355	16.19029458
2.396241586	16.1898232
2.39607294	16.18937453
2.395916408	16.18894756
2.395771061	16.18854132
2.395636034	16.18815484
2.395510525	16.18778717
2.395393787	16.18743737
2.39528512	16.18710451
2.395183867	16.18678765
2.395089402	16.18648585
2.395001132	16.18619815
2.394918479	16.18592358
2.394840876	16.18566109
2.394767752	16.18540962
2.394698516	16.18516798
2.394632526	16.18493491
2.394569056	16.18470895
2.394507211	16.18448846
2.394445792	16.18427146
2.394382992	16.18405548
2.394315702	16.18383712
2.394237912	16.18361072
2.394136951	16.18336362
2.393985858	16.18305907
2.397561119	16.18367347
2.397561119	16.18367347


==> Fig/Shock/Orbit_Struc/Ma7.0/S-Model/S_Orbit_Struc_SQ.dat <==
0.068449	-0.81843
0.073036	-0.852645
0.078068	-0.928912
0.08155	-1.011519
0.087454	-1.100419
0.094502	-1.1995
0.101431	-1.30792
0.109423	-1.418807
0.118031	-1.539969
0.126872	-1.674694
0.136442	-1.829639
0.147765	-1.992696
0.159925	-2.169279
0.17371	-2.358362
0.188844	-2.563628
0.205114	-2.784702
0.222698	-3.025106
0.241411	-3.286806
0.261308	-3.570443
0.282968	-3.875762
0.306703	-4.208423
0.332841	-4.56744
0.361253	-4.958068
0.3923	-5.382048
0.425889	-5.842875
0.462228	-6.342549
0.501667	-6.884761
0.544494	-7.473193
0.591024	-8.112815
0.641745	-8.807918
0.697039	-9.564253
0.757371	-10.386225
0.823132	-11.280731
0.894878	-12.25391
0.9731	-13.313447
1.058474	-14.467375
1.151734	-15.724989
1.253714	-17.095978
1.365366	-18.591454
1.487782	-20.223232
1.622117	-22.004728
1.769697	-23.95018
1.931976	-26.075645
2.110616	-28.397952
2.307456	-30.935406
2.524597	-33.706982
2.764344	-36.732277
3.029225	-40.030483
3.32195	-43.619626
3.645362	-47.514652
4.002318	-51.725589
4.39558	-56.254337
4.827574	-61.091182
5.300117	-66.209893
5.813997	-71.562575
6.368486	-77.073532
6.960691	-82.633649
7.584855	-88.095557
8.231568	-93.271538
8.887042	-97.935608
9.532537	-101.832346
10.14419	-104.693836
10.693479	-106.265968
11.148651	-106.341979
11.477266	-104.798533
11.649841	-101.625471
11.644114	-96.939788
11.449068	-90.976485
11.067563	-84.056671
10.516733	-76.540962
9.825851	-68.781637
9.032225	-61.085319
8.176204	-53.692422
7.296529	-46.772289
6.426888	-40.429239
5.594032	-34.71366
4.817268	-29.634455
4.108891	-25.170825
3.475129	-21.282914
2.917306	-17.920614
2.433081	-15.030289
2.017624	-12.558919
1.664666	-10.456384
1.367299	-8.676128
1.118577	-7.175578
0.911835	-5.915896
0.740959	-4.862365
0.600394	-3.983855
0.485308	-3.25353
0.391414	-2.647675
0.315141	-2.146595
0.253268	-1.732539
0.203361	-1.392134
0.163066	-1.111927
0.130741	-0.882194
0.104523	-0.692258
0.084021	-0.5387
0.067267	-0.408673
0.053956	-0.296925
0.041969	-0.201443


==> Fig/Shock/Orbit_Struc/Ma7.0/S-Model/S_Orbit_Struc_TQ.dat <==
1.04196	-0.81843
1.042342	-0.852645
1.048023	-0.928912
1.055229	-1.011519
1.062085	-1.100419
1.068692	-1.1995
1.076845	-1.30792
1.086392	-1.418807
1.095996	-1.539969
1.105665	-1.674694
1.116081	-1.829639
1.128254	-1.992696
1.141545	-2.169279
1.156089	-2.358362
1.171841	-2.563628
1.188964	-2.784702
1.207346	-3.025106
1.226869	-3.286806
1.247864	-3.570443
1.270797	-3.875762
1.295823	-4.208423
1.323269	-4.56744
1.352992	-4.958068
1.385265	-5.382048
1.420305	-5.842875
1.458394	-6.342549
1.499732	-6.884761
1.544617	-7.473193
1.593428	-8.112815
1.646626	-8.807918
1.704619	-9.564253
1.767908	-10.386225
1.836914	-11.280731
1.912223	-12.25391
1.994425	-13.313447
2.084217	-14.467375
2.182365	-15.724989
2.289775	-17.095978
2.407448	-18.591454
2.536517	-20.223232
2.678211	-22.004728
2.833925	-23.95018
3.005188	-26.075645
3.193754	-28.397952
3.401562	-30.935406
3.630786	-33.706982
3.883817	-36.732277
4.163274	-40.030483
4.471959	-43.619626
4.812825	-47.514652
5.188877	-51.725589
5.603071	-56.254337
6.058119	-61.091182
6.556263	-66.209893
7.098945	-71.562575
7.68643	-77.073532
8.317347	-82.633649
8.988214	-88.095557
9.692969	-93.271538
10.422622	-97.935608
11.165111	-101.832346
11.905519	-104.693836
12.626764	-106.265968
13.310843	-106.341979
13.940551	-104.798533
14.501443	-101.625471
14.983609	-96.939788
15.382797	-90.976485
15.700538	-84.056671
15.943268	-76.540962
16.120754	-68.781637
16.244303	-61.085319
16.325218	-53.692422
16.373731	-46.772289
16.398481	-40.429239
16.406403	-34.71366
16.402867	-29.634455
16.39193	-25.170825
16.376581	-21.282914
16.358964	-17.920614
16.34057	-15.030289
16.322396	-12.558919
16.305077	-10.456384
16.288992	-8.676128
16.274341	-7.175578
16.261198	-5.915896
16.249559	-4.862365
16.239355	-3.983855
16.230498	-3.25353
16.222863	-2.647675
16.216337	-2.146595
16.210768	-1.732539
16.206063	-1.392134
16.202069	-1.111927
16.198702	-0.882194
16.195785	-0.692258
16.19338	-0.5387
16.191217	-0.408673
16.18923	-0.296925
16.18719	-0.201443


==> Fig/Shock/Orbit_Struc/Ma7.0/S-Model/S_Orbit_Struc_US.dat <==
9.028224	0.068449
9.028013	0.073036
9.02671	0.078068
9.025503	0.08155
9.024235	0.087454
9.022407	0.094502
9.020686	0.101431
9.0191	0.109423
9.017214	0.118031
9.015005	0.126872
9.012473	0.136442
9.009729	0.147765
9.006835	0.159925
9.003786	0.17371
9.000406	0.188844
8.996756	0.205114
8.992776	0.222698
8.988376	0.241411
8.983629	0.261308
8.978574	0.282968
8.973058	0.306703
8.96706	0.332841
8.960529	0.361253
8.953403	0.3923
8.945621	0.425889
8.937188	0.462228
8.928032	0.501667
8.918065	0.544494
8.907208	0.591024
8.895372	0.641745
8.882442	0.697039
8.868336	0.757371
8.852929	0.823132
8.836089	0.894878
8.817667	0.9731
8.797504	1.058474
8.775397	1.151734
8.751139	1.253714
8.724488	1.365366
8.695169	1.487782
8.662863	1.622117
8.627217	1.769697
8.587818	1.931976
8.5442	2.110616
8.495829	2.307456
8.442098	2.524597
8.382307	2.764344
8.315672	3.029225
8.241302	3.32195
8.158205	3.645362
8.065284	4.002318
7.96135	4.39558
7.845129	4.827574
7.715301	5.300117
7.570541	5.813997
7.409587	6.368486
7.231327	6.960691
7.03492	7.584855
6.819931	8.231568
6.586499	8.887042
6.335502	9.532537
6.06873	10.14419
5.788992	10.693479
5.500157	11.148651
5.207047	11.477266
4.915164	11.649841
4.63026	11.644114
4.357805	11.449068
4.102472	11.067563
3.867742	10.516733
3.655726	9.825851
3.467195	9.032225
3.30178	8.176204
3.158266	7.296529
3.034888	6.426888
2.929607	5.594032
2.84031	4.817268
2.764947	4.108891
2.701611	3.475129
2.648572	2.917306
2.60429	2.433081
2.567417	2.017624
2.536785	1.664666
2.511396	1.367299
2.490395	1.118577
2.473061	0.911835
2.458782	0.740959
2.447043	0.600394
2.437409	0.485308
2.42952	0.391414
2.423068	0.315141
2.417806	0.253268
2.413513	0.203361
2.410025	0.163066
2.407176	0.130741
2.404876	0.104523
2.402979	0.084021
2.40144	0.067267
2.400124	0.053956
2.399116	0.041969


==> Fig/Shock/Orbit_Struc/Ma7.0/S-Model/S_Orbit_Struc_UT.dat <==
9.028224	1.04196
9.028013	1.042342
9.02671	1.048023
9.025503	1.055229
9.024235	1.062085
9.022407	1.068692
9.020686	1.076845
9.0191	1.086392
9.017214	1.095996
9.015005	1.105665
9.012473	1.116081
9.009729	1.128254
9.006835	1.141545
9.003786	1.156089
9.000406	1.171841
8.996756	1.188964
8.992776	1.207346
8.988376	1.226869
8.983629	1.247864
8.978574	1.270797
8.973058	1.295823
8.96706	1.323269
8.960529	1.352992
8.953403	1.385265
8.945621	1.420305
8.937188	1.458394
8.928032	1.499732
8.918065	1.544617
8.907208	1.593428
8.895372	1.646626
8.882442	1.704619
8.868336	1.767908
8.852929	1.836914
8.836089	1.912223
8.817667	1.994425
8.797504	2.084217
8.775397	2.182365
8.751139	2.289775
8.724488	2.407448
8.695169	2.536517
8.662863	2.678211
8.627217	2.833925
8.587818	3.005188
8.5442	3.193754
8.495829	3.401562
8.442098	3.630786
8.382307	3.883817
8.315672	4.163274
8.241302	4.471959
8.158205	4.812825
8.065284	5.188877
7.96135	5.603071
7.845129	6.058119
7.715301	6.556263
7.570541	7.098945
7.409587	7.68643
7.231327	8.317347
7.03492	8.988214
6.819931	9.692969
6.586499	10.422622
6.335502	11.165111
6.06873	11.905519
5.788992	12.626764
5.500157	13.310843
5.207047	13.940551
4.915164	14.501443
4.63026	14.983609
4.357805	15.382797
4.102472	15.700538
3.867742	15.943268
3.655726	16.120754
3.467195	16.244303
3.30178	16.325218
3.158266	16.373731
3.034888	16.398481
2.929607	16.406403
2.84031	16.402867
2.764947	16.39193
2.701611	16.376581
2.648572	16.358964
2.60429	16.34057
2.567417	16.322396
2.536785	16.305077
2.511396	16.288992
2.490395	16.274341
2.473061	16.261198
2.458782	16.249559
2.447043	16.239355
2.437409	16.230498
2.42952	16.222863
2.423068	16.216337
2.417806	16.210768
2.413513	16.206063
2.410025	16.202069
2.407176	16.198702
2.404876	16.195785
2.402979	16.19338
2.40144	16.191217
2.400124	16.18923
2.399116	16.18719


==> Fig/Shock/Orbit_Struc/Ma7.0/SMRT/SMRT_Orbit_Struc_SQ.dat <==
0.021079	-0.296276
0.023623	-0.339079
0.026381	-0.38637
0.028997	-0.436164
0.032114	-0.489944
0.035652	-0.548911
0.039379	-0.613783
0.04367	-0.683986
0.048538	-0.76114
0.0538	-0.847526
0.059572	-0.944228
0.066045	-1.050715
0.073201	-1.168665
0.081211	-1.298906
0.090145	-1.443145
0.10009	-1.602717
0.111129	-1.779721
0.123303	-1.976324
0.136737	-2.1942
0.151621	-2.435293
0.168156	-2.702516
0.186543	-2.998376
0.20694	-3.326352
0.229589	-3.689762
0.25469	-4.092469
0.282498	-4.538403
0.313313	-5.032032
0.347455	-5.578347
0.385282	-6.18289
0.427197	-6.851645
0.473635	-7.591225
0.525077	-8.408618
0.582036	-9.311645
0.645093	-10.308629
0.714867	-11.408679
0.792048	-12.621568
0.877391	-13.957817
0.97172	-15.4286
1.075937	-17.045778
1.191027	-18.821804
1.318053	-20.769703
1.458167	-22.902862
1.612606	-25.23495
1.782704	-27.779558
1.969885	-30.549953
2.175673	-33.558588
2.401683	-36.816593
2.649614	-40.33304
2.921238	-44.114088
3.21838	-48.161861
3.542888	-52.473114
3.89659	-57.037565
4.281228	-61.835927
4.69837	-66.837526
5.149267	-71.997588
5.634669	-77.254145
6.15455	-82.524783
6.707747	-87.703443
7.29148	-92.65784
7.900738	-97.228276
8.527562	-101.229029
9.160247	-104.453762
9.782607	-106.686478
10.373467	-107.719059
10.90668	-107.375189
11.351985	-105.53826
11.676972	-102.178247
11.850273	-97.370457
11.845684	-91.299094
11.646578	-84.241671
11.249588	-76.535996
10.666512	-68.537291
9.923782	-60.576112
9.059442	-52.926453
8.118323	-45.788855
7.146521	-39.28811
6.18636	-33.481744
5.272699	-28.374296
4.430999	-23.933321
3.677016	-20.104142
3.017772	-16.821961
2.453226	-14.02045
1.978255	-11.63715
1.58452	-9.61575
1.262114	-7.906727
1.000747	-6.466505
0.790625	-5.257004
0.622832	-4.244522
0.489636	-3.400127
0.384363	-2.698395
0.301517	-2.11829
0.236387	-1.640887
0.185397	-1.251723
0.145358	-0.936085
0.114055	-0.683304
0.08923	-0.481105
0.070153	-0.325657
0.054727	-0.201931
0.042263	-0.106983
0.03132	-0.033241


==> Fig/Shock/Orbit_Struc/Ma7.0/SMRT/SMRT_Orbit_Struc_TQ.dat <==
1.016534	-0.296276
1.019357	-0.339079
1.02285	-0.38637
1.02667	-0.436164
1.030692	-0.489944
1.034961	-0.548911
1.039776	-0.613783
1.045229	-0.683986
1.051203	-0.76114
1.057663	-0.847526
1.064765	-0.944228
1.07269	-1.050715
1.081487	-1.168665
1.091298	-1.298906
1.102195	-1.443145
1.114286	-1.602717
1.12766	-1.779721
1.142418	-1.976324
1.158754	-2.1942
1.176885	-2.435293
1.197008	-2.702516
1.219355	-2.998376
1.244121	-3.326352
1.27158	-3.689762
1.302021	-4.092469
1.33577	-4.538403
1.373171	-5.032032
1.414606	-5.578347
1.460511	-6.18289
1.511368	-6.851645
1.5677	-7.591225
1.630086	-8.408618
1.699147	-9.311645
1.775576	-10.308629
1.860122	-11.408679
1.953603	-12.621568
2.056912	-13.957817
2.171024	-15.4286
2.296995	-17.045778
2.435966	-18.821804
2.589159	-20.769703
2.75788	-22.902862
2.943516	-25.23495
3.147537	-27.779558
3.37148	-30.549953
3.616946	-33.558588
3.885577	-36.816593
4.179038	-40.33304
4.498977	-44.114088
4.846994	-48.161861
5.224575	-52.473114
5.633032	-57.037565
6.073412	-61.835927
6.546385	-66.837526
7.052111	-71.997588
7.590073	-77.254145
8.158876	-82.524783
8.756033	-87.703443
9.377719	-92.65784
10.018544	-97.228276
10.671379	-101.229029
11.327287	-104.453762
11.975651	-106.686478
12.604575	-107.719059
13.2016	-107.375189
13.754747	-105.53826
14.253745	-102.178247
14.691235	-97.370457
15.063642	-91.299094
15.371464	-84.241671
15.61887	-76.535996
15.812703	-68.537291
15.961195	-60.576112
16.072733	-52.926453
16.154949	-45.788855
16.214243	-39.28811
16.255688	-33.481744
16.283196	-28.374296
16.299784	-23.933321
16.307832	-20.104142
16.309282	-16.821961
16.305762	-14.02045
16.298648	-11.63715
16.289101	-9.61575
16.278091	-7.906727
16.266408	-6.466505
16.254683	-5.257004
16.243387	-4.244522
16.232863	-3.400127
16.223315	-2.698395
16.214866	-2.11829
16.207521	-1.640887
16.201286	-1.251723
16.19606	-0.936085
16.191794	-0.683304
16.188315	-0.481105
16.185698	-0.325657
16.183638	-0.201931
16.18217	-0.106983
16.180989	-0.033241


==> Fig/Shock/Orbit_Struc/Ma7.0/SMRT/SMRT_Orbit_Struc_US.dat <==
9.033804	0.021079
9.033279	0.023623
9.032564	0.026381
9.031838	0.028997
9.03108	0.032114
9.030138	0.035652
9.029123	0.039379
9.028096	0.04367
9.02696	0.048538
9.025646	0.0538
9.02416	0.059572
9.022511	0.066045
9.020697	0.073201
9.018709	0.081211
9.016504	0.090145
9.014058	0.10009
9.011337	0.111129
9.008298	0.123303
9.00493	0.136737
9.00121	0.151621
8.997087	0.168156
8.992512	0.186543
8.987433	0.20694
8.981793	0.229589
8.975528	0.25469
8.968581	0.282498
8.960877	0.313313
8.952333	0.347455
8.942855	0.385282
8.93234	0.427197
8.920674	0.473635
8.907735	0.525077
8.893385	0.582036
8.877472	0.645093
8.859828	0.714867
8.840268	0.792048
8.818585	0.877391
8.794555	0.97172
8.767927	1.075937
8.738429	1.191027
8.705758	1.318053
8.669583	1.458167
8.629539	1.612606
8.585229	1.782704
8.536215	1.969885
8.482021	2.175673
8.422126	2.401683
8.355963	2.649614
8.282916	2.921238
8.202317	3.21838
8.113447	3.542888
8.015531	3.89659
7.907744	4.281228
7.789215	4.69837
7.659036	5.149267
7.516282	5.634669
7.360037	6.15455
7.18944	6.707747
7.003748	7.29148
6.802424	7.900738
6.58525	8.527562
6.352468	9.160247
6.104931	9.782607
5.844261	10.373467
5.572961	10.90668
5.294457	11.351985
5.013025	11.676972
4.733569	11.850273
4.461263	11.845684
4.201101	11.646578
3.957437	11.249588
3.733614	10.666512
3.531756	9.923782
3.352744	9.059442
3.196359	8.118323
3.061514	7.146521
2.946534	6.18636
2.849409	5.272699
2.768005	4.430999
2.700215	3.677016
2.644056	3.017772
2.59773	2.453226
2.559644	1.978255
2.528417	1.58452
2.50287	1.262114
2.482009	1.000747
2.465006	0.790625
2.451177	0.622832
2.439953	0.489636
2.430869	0.384363
2.423533	0.301517
2.417634	0.236387
2.412899	0.185397
2.409125	0.145358
2.406115	0.114055
2.403756	0.08923
2.401885	0.070153
2.400445	0.054727
2.399301	0.042263
2.398508	0.03132


==> Fig/Shock/Orbit_Struc/Ma7.0/SMRT/SMRT_Orbit_Struc_UT.dat <==
9.033804	1.016534
9.033279	1.019357
9.032564	1.02285
9.031838	1.02667
9.03108	1.030692
9.030138	1.034961
9.029123	1.039776
9.028096	1.045229
9.02696	1.051203
9.025646	1.057663
9.02416	1.064765
9.022511	1.07269
9.020697	1.081487
9.018709	1.091298
9.016504	1.102195
9.014058	1.114286
9.011337	1.12766
9.008298	1.142418
9.00493	1.158754
9.00121	1.176885
8.997087	1.197008
8.992512	1.219355
8.987433	1.244121
8.981793	1.27158
8.975528	1.302021
8.968581	1.33577
8.960877	1.373171
8.952333	1.414606
8.942855	1.460511
8.93234	1.511368
8.920674	1.5677
8.907735	1.630086
8.893385	1.699147
8.877472	1.775576
8.859828	1.860122
8.840268	1.953603
8.818585	2.056912
8.794555	2.171024
8.767927	2.296995
8.738429	2.435966
8.705758	2.589159
8.669583	2.75788
8.629539	2.943516
8.585229	3.147537
8.536215	3.37148
8.482021	3.616946
8.422126	3.885577
8.355963	4.179038
8.282916	4.498977
8.202317	4.846994
8.113447	5.224575
8.015531	5.633032
7.907744	6.073412
7.789215	6.546385
7.659036	7.052111
7.516282	7.590073
7.360037	8.158876
7.18944	8.756033
7.003748	9.377719
6.802424	10.018544
6.58525	10.671379
6.352468	11.327287
6.104931	11.975651
5.844261	12.604575
5.572961	13.2016
5.294457	13.754747
5.013025	14.253745
4.733569	14.691235
4.461263	15.063642
4.201101	15.371464
3.957437	15.61887
3.733614	15.812703
3.531756	15.961195
3.352744	16.072733
3.196359	16.154949
3.061514	16.214243
2.946534	16.255688
2.849409	16.283196
2.768005	16.299784
2.700215	16.307832
2.644056	16.309282
2.59773	16.305762
2.559644	16.298648
2.528417	16.289101
2.50287	16.278091
2.482009	16.266408
2.465006	16.254683
2.451177	16.243387
2.439953	16.232863
2.430869	16.223315
2.423533	16.214866
2.417634	16.207521
2.412899	16.201286
2.409125	16.19606
2.406115	16.191794
2.403756	16.188315
2.401885	16.185698
2.400445	16.183638
2.399301	16.18217
2.398508	16.180989


==> Fig/Shock/error/Kn1.0/Q/error_SMRT_Ma7.0_Q.dat <==
-20	7.267034372
-19	6.273134799
-18	5.098114097
-17	3.86702204
-16	2.644912481
-15	1.597194275
-14	0.698721276
-13	0.00045974
-12	0.482775679
-11	0.753628556
-10	0.798694906
-9	0.701739579
-8	0.493725215
-7	0.251995859
-6	0.026710842
-5	0.145394454
-4	0.304911658
-3	0.511290319
-2	0.73555501
-1	0.82163105
0	0.473586115
1	0.703577776
2	2.944817288
3	6.043284196
4	9.53867196
5	12.54668367
6	13.91050908
7	12.42833587
8	7.397577581
9	1.549378809
10	14.50241915
11	30.97057646
12	49.88468088
13	69.90959869
14	90.86701252


==> Fig/Shock/error/Kn1.0/Q/error_S_Ma7.0_Q.dat <==
-20	2.70109805
-19	0.162429558
-18	2.593258604
-17	4.705289116
-16	6.525196552
-15	8.161961907
-14	9.528348369
-13	10.60245144
-12	11.33229483
-11	11.65402734
-10	11.54121016
-9	10.91642938
-8	9.798741546
-7	8.227682367
-6	6.328652213
-5	4.282293182
-4	2.343481817
-3	0.720781377
-2	0.610379654
-1	1.986197089
0	3.983208605
1	7.192662381
2	11.82866558
3	17.48079904
4	23.48960836
5	28.89984607
6	32.66011234
7	33.81103712
8	32.01238164
9	27.26188584
10	19.61498416
11	9.249975654
12	3.261596912
13	18.04372434
14	35.71711986


==> Fig/Shock/error/Kn1.0/T/error_SMRT_Ma7.0_T.dat <==
-15	1.964255453
-14	2.156039
-13	2.305971694
-12	2.371643683
-11	2.329627635
-10	2.127697491
-9	1.827436271
-8	1.419337696
-7	0.983476465
-6	0.55769745
-5	0.192304693
-4	0.090573361
-3	0.307387368
-2	0.461133034
-1	0.53552755
0	0.507000087


==> Fig/Shock/error/Kn1.0/T/error_S_Ma7.0_T.dat <==
-15	2.809435596
-14	4.433500063
-13	5.911782821
-12	7.157297101
-11	8.069275553
-10	8.592756137
-9	8.609438449
-8	8.120334227
-7	7.115305388
-6	5.697755881
-5	4.027117531
-4	2.329635254
-3	0.863662141
-2	0.191491281
-1	0.794414771
0	1.033993471


==> Fig/hermit_0.0_0.5.dat <==
-5.000000 0.000000 0.000001 0.000015 0.000004 -0.000001 0.000000 
-4.900000 0.000000 0.000002 0.000022 0.000004 -0.000001 -0.000000 
-4.800000 0.000000 0.000004 0.000031 0.000003 -0.000000 -0.000000 
-4.700000 0.000000 0.000006 0.000044 0.000001 0.000000 -0.000000 
-4.600000 0.000000 0.000010 0.000062 -0.000002 0.000001 -0.000001 
-4.500000 0.000000 0.000016 0.000085 -0.000007 0.000003 -0.000001 
-4.400000 0.000000 0.000025 0.000114 -0.000015 0.000005 -0.000001 
-4.300000 0.000000 0.000039 0.000152 -0.000025 0.000007 -0.000001 
-4.200000 0.000000 0.000059 0.000197 -0.000037 0.000010 -0.000001 
-4.100000 0.000000 0.000089 0.000252 -0.000051 0.000011 -0.000000 
-4.000000 0.000000 0.000134 0.000314 -0.000065 0.000011 0.000001 
-3.900000 0.000000 0.000199 0.000381 -0.000078 0.000010 0.000003 
-3.800000 0.000000 0.000292 0.000450 -0.000086 0.000005 0.000005 
-3.700000 0.000001 0.000425 0.000514 -0.000086 -0.000003 0.000007 
-3.600000 0.000001 0.000612 0.000565 -0.000074 -0.000013 0.000009 
-3.500000 0.000003 0.000873 0.000588 -0.000045 -0.000026 0.000011 
-3.400000 0.000005 0.001232 0.000570 0.000006 -0.000039 0.000012 
-3.300000 0.000011 0.001723 0.000492 0.000081 -0.000047 0.000013 
-3.200000 0.000020 0.002384 0.000335 0.000183 -0.000047 0.000017 
-3.100000 0.000038 0.003267 0.000083 0.000310 -0.000030 0.000026 
-3.000000 0.000070 0.004432 -0.000277 0.000459 0.000014 0.000050 
-2.900000 0.000126 0.005953 -0.000746 0.000625 0.000098 0.000099 
-2.800000 0.000222 0.007915 -0.001310 0.000806 0.000238 0.000192 
-2.700000 0.000385 0.010421 -0.001927 0.001003 0.000457 0.000358 
-2.600000 0.000654 0.013583 -0.002522 0.001233 0.000789 0.000636 
-2.500000 0.001089 0.017528 -0.002978 0.001534 0.001284 0.001088 
-2.400000 0.001778 0.022395 -0.003123 0.001983 0.002016 0.001800 
-2.300000 0.002845 0.028327 -0.002723 0.002703 0.003096 0.002891 
-2.200000 0.004461 0.035475 -0.001479 0.003884 0.004684 0.004528 
-2.100000 0.006858 0.043984 0.000973 0.005797 0.007003 0.006937 
-2.000000 0.010333 0.053991 0.005062 0.008796 0.010353 0.010410 
-1.900000 0.015262 0.065616 0.011262 0.013332 0.015120 0.015318 
-1.800000 0.022096 0.078950 0.020077 0.019935 0.021778 0.022113 
-1.700000 0.031356 0.094049 0.032012 0.029204 0.030878 0.031322 
-1.600000 0.043615 0.110921 0.047535 0.041767 0.043028 0.043527 
-1.500000 0.059465 0.129518 0.067035 0.058236 0.058851 0.059332 
-1.400000 0.079471 0.149727 0.090780 0.079150 0.078935 0.079313 
-1.300000 0.104104 0.171369 0.118866 0.104904 0.103754 0.103951 
-1.200000 0.133672 0.194186 0.151184 0.135679 0.133602 0.133560 
-1.100000 0.168240 0.217852 0.187381 0.171377 0.168503 0.168198 
-1.000000 0.207554 0.241971 0.226848 0.211567 0.208152 0.207601 
-0.900000 0.250984 0.266085 0.268714 0.255457 0.251854 0.251121 
-0.800000 0.297493 0.289692 0.311867 0.301888 0.298515 0.297700 
-0.700000 0.345637 0.312254 0.354995 0.349370 0.346650 0.345878 
-0.600000 0.393622 0.333225 0.396637 0.396143 0.394450 0.393847 
-0.500000 0.439391 0.352065 0.435268 0.440279 0.439880 0.439553 
-0.400000 0.480771 0.368270 0.469379 0.479805 0.480816 0.480830 
-0.300000 0.515630 0.381388 0.497569 0.512840 0.515203 0.515571 
-0.200000 0.542067 0.391043 0.518640 0.537741 0.541221 0.541898 
-0.100000 0.558576 0.396953 0.531670 0.553226 0.557443 0.558328 
0.000000 0.564190 0.398942 0.536079 0.558480 0.562954 0.563913 
0.100000 0.558576 0.396953 0.531670 0.553226 0.557443 0.558328 
0.200000 0.542067 0.391043 0.518640 0.537741 0.541221 0.541898 
0.300000 0.515630 0.381388 0.497569 0.512840 0.515203 0.515571 
0.400000 0.480771 0.368270 0.469379 0.479805 0.480816 0.480830 
0.500000 0.439391 0.352065 0.435268 0.440279 0.439880 0.439553 
0.600000 0.393622 0.333225 0.396637 0.396143 0.394450 0.393847 
0.700000 0.345637 0.312254 0.354995 0.349370 0.346650 0.345878 
0.800000 0.297493 0.289692 0.311867 0.301888 0.298515 0.297700 
0.900000 0.250984 0.266085 0.268714 0.255457 0.251854 0.251121 
1.000000 0.207554 0.241971 0.226848 0.211567 0.208152 0.207601 
1.100000 0.168240 0.217852 0.187381 0.171377 0.168503 0.168198 
1.200000 0.133672 0.194186 0.151184 0.135679 0.133602 0.133560 
1.300000 0.104104 0.171369 0.118866 0.104904 0.103754 0.103951 
1.400000 0.079471 0.149727 0.090780 0.079150 0.078935 0.079313 
1.500000 0.059465 0.129518 0.067035 0.058236 0.058851 0.059332 
1.600000 0.043615 0.110921 0.047535 0.041767 0.043028 0.043527 
1.700000 0.031356 0.094049 0.032012 0.029204 0.030878 0.031322 
1.800000 0.022096 0.078950 0.020077 0.019935 0.021778 0.022113 
1.900000 0.015262 0.065616 0.011262 0.013332 0.015120 0.015318 
2.000000 0.010333 0.053991 0.005062 0.008796 0.010353 0.010410 
2.100000 0.006858 0.043984 0.000973 0.005797 0.007003 0.006937 
2.200000 0.004461 0.035475 -0.001479 0.003884 0.004684 0.004528 
2.300000 0.002845 0.028327 -0.002723 0.002703 0.003096 0.002891 
2.400000 0.001778 0.022395 -0.003123 0.001983 0.002016 0.001800 
2.500000 0.001089 0.017528 -0.002978 0.001534 0.001284 0.001088 
2.600000 0.000654 0.013583 -0.002522 0.001233 0.000789 0.000636 
2.700000 0.000385 0.010421 -0.001927 0.001003 0.000457 0.000358 
2.800000 0.000222 0.007915 -0.001310 0.000806 0.000238 0.000192 
2.900000 0.000126 0.005953 -0.000746 0.000625 0.000098 0.000099 
3.000000 0.000070 0.004432 -0.000277 0.000459 0.000014 0.000050 
3.100000 0.000038 0.003267 0.000083 0.000310 -0.000030 0.000026 
3.200000 0.000020 0.002384 0.000335 0.000183 -0.000047 0.000017 
3.300000 0.000011 0.001723 0.000492 0.000081 -0.000047 0.000013 
3.400000 0.000005 0.001232 0.000570 0.000006 -0.000039 0.000012 
3.500000 0.000003 0.000873 0.000588 -0.000045 -0.000026 0.000011 
3.600000 0.000001 0.000612 0.000565 -0.000074 -0.000013 0.000009 
3.700000 0.000001 0.000425 0.000514 -0.000086 -0.000003 0.000007 
3.800000 0.000000 0.000292 0.000450 -0.000086 0.000005 0.000005 
3.900000 0.000000 0.000199 0.000381 -0.000078 0.000010 0.000003 
4.000000 0.000000 0.000134 0.000314 -0.000065 0.000011 0.000001 
4.100000 0.000000 0.000089 0.000252 -0.000051 0.000011 -0.000000 
4.200000 0.000000 0.000059 0.000197 -0.000037 0.000010 -0.000001 
4.300000 0.000000 0.000039 0.000152 -0.000025 0.000007 -0.000001 
4.400000 0.000000 0.000025 0.000114 -0.000015 0.000005 -0.000001 
4.500000 0.000000 0.000016 0.000085 -0.000007 0.000003 -0.000001 
4.600000 0.000000 0.000010 0.000062 -0.000002 0.000001 -0.000001 
4.700000 0.000000 0.000006 0.000044 0.000001 0.000000 -0.000000 
4.800000 0.000000 0.000004 0.000031 0.000003 -0.000000 -0.000000 
4.900000 0.000000 0.000002 0.000022 0.000004 -0.000001 -0.000000 
5.000000 0.000000 0.000001 0.000015 0.000004 -0.000001 0.000000 


==> Fig/hermit_0.0_1.0.dat <==
-5.000000 0.000001 0.000001 
-4.900000 0.000002 0.000002 
-4.800000 0.000004 0.000004 
-4.700000 0.000006 0.000006 
-4.600000 0.000010 0.000010 
-4.500000 0.000016 0.000016 
-4.400000 0.000025 0.000025 
-4.300000 0.000039 0.000039 
-4.200000 0.000059 0.000059 
-4.100000 0.000089 0.000089 
-4.000000 0.000134 0.000134 
-3.900000 0.000199 0.000199 
-3.800000 0.000292 0.000292 
-3.700000 0.000425 0.000425 
-3.600000 0.000612 0.000612 
-3.500000 0.000873 0.000873 
-3.400000 0.001232 0.001232 
-3.300000 0.001723 0.001723 
-3.200000 0.002384 0.002384 
-3.100000 0.003267 0.003267 
-3.000000 0.004432 0.004432 
-2.900000 0.005953 0.005953 
-2.800000 0.007915 0.007915 
-2.700000 0.010421 0.010421 
-2.600000 0.013583 0.013583 
-2.500000 0.017528 0.017528 
-2.400000 0.022395 0.022395 
-2.300000 0.028327 0.028327 
-2.200000 0.035475 0.035475 
-2.100000 0.043984 0.043984 
-2.000000 0.053991 0.053991 
-1.900000 0.065616 0.065616 
-1.800000 0.078950 0.078950 
-1.700000 0.094049 0.094049 
-1.600000 0.110921 0.110921 
-1.500000 0.129518 0.129518 
-1.400000 0.149727 0.149727 
-1.300000 0.171369 0.171369 
-1.200000 0.194186 0.194186 
-1.100000 0.217852 0.217852 
-1.000000 0.241971 0.241971 
-0.900000 0.266085 0.266085 
-0.800000 0.289692 0.289692 
-0.700000 0.312254 0.312254 
-0.600000 0.333225 0.333225 
-0.500000 0.352065 0.352065 
-0.400000 0.368270 0.368270 
-0.300000 0.381388 0.381388 
-0.200000 0.391043 0.391043 
-0.100000 0.396953 0.396953 
0.000000 0.398942 0.398942 
0.100000 0.396953 0.396953 
0.200000 0.391043 0.391043 
0.300000 0.381388 0.381388 
0.400000 0.368270 0.368270 
0.500000 0.352065 0.352065 
0.600000 0.333225 0.333225 
0.700000 0.312254 0.312254 
0.800000 0.289692 0.289692 
0.900000 0.266085 0.266085 
1.000000 0.241971 0.241971 
1.100000 0.217852 0.217852 
1.200000 0.194186 0.194186 
1.300000 0.171369 0.171369 
1.400000 0.149727 0.149727 
1.500000 0.129518 0.129518 
1.600000 0.110921 0.110921 
1.700000 0.094049 0.094049 
1.800000 0.078950 0.078950 
1.900000 0.065616 0.065616 
2.000000 0.053991 0.053991 
2.100000 0.043984 0.043984 
2.200000 0.035475 0.035475 
2.300000 0.028327 0.028327 
2.400000 0.022395 0.022395 
2.500000 0.017528 0.017528 
2.600000 0.013583 0.013583 
2.700000 0.010421 0.010421 
2.800000 0.007915 0.007915 
2.900000 0.005953 0.005953 
3.000000 0.004432 0.004432 
3.100000 0.003267 0.003267 
3.200000 0.002384 0.002384 
3.300000 0.001723 0.001723 
3.400000 0.001232 0.001232 
3.500000 0.000873 0.000873 
3.600000 0.000612 0.000612 
3.700000 0.000425 0.000425 
3.800000 0.000292 0.000292 
3.900000 0.000199 0.000199 
4.000000 0.000134 0.000134 
4.100000 0.000089 0.000089 
4.200000 0.000059 0.000059 
4.300000 0.000039 0.000039 
4.400000 0.000025 0.000025 
4.500000 0.000016 0.000016 
4.600000 0.000010 0.000010 
4.700000 0.000006 0.000006 
4.800000 0.000004 0.000004 
4.900000 0.000002 0.000002 
5.000000 0.000001 0.000001 


==> Fig/hermit_0.0_1.5.dat <==
-5.000000 0.000078 0.000001 0.000033 0.000079 0.000078 0.000078 
-4.900000 0.000109 0.000002 0.000050 0.000112 0.000108 0.000109 
-4.800000 0.000150 0.000004 0.000075 0.000156 0.000149 0.000151 
-4.700000 0.000207 0.000006 0.000111 0.000216 0.000205 0.000207 
-4.600000 0.000282 0.000010 0.000164 0.000295 0.000279 0.000282 
-4.500000 0.000381 0.000016 0.000239 0.000400 0.000378 0.000382 
-4.400000 0.000513 0.000025 0.000343 0.000538 0.000509 0.000514 
-4.300000 0.000686 0.000039 0.000489 0.000716 0.000681 0.000686 
-4.200000 0.000910 0.000059 0.000688 0.000945 0.000906 0.000910 
-4.100000 0.001201 0.000089 0.000957 0.001237 0.001198 0.001199 
-4.000000 0.001573 0.000134 0.001317 0.001609 0.001572 0.001571 
-3.900000 0.002046 0.000199 0.001793 0.002077 0.002050 0.002044 
-3.800000 0.002645 0.000292 0.002412 0.002663 0.002653 0.002642 
-3.700000 0.003397 0.000425 0.003210 0.003395 0.003410 0.003393 
-3.600000 0.004332 0.000612 0.004224 0.004304 0.004352 0.004330 
-3.500000 0.005489 0.000873 0.005497 0.005426 0.005513 0.005488 
-3.400000 0.006908 0.001232 0.007076 0.006804 0.006936 0.006909 
-3.300000 0.008637 0.001723 0.009010 0.008488 0.008664 0.008641 
-3.200000 0.010727 0.002384 0.011350 0.010535 0.010748 0.010734 
-3.100000 0.013233 0.003267 0.014147 0.013007 0.013244 0.013243 
-3.000000 0.016217 0.004432 0.017450 0.015970 0.016211 0.016229 
-2.900000 0.019742 0.005953 0.021308 0.019497 0.019715 0.019753 
-2.800000 0.023873 0.007915 0.025761 0.023659 0.023823 0.023882 
-2.700000 0.028677 0.010421 0.030847 0.028529 0.028605 0.028681 
-2.600000 0.034218 0.013583 0.036597 0.034172 0.034129 0.034215 
-2.500000 0.040559 0.017528 0.043033 0.040649 0.040462 0.040547 
-2.400000 0.047755 0.022395 0.050176 0.048008 0.047664 0.047735 
-2.300000 0.055855 0.028327 0.058039 0.056283 0.055785 0.055827 
-2.200000 0.064894 0.035475 0.066632 0.065491 0.064862 0.064864 
-2.100000 0.074895 0.043984 0.075965 0.075633 0.074915 0.074867 
-2.000000 0.085863 0.053991 0.086048 0.086690 0.085943 0.085844 
-1.900000 0.097783 0.065616 0.096890 0.098624 0.097924 0.097778 
-1.800000 0.110618 0.078950 0.108501 0.111381 0.110811 0.110631 
-1.700000 0.124307 0.094049 0.120889 0.124892 0.124530 0.124339 
-1.600000 0.138761 0.110921 0.134053 0.139073 0.138987 0.138809 
-1.500000 0.153866 0.129518 0.147984 0.153825 0.154060 0.153923 
-1.400000 0.169483 0.149727 0.162649 0.169038 0.169610 0.169539 
-1.300000 0.185444 0.171369 0.177988 0.184586 0.185476 0.185489 
-1.200000 0.201559 0.194186 0.193904 0.200329 0.201478 0.201583 
-1.100000 0.217620 0.217852 0.210255 0.216104 0.217424 0.217615 
-1.000000 0.233399 0.241971 0.226848 0.231731 0.233105 0.233363 
-0.900000 0.248659 0.266085 0.243436 0.247003 0.248300 0.248596 
-0.800000 0.263157 0.289692 0.259723 0.261691 0.262780 0.263075 
-0.700000 0.276649 0.312254 0.275370 0.275545 0.276309 0.276564 
-0.600000 0.288901 0.333225 0.290005 0.288301 0.288650 0.288827 
-0.500000 0.299691 0.352065 0.303244 0.299688 0.299570 0.299643 
-0.400000 0.308818 0.368270 0.314705 0.309442 0.308852 0.308806 
-0.300000 0.316108 0.381388 0.324038 0.317318 0.316299 0.316137 
-0.200000 0.321421 0.391043 0.330939 0.323108 0.321745 0.321485 
-0.100000 0.324651 0.396953 0.335178 0.326650 0.325064 0.324740 
0.000000 0.325735 0.398942 0.336608 0.327842 0.326180 0.325833 
0.100000 0.324651 0.396953 0.335178 0.326650 0.325064 0.324740 
0.200000 0.321421 0.391043 0.330939 0.323108 0.321745 0.321485 
0.300000 0.316108 0.381388 0.324038 0.317318 0.316299 0.316137 
0.400000 0.308818 0.368270 0.314705 0.309442 0.308852 0.308806 
0.500000 0.299691 0.352065 0.303244 0.299688 0.299570 0.299643 
0.600000 0.288901 0.333225 0.290005 0.288301 0.288650 0.288827 
0.700000 0.276649 0.312254 0.275370 0.275545 0.276309 0.276564 
0.800000 0.263157 0.289692 0.259723 0.261691 0.262780 0.263075 
0.900000 0.248659 0.266085 0.243436 0.247003 0.248300 0.248596 
1.000000 0.233399 0.241971 0.226848 0.231731 0.233105 0.233363 
1.100000 0.217620 0.217852 0.210255 0.216104 0.217424 0.217615 
1.200000 0.201559 0.194186 0.193904 0.200329 0.201478 0.201583 
1.300000 0.185444 0.171369 0.177988 0.184586 0.185476 0.185489 
1.400000 0.169483 0.149727 0.162649 0.169038 0.169610 0.169539 
1.500000 0.153866 0.129518 0.147984 0.153825 0.154060 0.153923 
1.600000 0.138761 0.110921 0.134053 0.139073 0.138987 0.138809 
1.700000 0.124307 0.094049 0.120889 0.124892 0.124530 0.124339 
1.800000 0.110618 0.078950 0.108501 0.111381 0.110811 0.110631 
1.900000 0.097783 0.065616 0.096890 0.098624 0.097924 0.097778 
2.000000 0.085863 0.053991 0.086048 0.086690 0.085943 0.085844 
2.100000 0.074895 0.043984 0.075965 0.075633 0.074915 0.074867 
2.200000 0.064894 0.035475 0.066632 0.065491 0.064862 0.064864 
2.300000 0.055855 0.028327 0.058039 0.056283 0.055785 0.055827 
2.400000 0.047755 0.022395 0.050176 0.048008 0.047664 0.047735 
2.500000 0.040559 0.017528 0.043033 0.040649 0.040462 0.040547 
2.600000 0.034218 0.013583 0.036597 0.034172 0.034129 0.034215 
2.700000 0.028677 0.010421 0.030847 0.028529 0.028605 0.028681 
2.800000 0.023873 0.007915 0.025761 0.023659 0.023823 0.023882 
2.900000 0.019742 0.005953 0.021308 0.019497 0.019715 0.019753 
3.000000 0.016217 0.004432 0.017450 0.015970 0.016211 0.016229 
3.100000 0.013233 0.003267 0.014147 0.013007 0.013244 0.013243 
3.200000 0.010727 0.002384 0.011350 0.010535 0.010748 0.010734 
3.300000 0.008637 0.001723 0.009010 0.008488 0.008664 0.008641 
3.400000 0.006908 0.001232 0.007076 0.006804 0.006936 0.006909 
3.500000 0.005489 0.000873 0.005497 0.005426 0.005513 0.005488 
3.600000 0.004332 0.000612 0.004224 0.004304 0.004352 0.004330 
3.700000 0.003397 0.000425 0.003210 0.003395 0.003410 0.003393 
3.800000 0.002645 0.000292 0.002412 0.002663 0.002653 0.002642 
3.900000 0.002046 0.000199 0.001793 0.002077 0.002050 0.002044 
4.000000 0.001573 0.000134 0.001317 0.001609 0.001572 0.001571 
4.100000 0.001201 0.000089 0.000957 0.001237 0.001198 0.001199 
4.200000 0.000910 0.000059 0.000688 0.000945 0.000906 0.000910 
4.300000 0.000686 0.000039 0.000489 0.000716 0.000681 0.000686 
4.400000 0.000513 0.000025 0.000343 0.000538 0.000509 0.000514 
4.500000 0.000381 0.000016 0.000239 0.000400 0.000378 0.000382 
4.600000 0.000282 0.000010 0.000164 0.000295 0.000279 0.000282 
4.700000 0.000207 0.000006 0.000111 0.000216 0.000205 0.000207 
4.800000 0.000150 0.000004 0.000075 0.000156 0.000149 0.000151 
4.900000 0.000109 0.000002 0.000050 0.000112 0.000108 0.000109 
5.000000 0.000078 0.000001 0.000033 0.000079 0.000078 0.000078 


==> Fig/hermit_0.0_2.0.dat <==
-5.000000 0.000545 0.000001 0.000108 0.000623 0.000500 0.000615 
-4.900000 0.000697 0.000002 0.000163 0.000836 0.000603 0.000812 
-4.800000 0.000889 0.000004 0.000244 0.001105 0.000730 0.001048 
-4.700000 0.001127 0.000006 0.000359 0.001439 0.000894 0.001322 
-4.600000 0.001422 0.000010 0.000523 0.001843 0.001112 0.001631 
-4.500000 0.001786 0.000016 0.000752 0.002324 0.001410 0.001969 
-4.400000 0.002231 0.000025 0.001070 0.002883 0.001817 0.002336 
-4.300000 0.002772 0.000039 0.001502 0.003519 0.002371 0.002736 
-4.200000 0.003429 0.000059 0.002084 0.004230 0.003112 0.003185 
-4.100000 0.004220 0.000089 0.002856 0.005007 0.004082 0.003718 
-4.000000 0.005167 0.000134 0.003864 0.005844 0.005316 0.004390 
-3.900000 0.006295 0.000199 0.005163 0.006735 0.006838 0.005280 
-3.800000 0.007631 0.000292 0.006811 0.007681 0.008656 0.006484 
-3.700000 0.009205 0.000425 0.008869 0.008694 0.010754 0.008111 
-3.600000 0.011048 0.000612 0.011400 0.009805 0.013090 0.010260 
-3.500000 0.013194 0.000873 0.014461 0.011072 0.015598 0.013004 
-3.400000 0.015678 0.001232 0.018100 0.012582 0.018198 0.016367 
-3.300000 0.018537 0.001723 0.022353 0.014456 0.020812 0.020303 
-3.200000 0.021807 0.002384 0.027232 0.016851 0.023382 0.024688 
-3.100000 0.025527 0.003267 0.032722 0.019952 0.025898 0.029333 
-3.000000 0.029733 0.004432 0.038779 0.023960 0.028426 0.034006 
-2.900000 0.034458 0.005953 0.045320 0.029073 0.031124 0.038483 
-2.800000 0.039735 0.007915 0.052228 0.035463 0.034253 0.042612 
-2.700000 0.045592 0.010421 0.059353 0.043245 0.038164 0.046382 
-2.600000 0.052052 0.013583 0.066519 0.052445 0.043267 0.049971 
-2.500000 0.059130 0.017528 0.073537 0.062978 0.049976 0.053776 
-2.400000 0.066836 0.022395 0.080222 0.074628 0.058635 0.058380 
-2.300000 0.075169 0.028327 0.086412 0.087044 0.069437 0.064482 
-2.200000 0.084120 0.035475 0.091993 0.099759 0.082349 0.072759 
-2.100000 0.093667 0.043984 0.096918 0.112225 0.097059 0.083709 
-2.000000 0.103777 0.053991 0.101233 0.123870 0.112967 0.097491 
-1.900000 0.114405 0.065616 0.105085 0.134169 0.129224 0.113803 
-1.800000 0.125492 0.078950 0.108730 0.142724 0.144824 0.131841 
-1.700000 0.136967 0.094049 0.112531 0.149341 0.158751 0.150365 
-1.600000 0.148746 0.110921 0.116933 0.154088 0.170149 0.167878 
-1.500000 0.160733 0.129518 0.122435 0.157324 0.178496 0.182899 
-1.400000 0.172819 0.149727 0.129544 0.159689 0.183738 0.194270 
-1.300000 0.184887 0.171369 0.138725 0.162052 0.186361 0.201451 
-1.200000 0.196811 0.194186 0.150339 0.165411 0.187365 0.204704 
-1.100000 0.208459 0.217852 0.164590 0.170763 0.188142 0.205128 
-1.000000 0.219696 0.241971 0.181478 0.178958 0.190258 0.204499 
-0.900000 0.230383 0.266085 0.200765 0.190544 0.195179 0.204939 
-0.800000 0.240385 0.289692 0.221962 0.205658 0.203983 0.208470 
-0.700000 0.249571 0.312254 0.244343 0.223943 0.217112 0.216544 
-0.600000 0.257815 0.333225 0.266980 0.244546 0.234223 0.229656 
-0.500000 0.265004 0.352065 0.288804 0.266173 0.254167 0.247143 
-0.400000 0.271034 0.368270 0.308684 0.287223 0.275119 0.267228 
-0.300000 0.275819 0.381388 0.325519 0.305968 0.294835 0.287313 
-0.200000 0.279288 0.391043 0.338330 0.320756 0.311001 0.304467 
-0.100000 0.281390 0.396953 0.346346 0.330229 0.321612 0.316014 
0.000000 0.282095 0.398942 0.349074 0.333491 0.325309 0.320086 
0.100000 0.281390 0.396953 0.346346 0.330229 0.321612 0.316014 
0.200000 0.279288 0.391043 0.338330 0.320756 0.311001 0.304467 
0.300000 0.275819 0.381388 0.325519 0.305968 0.294835 0.287313 
0.400000 0.271034 0.368270 0.308684 0.287223 0.275119 0.267228 
0.500000 0.265004 0.352065 0.288804 0.266173 0.254167 0.247143 
0.600000 0.257815 0.333225 0.266980 0.244546 0.234223 0.229656 
0.700000 0.249571 0.312254 0.244343 0.223943 0.217112 0.216544 
0.800000 0.240385 0.289692 0.221962 0.205658 0.203983 0.208470 
0.900000 0.230383 0.266085 0.200765 0.190544 0.195179 0.204939 
1.000000 0.219696 0.241971 0.181478 0.178958 0.190258 0.204499 
1.100000 0.208459 0.217852 0.164590 0.170763 0.188142 0.205128 
1.200000 0.196811 0.194186 0.150339 0.165411 0.187365 0.204704 
1.300000 0.184887 0.171369 0.138725 0.162052 0.186361 0.201451 
1.400000 0.172819 0.149727 0.129544 0.159689 0.183738 0.194270 
1.500000 0.160733 0.129518 0.122435 0.157324 0.178496 0.182899 
1.600000 0.148746 0.110921 0.116933 0.154088 0.170149 0.167878 
1.700000 0.136967 0.094049 0.112531 0.149341 0.158751 0.150365 
1.800000 0.125492 0.078950 0.108730 0.142724 0.144824 0.131841 
1.900000 0.114405 0.065616 0.105085 0.134169 0.129224 0.113803 
2.000000 0.103777 0.053991 0.101233 0.123870 0.112967 0.097491 
2.100000 0.093667 0.043984 0.096918 0.112225 0.097059 0.083709 
2.200000 0.084120 0.035475 0.091993 0.099759 0.082349 0.072759 
2.300000 0.075169 0.028327 0.086412 0.087044 0.069437 0.064482 
2.400000 0.066836 0.022395 0.080222 0.074628 0.058635 0.058380 
2.500000 0.059130 0.017528 0.073537 0.062978 0.049976 0.053776 
2.600000 0.052052 0.013583 0.066519 0.052445 0.043267 0.049971 
2.700000 0.045592 0.010421 0.059353 0.043245 0.038164 0.046382 
2.800000 0.039735 0.007915 0.052228 0.035463 0.034253 0.042612 
2.900000 0.034458 0.005953 0.045320 0.029073 0.031124 0.038483 
3.000000 0.029733 0.004432 0.038779 0.023960 0.028426 0.034006 
3.100000 0.025527 0.003267 0.032722 0.019952 0.025898 0.029333 
3.200000 0.021807 0.002384 0.027232 0.016851 0.023382 0.024688 
3.300000 0.018537 0.001723 0.022353 0.014456 0.020812 0.020303 
3.400000 0.015678 0.001232 0.018100 0.012582 0.018198 0.016367 
3.500000 0.013194 0.000873 0.014461 0.011072 0.015598 0.013004 
3.600000 0.011048 0.000612 0.011400 0.009805 0.013090 0.010260 
3.700000 0.009205 0.000425 0.008869 0.008694 0.010754 0.008111 
3.800000 0.007631 0.000292 0.006811 0.007681 0.008656 0.006484 
3.900000 0.006295 0.000199 0.005163 0.006735 0.006838 0.005280 
4.000000 0.005167 0.000134 0.003864 0.005844 0.005316 0.004390 
4.100000 0.004220 0.000089 0.002856 0.005007 0.004082 0.003718 
4.200000 0.003429 0.000059 0.002084 0.004230 0.003112 0.003185 
4.300000 0.002772 0.000039 0.001502 0.003519 0.002371 0.002736 
4.400000 0.002231 0.000025 0.001070 0.002883 0.001817 0.002336 
4.500000 0.001786 0.000016 0.000752 0.002324 0.001410 0.001969 
4.600000 0.001422 0.000010 0.000523 0.001843 0.001112 0.001631 
4.700000 0.001127 0.000006 0.000359 0.001439 0.000894 0.001322 
4.800000 0.000889 0.000004 0.000244 0.001105 0.000730 0.001048 
4.900000 0.000697 0.000002 0.000163 0.000836 0.000603 0.000812 
5.000000 0.000545 0.000001 0.000108 0.000623 0.000500 0.000615 


==> Fig/hermit_1.0_0.5.dat <==
-5.000000 0.000000 0.000001 -0.000020 -0.000015 0.000002 -0.000000 
-4.900000 0.000000 0.000002 -0.000030 -0.000018 0.000003 -0.000000 
-4.800000 0.000000 0.000004 -0.000043 -0.000019 0.000003 -0.000000 
-4.700000 0.000000 0.000006 -0.000061 -0.000020 0.000004 -0.000001 
-4.600000 0.000000 0.000010 -0.000086 -0.000018 0.000004 -0.000001 
-4.500000 0.000000 0.000016 -0.000118 -0.000013 0.000004 -0.000001 
-4.400000 0.000000 0.000025 -0.000161 -0.000003 0.000002 -0.000001 
-4.300000 0.000000 0.000039 -0.000214 0.000013 -0.000001 -0.000001 
-4.200000 0.000000 0.000059 -0.000281 0.000037 -0.000005 0.000000 
-4.100000 0.000000 0.000089 -0.000361 0.000069 -0.000011 0.000001 
-4.000000 0.000000 0.000134 -0.000456 0.000111 -0.000019 0.000002 
-3.900000 0.000000 0.000199 -0.000563 0.000160 -0.000027 0.000004 
-3.800000 0.000000 0.000292 -0.000678 0.000214 -0.000035 0.000005 
-3.700000 0.000000 0.000425 -0.000795 0.000269 -0.000040 0.000006 
-3.600000 0.000000 0.000612 -0.000903 0.000317 -0.000042 0.000006 
-3.500000 0.000000 0.000873 -0.000989 0.000347 -0.000037 0.000004 
-3.400000 0.000000 0.001232 -0.001033 0.000349 -0.000023 0.000001 
-3.300000 0.000000 0.001723 -0.001012 0.000309 0.000001 -0.000005 
-3.200000 0.000000 0.002384 -0.000899 0.000213 0.000036 -0.000012 
-3.100000 0.000000 0.003267 -0.000663 0.000051 0.000080 -0.000019 
-3.000000 0.000000 0.004432 -0.000277 -0.000182 0.000128 -0.000025 
-2.900000 0.000000 0.005953 0.000286 -0.000484 0.000175 -0.000027 
-2.800000 0.000000 0.007915 0.001043 -0.000840 0.000210 -0.000025 
-2.700000 0.000001 0.010421 0.001998 -0.001225 0.000223 -0.000015 
-2.600000 0.000001 0.013583 0.003135 -0.001596 0.000204 0.000001 
-2.500000 0.000003 0.017528 0.004416 -0.001900 0.000144 0.000025 
-2.400000 0.000005 0.022395 0.005772 -0.002075 0.000042 0.000052 
-2.300000 0.000011 0.028327 0.007104 -0.002055 -0.000098 0.000079 
-2.200000 0.000020 0.035475 0.008283 -0.001780 -0.000262 0.000103 
-2.100000 0.000038 0.043984 0.009158 -0.001207 -0.000423 0.000121 
-2.000000 0.000070 0.053991 0.009561 -0.000321 -0.000546 0.000134 
-1.900000 0.000126 0.065616 0.009331 0.000859 -0.000586 0.000153 
-1.800000 0.000222 0.078950 0.008329 0.002275 -0.000494 0.000195 
-1.700000 0.000385 0.094049 0.006469 0.003830 -0.000220 0.000297 
-1.600000 0.000654 0.110921 0.003744 0.005403 0.000285 0.000509 
-1.500000 0.001089 0.129518 0.000253 0.006866 0.001069 0.000905 
-1.400000 0.001778 0.149727 -0.003768 0.008116 0.002184 0.001586 
-1.300000 0.002845 0.171369 -0.007934 0.009113 0.003698 0.002685 
-1.200000 0.004461 0.194186 -0.011700 0.009919 0.005710 0.004373 
-1.100000 0.006858 0.217852 -0.014370 0.010737 0.008371 0.006874 
-1.000000 0.010333 0.241971 -0.015123 0.011941 0.011913 0.010467 
-0.900000 0.015262 0.266085 -0.013051 0.014088 0.016666 0.015503 
-0.800000 0.022096 0.289692 -0.007218 0.017911 0.023076 0.022408 
-0.700000 0.031356 0.312254 0.003264 0.024285 0.031703 0.031684 
-0.600000 0.043615 0.333225 0.019160 0.034162 0.043200 0.043892 
-0.500000 0.059465 0.352065 0.041028 0.048489 0.058274 0.059630 
-0.400000 0.079471 0.368270 0.069143 0.068104 0.077618 0.079478 
-0.300000 0.104104 0.381388 0.103434 0.093620 0.101826 0.103939 
-0.200000 0.133672 0.391043 0.143447 0.125322 0.131295 0.133358 
-0.100000 0.168240 0.396953 0.188335 0.163081 0.166129 0.167831 
0.000000 0.207554 0.398942 0.236872 0.206289 0.206048 0.207129 
0.100000 0.250984 0.396953 0.287507 0.253853 0.250337 0.250628 
0.200000 0.297493 0.391043 0.338447 0.304220 0.297824 0.297279 
0.300000 0.345637 0.381388 0.387758 0.355464 0.346905 0.345610 
0.400000 0.393622 0.368270 0.433485 0.405402 0.395631 0.393786 
0.500000 0.439391 0.352065 0.473775 0.451752 0.441827 0.439713 
0.600000 0.480771 0.333225 0.507001 0.492301 0.483252 0.481182 
0.700000 0.515630 0.312254 0.531858 0.525076 0.517780 0.516048 
0.800000 0.542067 0.289692 0.547445 0.548492 0.543577 0.542409 
0.900000 0.558576 0.266085 0.553312 0.561475 0.559257 0.558780 
1.000000 0.564190 0.241971 0.549475 0.563529 0.563998 0.564226 
1.100000 0.558576 0.217852 0.536396 0.554759 0.557610 0.558450 
1.200000 0.542067 0.194186 0.514933 0.535846 0.540541 0.541819 
1.300000 0.515630 0.171369 0.486265 0.507967 0.513827 0.515318 
1.400000 0.480771 0.149727 0.451803 0.472688 0.478985 0.480461 
1.500000 0.439391 0.129518 0.413090 0.431829 0.437882 0.439142 
1.600000 0.393622 0.110921 0.371705 0.387322 0.392570 0.393472 
1.700000 0.345637 0.094049 0.329167 0.341078 0.345129 0.345600 
1.800000 0.297493 0.078950 0.286865 0.294867 0.297516 0.297559 
1.900000 0.250984 0.065616 0.245996 0.250220 0.251448 0.251124 
2.000000 0.207554 0.053991 0.207528 0.208374 0.208314 0.207730 
2.100000 0.168240 0.043984 0.172183 0.170237 0.169135 0.168413 
2.200000 0.133672 0.035475 0.140438 0.136385 0.134551 0.133812 
2.300000 0.104104 0.028327 0.112542 0.107089 0.104847 0.104192 
2.400000 0.079471 0.022395 0.088542 0.082355 0.080004 0.079502 
2.500000 0.059465 0.017528 0.068322 0.061975 0.059762 0.059447 
2.600000 0.043615 0.013583 0.051636 0.045587 0.043690 0.043561 
2.700000 0.031356 0.010421 0.038153 0.032730 0.031253 0.031284 
2.800000 0.022096 0.007915 0.027491 0.022895 0.021874 0.022024 
2.900000 0.015262 0.005953 0.019246 0.015567 0.014981 0.015202 
3.000000 0.010333 0.004432 0.013019 0.010256 0.010046 0.010292 
3.100000 0.006858 0.003267 0.008434 0.006520 0.006605 0.006837 
3.200000 0.004461 0.002384 0.005154 0.003975 0.004265 0.004459 
3.300000 0.002845 0.001723 0.002882 0.002305 0.002715 0.002856 
3.400000 0.001778 0.001232 0.001369 0.001254 0.001711 0.001797 
3.500000 0.001089 0.000873 0.000411 0.000627 0.001074 0.001111 
3.600000 0.000654 0.000612 -0.000154 0.000276 0.000677 0.000673 
3.700000 0.000385 0.000425 -0.000452 0.000098 0.000430 0.000400 
3.800000 0.000222 0.000292 -0.000574 0.000021 0.000277 0.000231 
3.900000 0.000126 0.000199 -0.000590 -0.000001 0.000180 0.000130 
4.000000 0.000070 0.000134 -0.000545 0.000001 0.000117 0.000070 
4.100000 0.000038 0.000089 -0.000472 0.000012 0.000075 0.000035 
4.200000 0.000020 0.000059 -0.000390 0.000023 0.000046 0.000016 
4.300000 0.000011 0.000039 -0.000311 0.000031 0.000026 0.000006 
4.400000 0.000005 0.000025 -0.000240 0.000035 0.000012 0.000002 
4.500000 0.000003 0.000016 -0.000181 0.000035 0.000004 -0.000000 
4.600000 0.000001 0.000010 -0.000134 0.000032 -0.000001 -0.000000 
4.700000 0.000001 0.000006 -0.000097 0.000028 -0.000004 -0.000000 
4.800000 0.000000 0.000004 -0.000069 0.000023 -0.000005 0.000000 
4.900000 0.000000 0.000002 -0.000048 0.000018 -0.000005 0.000000 
5.000000 0.000000 0.000001 -0.000033 0.000014 -0.000004 0.000001 


==> Fig/hermit_1.0_1.0.dat <==
-5.000000 0.000000 0.000001 0.000014 0.000001 
-4.900000 0.000000 0.000002 0.000021 0.000001 
-4.800000 0.000000 0.000004 0.000030 0.000001 
-4.700000 0.000000 0.000006 0.000043 0.000001 
-4.600000 0.000000 0.000010 0.000061 0.000001 
-4.500000 0.000000 0.000016 0.000085 0.000000 
-4.400000 0.000000 0.000025 0.000117 0.000000 
-4.300000 0.000000 0.000039 0.000158 -0.000001 
-4.200000 0.000001 0.000059 0.000209 -0.000001 
-4.100000 0.000001 0.000089 0.000274 -0.000002 
-4.000000 0.000001 0.000134 0.000351 -0.000003 
-3.900000 0.000002 0.000199 0.000443 -0.000004 
-3.800000 0.000004 0.000292 0.000548 -0.000004 
-3.700000 0.000006 0.000425 0.000664 -0.000004 
-3.600000 0.000010 0.000612 0.000788 -0.000001 
-3.500000 0.000016 0.000873 0.000911 0.000004 
-3.400000 0.000025 0.001232 0.001026 0.000014 
-3.300000 0.000039 0.001723 0.001119 0.000029 
-3.200000 0.000059 0.002384 0.001175 0.000054 
-3.100000 0.000089 0.003267 0.001177 0.000091 
-3.000000 0.000134 0.004432 0.001108 0.000144 
-2.900000 0.000199 0.005953 0.000950 0.000219 
-2.800000 0.000292 0.007915 0.000692 0.000324 
-2.700000 0.000425 0.010421 0.000327 0.000469 
-2.600000 0.000612 0.013583 -0.000139 0.000667 
-2.500000 0.000873 0.017528 -0.000685 0.000936 
-2.400000 0.001232 0.022395 -0.001268 0.001299 
-2.300000 0.001723 0.028327 -0.001822 0.001786 
-2.200000 0.002384 0.035475 -0.002256 0.002436 
-2.100000 0.003267 0.043984 -0.002448 0.003299 
-2.000000 0.004432 0.053991 -0.002250 0.004436 
-1.900000 0.005953 0.065616 -0.001487 0.005922 
-1.800000 0.007915 0.078950 0.000032 0.007845 
-1.700000 0.010421 0.094049 0.002508 0.010311 
-1.600000 0.013583 0.110921 0.006145 0.013437 
-1.500000 0.017528 0.129518 0.011130 0.017355 
-1.400000 0.022395 0.149727 0.017628 0.022208 
-1.300000 0.028327 0.171369 0.025763 0.028145 
-1.200000 0.035475 0.194186 0.035614 0.035317 
-1.100000 0.043984 0.217852 0.047202 0.043870 
-1.000000 0.053991 0.241971 0.060493 0.053939 
-0.900000 0.065616 0.266085 0.075392 0.065638 
-0.800000 0.078950 0.289692 0.091755 0.079052 
-0.700000 0.094049 0.312254 0.109394 0.094227 
-0.600000 0.110921 0.333225 0.128092 0.111163 
-0.500000 0.129518 0.352065 0.147611 0.129804 
-0.400000 0.149727 0.368270 0.167710 0.150032 
-0.300000 0.171369 0.381388 0.188153 0.171662 
-0.200000 0.194186 0.391043 0.208713 0.194437 
-0.100000 0.217852 0.396953 0.229176 0.218035 
0.000000 0.241971 0.398942 0.249339 0.242067 
0.100000 0.266085 0.396953 0.269003 0.266083 
0.200000 0.289692 0.391043 0.287964 0.289592 
0.300000 0.312254 0.381388 0.306002 0.312068 
0.400000 0.333225 0.368270 0.322875 0.332971 
0.500000 0.352065 0.352065 0.338313 0.351772 
0.600000 0.368270 0.333225 0.352018 0.367966 
0.700000 0.381388 0.312254 0.363673 0.381103 
0.800000 0.391043 0.289692 0.372949 0.390803 
0.900000 0.396953 0.266085 0.379527 0.396777 
1.000000 0.398942 0.241971 0.383120 0.398844 
1.100000 0.396953 0.217852 0.383493 0.396933 
1.200000 0.391043 0.194186 0.380488 0.391097 
1.300000 0.381388 0.171369 0.374041 0.381502 
1.400000 0.368270 0.149727 0.364197 0.368428 
1.500000 0.352065 0.129518 0.351114 0.352247 
1.600000 0.333225 0.110921 0.335062 0.333410 
1.700000 0.312254 0.094049 0.316413 0.312426 
1.800000 0.289692 0.078950 0.295621 0.289836 
1.900000 0.266085 0.065616 0.273203 0.266194 
2.000000 0.241971 0.053991 0.249708 0.242039 
2.100000 0.217852 0.043984 0.225695 0.217882 
2.200000 0.194186 0.035475 0.201699 0.194181 
2.300000 0.171369 0.028327 0.178215 0.171336 
2.400000 0.149727 0.022395 0.155673 0.149675 
2.500000 0.129518 0.017528 0.134429 0.129454 
2.600000 0.110921 0.013583 0.114754 0.110855 
2.700000 0.094049 0.010421 0.096835 0.093986 
2.800000 0.078950 0.007915 0.080775 0.078895 
2.900000 0.065616 0.005953 0.066605 0.065572 
3.000000 0.053991 0.004432 0.054290 0.053959 
3.100000 0.043984 0.003267 0.043745 0.043963 
3.200000 0.035475 0.002384 0.034844 0.035465 
3.300000 0.028327 0.001723 0.027438 0.028326 
3.400000 0.022395 0.001232 0.021359 0.022400 
3.500000 0.017528 0.000873 0.016438 0.017537 
3.600000 0.013583 0.000612 0.012507 0.013594 
3.700000 0.010421 0.000425 0.009408 0.010433 
3.800000 0.007915 0.000292 0.006998 0.007927 
3.900000 0.005953 0.000199 0.005146 0.005963 
4.000000 0.004432 0.000134 0.003742 0.004440 
4.100000 0.003267 0.000089 0.002690 0.003273 
4.200000 0.002384 0.000059 0.001913 0.002389 
4.300000 0.001723 0.000039 0.001345 0.001726 
4.400000 0.001232 0.000025 0.000935 0.001234 
4.500000 0.000873 0.000016 0.000643 0.000874 
4.600000 0.000612 0.000010 0.000437 0.000612 
4.700000 0.000425 0.000006 0.000294 0.000424 
4.800000 0.000292 0.000004 0.000195 0.000291 
4.900000 0.000199 0.000002 0.000129 0.000198 
5.000000 0.000134 0.000001 0.000084 0.000133 


==> Fig/hermit_1.0_1.5.dat <==
-5.000000 0.000002 0.000001 0.000093 0.000155 -0.000070 0.000032 
-4.900000 0.000003 0.000002 0.000138 0.000182 -0.000085 0.000033 
-4.800000 0.000004 0.000004 0.000202 0.000205 -0.000093 0.000030 
-4.700000 0.000006 0.000006 0.000291 0.000216 -0.000090 0.000017 
-4.600000 0.000009 0.000010 0.000414 0.000207 -0.000068 -0.000005 
-4.500000 0.000014 0.000016 0.000580 0.000169 -0.000020 -0.000039 
-4.400000 0.000020 0.000025 0.000802 0.000089 0.000060 -0.000081 
-4.300000 0.000028 0.000039 0.001093 -0.000046 0.000178 -0.000125 
-4.200000 0.000040 0.000059 0.001467 -0.000248 0.000334 -0.000161 
-4.100000 0.000056 0.000089 0.001939 -0.000526 0.000522 -0.000175 
-4.000000 0.000078 0.000134 0.002522 -0.000880 0.000726 -0.000148 
-3.900000 0.000109 0.000199 0.003225 -0.001304 0.000923 -0.000062 
-3.800000 0.000150 0.000292 0.004053 -0.001771 0.001075 0.000099 
-3.700000 0.000207 0.000425 0.004998 -0.002240 0.001142 0.000341 
-3.600000 0.000282 0.000612 0.006043 -0.002646 0.001079 0.000660 
-3.500000 0.000381 0.000873 0.007151 -0.002901 0.000848 0.001032 
-3.400000 0.000513 0.001232 0.008266 -0.002897 0.000431 0.001417 
-3.300000 0.000686 0.001723 0.009305 -0.002512 -0.000162 0.001760 
-3.200000 0.000910 0.002384 0.010165 -0.001622 -0.000876 0.002001 
-3.100000 0.001201 0.003267 0.010713 -0.000116 -0.001603 0.002088 
-3.000000 0.001573 0.004432 0.010803 0.002080 -0.002184 0.002000 
-2.900000 0.002046 0.005953 0.010271 0.004986 -0.002414 0.001759 
-2.800000 0.002645 0.007915 0.008961 0.008540 -0.002060 0.001453 
-2.700000 0.003397 0.010421 0.006734 0.012588 -0.000897 0.001238 
-2.600000 0.004332 0.013583 0.003494 0.016870 0.001252 0.001329 
-2.500000 0.005489 0.017528 -0.000787 0.021032 0.004477 0.001981 
-2.400000 0.006908 0.022395 -0.006043 0.024647 0.008735 0.003444 
-2.300000 0.008637 0.028327 -0.012087 0.027261 0.013828 0.005912 
-2.200000 0.010727 0.035475 -0.018592 0.028456 0.019403 0.009477 
-2.100000 0.013233 0.043984 -0.025083 0.027918 0.024979 0.014084 
-2.000000 0.016217 0.053991 -0.030932 0.025521 0.030014 0.019517 
-1.900000 0.019742 0.065616 -0.035385 0.021399 0.033997 0.025424 
-1.800000 0.023873 0.078950 -0.037588 0.015991 0.036556 0.031369 
-1.700000 0.028677 0.094049 -0.036650 0.010063 0.037572 0.036931 
-1.600000 0.034218 0.110921 -0.031707 0.004678 0.037257 0.041808 
-1.500000 0.040559 0.129518 -0.022008 0.001118 0.036203 0.045923 
-1.400000 0.047755 0.149727 -0.007002 0.000763 0.035348 0.049497 
-1.300000 0.055855 0.171369 0.013577 0.004921 0.035887 0.053062 
-1.200000 0.064894 0.194186 0.039643 0.014651 0.039108 0.057404 
-1.100000 0.074895 0.217852 0.070706 0.030583 0.046187 0.063444 
-1.000000 0.085863 0.241971 0.105862 0.052774 0.057969 0.072056 
-0.900000 0.097783 0.266085 0.143813 0.080622 0.074775 0.083881 
-0.800000 0.110618 0.289692 0.182935 0.112864 0.096283 0.099149 
-0.700000 0.124307 0.312254 0.221381 0.147657 0.121505 0.117584 
-0.600000 0.138761 0.333225 0.257216 0.182757 0.148875 0.138401 
-0.500000 0.153866 0.352065 0.288574 0.215758 0.176458 0.160402 
-0.400000 0.169483 0.368270 0.313821 0.244379 0.202223 0.182180 
-0.300000 0.185444 0.381388 0.331704 0.266748 0.224362 0.202368 
-0.200000 0.201559 0.391043 0.341472 0.281649 0.241583 0.219894 
-0.100000 0.217620 0.396953 0.342958 0.288691 0.253317 0.234181 
0.000000 0.233399 0.398942 0.336608 0.288363 0.259815 0.245247 
0.100000 0.248659 0.396953 0.323441 0.281981 0.262096 0.253674 
0.200000 0.263157 0.391043 0.304974 0.271515 0.261757 0.260454 
0.300000 0.276649 0.381388 0.283077 0.259326 0.260689 0.266756 
0.400000 0.288901 0.368270 0.259808 0.247855 0.260733 0.273640 
0.500000 0.299691 0.352065 0.237232 0.239296 0.263352 0.281814 
0.600000 0.308818 0.333225 0.217229 0.235318 0.269378 0.291456 
0.700000 0.316108 0.312254 0.201345 0.236856 0.278870 0.302171 
0.800000 0.321421 0.289692 0.190660 0.244015 0.291120 0.313062 
0.900000 0.324651 0.266085 0.185722 0.256081 0.304780 0.322907 
1.000000 0.325735 0.241971 0.186519 0.271651 0.318108 0.330408 
1.100000 0.324651 0.217852 0.192522 0.288841 0.329257 0.334435 
1.200000 0.321421 0.194186 0.202759 0.305541 0.336575 0.334236 
1.300000 0.316108 0.171369 0.215935 0.319693 0.338848 0.329551 
1.400000 0.308818 0.149727 0.230565 0.329534 0.335459 0.320628 
1.500000 0.299691 0.129518 0.245122 0.333781 0.326435 0.308146 
1.600000 0.288901 0.110921 0.258166 0.331747 0.312395 0.293063 
1.700000 0.276649 0.094049 0.268461 0.323365 0.294405 0.276430 
1.800000 0.263157 0.078950 0.275054 0.309137 0.273790 0.259221 
1.900000 0.248659 0.065616 0.277329 0.290022 0.251928 0.242197 
2.000000 0.233399 0.053991 0.275016 0.267286 0.230065 0.225837 
2.100000 0.217620 0.043984 0.268178 0.242331 0.209183 0.210331 
2.200000 0.201559 0.035475 0.257164 0.216541 0.189929 0.195636 
2.300000 0.185444 0.028327 0.242550 0.191148 0.172600 0.181556 
2.400000 0.169483 0.022395 0.225068 0.167142 0.157193 0.167841 
2.500000 0.153866 0.017528 0.205535 0.145224 0.143486 0.154274 
2.600000 0.138761 0.013583 0.184781 0.125797 0.131128 0.140729 
2.700000 0.124307 0.010421 0.163595 0.108990 0.119736 0.127199 
2.800000 0.110618 0.007915 0.142680 0.094715 0.108972 0.113790 
2.900000 0.097783 0.005953 0.122621 0.082724 0.098587 0.100691 
3.000000 0.085863 0.004432 0.103871 0.072681 0.088448 0.088133 
3.100000 0.074895 0.003267 0.086751 0.064212 0.078532 0.076344 
3.200000 0.064894 0.002384 0.071451 0.056962 0.068904 0.065515 
3.300000 0.055855 0.001723 0.058050 0.050620 0.059684 0.055771 
3.400000 0.047755 0.001232 0.046530 0.044941 0.051017 0.047167 
3.500000 0.040559 0.000873 0.036804 0.039750 0.043038 0.039690 
3.600000 0.034218 0.000612 0.028733 0.034937 0.035854 0.033274 
3.700000 0.028677 0.000425 0.022143 0.030445 0.029526 0.027816 
3.800000 0.023873 0.000292 0.016848 0.026257 0.024070 0.023195 
3.900000 0.019742 0.000199 0.012658 0.022381 0.019459 0.019289 
4.000000 0.016217 0.000134 0.009392 0.018833 0.015631 0.015985 
4.100000 0.013233 0.000089 0.006883 0.015635 0.012502 0.013185 
4.200000 0.010727 0.000059 0.004983 0.012799 0.009976 0.010810 
4.300000 0.008637 0.000039 0.003563 0.010328 0.007954 0.008797 
4.400000 0.006908 0.000025 0.002518 0.008213 0.006344 0.007097 
4.500000 0.005489 0.000016 0.001758 0.006437 0.005064 0.005671 
4.600000 0.004332 0.000010 0.001213 0.004971 0.004044 0.004484 
4.700000 0.003397 0.000006 0.000827 0.003784 0.003228 0.003508 
4.800000 0.002645 0.000004 0.000557 0.002839 0.002572 0.002716 
4.900000 0.002046 0.000002 0.000371 0.002099 0.002042 0.002081 
5.000000 0.001573 0.000001 0.000244 0.001531 0.001612 0.001580 


==> Fig/hermit_1.0_2.0.dat <==
-5.000000 0.000035 0.000001 0.000217 0.001110 -0.001536 0.002168 
-4.900000 0.000047 0.000002 0.000322 0.001321 -0.001889 0.002324 
-4.800000 0.000063 0.000004 0.000471 0.001506 -0.002134 0.002066 
-4.700000 0.000084 0.000006 0.000681 0.001623 -0.002157 0.001191 
-4.600000 0.000111 0.000010 0.000971 0.001617 -0.001813 -0.000472 
-4.500000 0.000147 0.000016 0.001366 0.001414 -0.000941 -0.003004 
-4.400000 0.000192 0.000025 0.001895 0.000929 0.000614 -0.006322 
-4.300000 0.000252 0.000039 0.002592 0.000066 0.002964 -0.010099 
-4.200000 0.000327 0.000059 0.003492 -0.001267 0.006131 -0.013712 
-4.100000 0.000423 0.000089 0.004635 -0.003145 0.009997 -0.016234 
-4.000000 0.000545 0.000134 0.006056 -0.005602 0.014245 -0.016501 
-3.900000 0.000697 0.000199 0.007784 -0.008606 0.018329 -0.013281 
-3.800000 0.000889 0.000292 0.009835 -0.012028 0.021459 -0.005546 
-3.700000 0.001127 0.000425 0.012207 -0.015615 0.022647 0.007174 
-3.600000 0.001422 0.000612 0.014863 -0.018967 0.020809 0.024412 
-3.500000 0.001786 0.000873 0.017731 -0.021524 0.014931 0.044440 
-3.400000 0.002231 0.001232 0.020686 -0.022585 0.004312 0.064131 
-3.300000 0.002772 0.001723 0.023548 -0.021340 -0.011168 0.079107 
-3.200000 0.003429 0.002384 0.026071 -0.016953 -0.030773 0.084271 
-3.100000 0.004220 0.003267 0.027946 -0.008664 -0.052702 0.074746 
-3.000000 0.005167 0.004432 0.028807 0.004068 -0.074011 0.047124 
-2.900000 0.006295 0.005953 0.028249 0.021401 -0.090745 0.000843 
-2.800000 0.007631 0.007915 0.025852 0.042953 -0.098313 -0.060634 
-2.700000 0.009205 0.010421 0.021221 0.067668 -0.092134 -0.129207 
-2.600000 0.011048 0.013583 0.014036 0.093738 -0.068500 -0.192450 
-2.500000 0.013194 0.017528 0.004108 0.118619 -0.025553 -0.235081 
-2.400000 0.015678 0.022395 -0.008555 0.139168 0.035789 -0.241594 
-2.300000 0.018537 0.028327 -0.023690 0.151902 0.111173 -0.199753 
-2.200000 0.021807 0.035475 -0.040725 0.153404 0.192628 -0.104320 
-2.100000 0.025527 0.043984 -0.058746 0.140815 0.269041 0.039828 
-2.000000 0.029733 0.053991 -0.076487 0.112390 0.327366 0.216162 
-1.900000 0.034458 0.065616 -0.092362 0.068021 0.354520 0.397313 
-1.800000 0.039735 0.078950 -0.104530 0.009653 0.339742 0.548631 
-1.700000 0.045592 0.094049 -0.111005 -0.058513 0.277070 0.634268 
-1.600000 0.052052 0.110921 -0.109812 -0.130100 0.167437 0.624874 
-1.500000 0.059130 0.129518 -0.099162 -0.196969 0.019908 0.505378 
-1.400000 0.066836 0.149727 -0.077659 -0.249978 -0.148371 0.281009 
-1.300000 0.075169 0.171369 -0.044492 -0.280020 -0.313742 -0.020224 
-1.200000 0.084120 0.194186 0.000388 -0.279243 -0.449089 -0.349820 
-1.100000 0.093667 0.217852 0.056142 -0.242288 -0.528026 -0.646071 
-1.000000 0.103777 0.241971 0.120985 -0.167363 -0.529581 -0.845417 
-0.900000 0.114405 0.266085 0.192213 -0.056962 -0.442538 -0.895777 
-0.800000 0.125492 0.289692 0.266323 0.081922 -0.268564 -0.769018 
-0.700000 0.136967 0.312254 0.339225 0.238188 -0.023372 -0.469551 
-0.600000 0.148746 0.333225 0.406534 0.397627 0.264524 -0.036658 
-0.500000 0.160733 0.352065 0.463919 0.544455 0.557455 0.460618 
-0.400000 0.172819 0.368270 0.507476 0.663178 0.814186 0.935486 
-0.300000 0.184887 0.381388 0.534086 0.740573 0.996538 1.300154 
-0.200000 0.196811 0.391043 0.541724 0.767472 1.075891 1.483820 
-0.100000 0.208459 0.396953 0.529684 0.740100 1.038353 1.447932 
0.000000 0.219696 0.398942 0.498678 0.660748 0.887577 1.195195 
0.100000 0.230383 0.396953 0.450822 0.537648 0.644626 0.770073 
0.200000 0.240385 0.391043 0.389479 0.384063 0.344830 0.250482 
0.300000 0.249571 0.381388 0.318983 0.216689 0.032167 -0.267658 
0.400000 0.257815 0.368270 0.244286 0.053614 -0.247859 -0.689638 
0.500000 0.265004 0.352065 0.170532 -0.087910 -0.455528 -0.940762 
0.600000 0.271034 0.333225 0.102633 -0.193534 -0.563119 -0.980650 
0.700000 0.275819 0.312254 0.044873 -0.253463 -0.558937 -0.810063 
0.800000 0.279288 0.289692 0.000579 -0.263452 -0.448512 -0.469039 
0.900000 0.281390 0.266085 -0.028105 -0.225048 -0.252881 -0.027100 
1.000000 0.282095 0.241971 -0.040328 -0.145086 -0.004398 0.431968 
1.100000 0.281390 0.217852 -0.036517 -0.034536 0.259052 0.827223 
1.200000 0.279288 0.194186 -0.018253 0.093089 0.500324 1.095828 
1.300000 0.275819 0.171369 0.011946 0.223510 0.688641 1.203422 
1.400000 0.271034 0.149727 0.050907 0.343409 0.803692 1.147872 
1.500000 0.265004 0.129518 0.095114 0.441859 0.837628 0.956281 
1.600000 0.257815 0.110921 0.141017 0.511319 0.794856 0.676581 
1.700000 0.249571 0.094049 0.185312 0.548091 0.689899 0.366046 
1.800000 0.240385 0.078950 0.225166 0.552261 0.543930 0.079466 
1.900000 0.230383 0.065616 0.258376 0.527188 0.380729 -0.140593 
2.000000 0.219696 0.053991 0.283453 0.478672 0.222801 -0.269767 
2.100000 0.208459 0.043984 0.299633 0.413951 0.088292 -0.303467 
2.200000 0.196811 0.035475 0.306832 0.340691 -0.010939 -0.254428 
2.300000 0.184887 0.028327 0.305546 0.266085 -0.069945 -0.147391 
2.400000 0.172819 0.022395 0.296728 0.196168 -0.090152 -0.012461 
2.500000 0.160733 0.017528 0.281640 0.135389 -0.077949 0.121310 
2.600000 0.148746 0.013583 0.261717 0.086444 -0.042790 0.230902 
2.700000 0.136967 0.010421 0.238435 0.050349 0.004784 0.302184 
2.800000 0.125492 0.007915 0.213205 0.026687 0.054871 0.330527 
2.900000 0.114405 0.005953 0.187293 0.013967 0.099476 0.319541 
3.000000 0.103777 0.004432 0.161762 0.010019 0.133204 0.278585 
3.100000 0.093667 0.003267 0.137454 0.012386 0.153417 0.219798 
3.200000 0.084120 0.002384 0.114975 0.018644 0.159934 0.155346 
3.300000 0.075169 0.001723 0.094718 0.026649 0.154460 0.095332 
3.400000 0.066836 0.001232 0.076882 0.034685 0.139871 0.046605 
3.500000 0.059130 0.000873 0.061510 0.041529 0.119517 0.012461 
3.600000 0.052052 0.000612 0.048523 0.046443 0.096645 -0.006954 
3.700000 0.045592 0.000425 0.037752 0.049115 0.073985 -0.013790 
3.800000 0.039735 0.000292 0.028976 0.049574 0.053532 -0.011488 
3.900000 0.034458 0.000199 0.021946 0.048079 0.036487 -0.003829 
4.000000 0.029733 0.000134 0.016405 0.045035 0.023333 0.005783 
4.100000 0.025527 0.000089 0.012106 0.040899 0.013981 0.014762 
4.200000 0.021807 0.000059 0.008820 0.036119 0.007956 0.021501 
4.300000 0.018537 0.000039 0.006346 0.031093 0.004577 0.025318 
4.400000 0.015678 0.000025 0.004509 0.026141 0.003104 0.026259 
4.500000 0.013194 0.000016 0.003165 0.021497 0.002848 0.024844 
4.600000 0.011048 0.000010 0.002194 0.017315 0.003243 0.021818 
4.700000 0.009205 0.000006 0.001503 0.013674 0.003863 0.017952 
4.800000 0.007631 0.000004 0.001017 0.010598 0.004434 0.013905 
4.900000 0.006295 0.000002 0.000680 0.008067 0.004801 0.010157 
5.000000 0.005167 0.000001 0.000450 0.006035 0.004911 0.006995 


==> Fig/hermit_2.0_0.5.dat <==
-5.000000 0.000000 0.000001 0.000053 0.000040 0.000012 -0.000002 
-4.900000 0.000000 0.000002 0.000078 0.000049 0.000014 -0.000002 
-4.800000 0.000000 0.000004 0.000111 0.000058 0.000014 -0.000002 
-4.700000 0.000000 0.000006 0.000157 0.000066 0.000012 -0.000002 
-4.600000 0.000000 0.000010 0.000219 0.000071 0.000007 -0.000001 
-4.500000 0.000000 0.000016 0.000299 0.000069 -0.000004 0.000000 
-4.400000 0.000000 0.000025 0.000402 0.000058 -0.000019 0.000003 
-4.300000 0.000000 0.000039 0.000532 0.000032 -0.000040 0.000007 
-4.200000 0.000000 0.000059 0.000690 -0.000012 -0.000066 0.000011 
-4.100000 0.000000 0.000089 0.000878 -0.000080 -0.000095 0.000015 
-4.000000 0.000000 0.000134 0.001094 -0.000175 -0.000122 0.000018 
-3.900000 0.000000 0.000199 0.001332 -0.000300 -0.000141 0.000019 
-3.800000 0.000000 0.000292 0.001579 -0.000454 -0.000146 0.000015 
-3.700000 0.000000 0.000425 0.001816 -0.000630 -0.000128 0.000007 
-3.600000 0.000000 0.000612 0.002017 -0.000818 -0.000079 -0.000007 
-3.500000 0.000000 0.000873 0.002143 -0.000997 0.000006 -0.000026 
-3.400000 0.000000 0.001232 0.002146 -0.001140 0.000128 -0.000049 
-3.300000 0.000000 0.001723 0.001969 -0.001211 0.000281 -0.000071 
-3.200000 0.000000 0.002384 0.001550 -0.001171 0.000449 -0.000087 
-3.100000 0.000000 0.003267 0.000822 -0.000976 0.000610 -0.000092 
-3.000000 0.000000 0.004432 -0.000277 -0.000586 0.000731 -0.000079 
-2.900000 0.000000 0.005953 -0.001795 0.000026 0.000775 -0.000044 
-2.800000 0.000000 0.007915 -0.003756 0.000870 0.000707 0.000013 
-2.700000 0.000000 0.010421 -0.006149 0.001925 0.000497 0.000089 
-2.600000 0.000000 0.013583 -0.008912 0.003135 0.000134 0.000173 
-2.500000 0.000000 0.017528 -0.011925 0.004402 -0.000368 0.000251 
-2.400000 0.000000 0.022395 -0.015001 0.005586 -0.000966 0.000301 
-2.300000 0.000000 0.028327 -0.017882 0.006513 -0.001585 0.000306 
-2.200000 0.000000 0.035475 -0.020248 0.006988 -0.002124 0.000249 
-2.100000 0.000000 0.043984 -0.021729 0.006816 -0.002468 0.000124 
-2.000000 0.000000 0.053991 -0.021934 0.005832 -0.002503 -0.000061 
-1.900000 0.000000 0.065616 -0.020485 0.003931 -0.002146 -0.000283 
-1.800000 0.000000 0.078950 -0.017061 0.001103 -0.001362 -0.000504 
-1.700000 0.000001 0.094049 -0.011453 -0.002543 -0.000184 -0.000678 
-1.600000 0.000001 0.110921 -0.003607 -0.006764 0.001274 -0.000755 
-1.500000 0.000003 0.129518 0.006324 -0.011181 0.002825 -0.000697 
-1.400000 0.000005 0.149727 0.017952 -0.015307 0.004228 -0.000487 
-1.300000 0.000011 0.171369 0.030643 -0.018588 0.005222 -0.000137 
-1.200000 0.000020 0.194186 0.043527 -0.020464 0.005571 0.000310 
-1.100000 0.000038 0.217852 0.055548 -0.020449 0.005117 0.000784 
-1.000000 0.000070 0.241971 0.065534 -0.018209 0.003822 0.001200 
-0.900000 0.000126 0.266085 0.072303 -0.013634 0.001794 0.001476 
-0.800000 0.000222 0.289692 0.074784 -0.006885 -0.000704 0.001561 
-0.700000 0.000385 0.312254 0.072150 0.001585 -0.003283 0.001452 
-0.600000 0.000654 0.333225 0.063946 0.011063 -0.005468 0.001211 
-0.500000 0.001089 0.352065 0.050197 0.020644 -0.006771 0.000976 
-0.400000 0.001778 0.368270 0.031481 0.029345 -0.006762 0.000952 
-0.300000 0.002845 0.381388 0.008954 0.036248 -0.005125 0.001405 
-0.200000 0.004461 0.391043 -0.015681 0.040652 -0.001699 0.002638 
-0.100000 0.006858 0.396953 -0.040266 0.042223 0.003521 0.004972 
0.000000 0.010333 0.398942 -0.062335 0.041102 0.010424 0.008738 
0.100000 0.015262 0.396953 -0.079300 0.037968 0.018855 0.014270 
0.200000 0.022096 0.391043 -0.088675 0.034028 0.028707 0.021911 
0.300000 0.031356 0.381388 -0.088300 0.030932 0.040011 0.032028 
0.400000 0.043615 0.368270 -0.076545 0.030622 0.053014 0.045027 
0.500000 0.059465 0.352065 -0.052489 0.035127 0.068198 0.061353 
0.600000 0.079471 0.333225 -0.016028 0.046317 0.086259 0.081480 
0.700000 0.104104 0.312254 0.032077 0.065672 0.108013 0.105860 
0.800000 0.133672 0.289692 0.090234 0.094064 0.134258 0.134860 
0.900000 0.168240 0.266085 0.156120 0.131605 0.165605 0.168666 
1.000000 0.207554 0.241971 0.226848 0.177576 0.202301 0.207180 
1.100000 0.250984 0.217852 0.299179 0.230435 0.244086 0.249930 
1.200000 0.297493 0.194186 0.369759 0.287929 0.290104 0.295999 
1.300000 0.345637 0.171369 0.435358 0.347267 0.338885 0.344011 
1.400000 0.393622 0.149727 0.493087 0.405366 0.388424 0.392169 
1.500000 0.439391 0.129518 0.540584 0.459109 0.436322 0.438356 
1.600000 0.480771 0.110921 0.576139 0.505613 0.480004 0.480290 
1.700000 0.515630 0.094049 0.598769 0.542460 0.516962 0.515723 
1.800000 0.542067 0.078950 0.608224 0.567878 0.544994 0.542640 
1.900000 0.558576 0.065616 0.604944 0.580849 0.562424 0.559458 
2.000000 0.564190 0.053991 0.589964 0.581146 0.568251 0.565179 
2.100000 0.558576 0.043984 0.564792 0.569296 0.562229 0.559480 
2.200000 0.542067 0.035475 0.531264 0.546480 0.544865 0.542743 
2.300000 0.515630 0.028327 0.491391 0.514386 0.517341 0.516000 
2.400000 0.480771 0.022395 0.447222 0.475043 0.481375 0.480829 
2.500000 0.439391 0.017528 0.400720 0.430637 0.439043 0.439191 
2.600000 0.393622 0.013583 0.353663 0.383351 0.392586 0.393251 
2.700000 0.345637 0.010421 0.307574 0.335216 0.344223 0.345197 
2.800000 0.297493 0.007915 0.263681 0.288006 0.295992 0.297075 
2.900000 0.250984 0.005953 0.222903 0.243165 0.249630 0.250654 
3.000000 0.207554 0.004432 0.185861 0.201775 0.206497 0.207346 
3.100000 0.168240 0.003267 0.152898 0.164558 0.167547 0.168158 
3.200000 0.133672 0.002384 0.124124 0.131898 0.133337 0.133697 
3.300000 0.104104 0.001723 0.099458 0.103888 0.104068 0.104202 
3.400000 0.079471 0.001232 0.078675 0.080392 0.079650 0.079605 
3.500000 0.059465 0.000873 0.061449 0.061100 0.059768 0.059603 
3.600000 0.043615 0.000612 0.047396 0.045587 0.043959 0.043733 
3.700000 0.031356 0.000425 0.036105 0.033369 0.031682 0.031440 
3.800000 0.022096 0.000292 0.027169 0.023942 0.022366 0.022144 
3.900000 0.015262 0.000199 0.020197 0.016819 0.015458 0.015278 
4.000000 0.010333 0.000134 0.014834 0.011550 0.010455 0.010325 
4.100000 0.006858 0.000089 0.010766 0.007736 0.006916 0.006834 
4.200000 0.004461 0.000059 0.007721 0.005038 0.004471 0.004432 
4.300000 0.002845 0.000039 0.005473 0.003175 0.002823 0.002816 
4.400000 0.001778 0.000025 0.003834 0.001923 0.001740 0.001754 
4.500000 0.001089 0.000016 0.002655 0.001105 0.001046 0.001073 
4.600000 0.000654 0.000010 0.001817 0.000589 0.000614 0.000644 
4.700000 0.000385 0.000006 0.001229 0.000277 0.000352 0.000381 
4.800000 0.000222 0.000004 0.000822 0.000098 0.000197 0.000222 
4.900000 0.000126 0.000002 0.000544 0.000003 0.000109 0.000128 
5.000000 0.000070 0.000001 0.000356 -0.000041 0.000060 0.000073 


==> Fig/hermit_2.0_1.0.dat <==
-5.000000 0.000000 0.000001 0.000314 0.000264 -0.000031 0.000002 
-4.900000 0.000000 0.000002 0.000464 0.000306 -0.000036 0.000002 
-4.800000 0.000000 0.000004 0.000677 0.000337 -0.000039 0.000001 
-4.700000 0.000000 0.000006 0.000975 0.000345 -0.000036 0.000000 
-4.600000 0.000000 0.000010 0.001385 0.000315 -0.000026 -0.000002 
-4.500000 0.000000 0.000016 0.001940 0.000229 -0.000005 -0.000004 
-4.400000 0.000000 0.000025 0.002678 0.000063 0.000030 -0.000007 
-4.300000 0.000000 0.000039 0.003643 -0.000205 0.000078 -0.000010 
-4.200000 0.000000 0.000059 0.004879 -0.000595 0.000139 -0.000012 
-4.100000 0.000000 0.000089 0.006433 -0.001122 0.000210 -0.000013 
-4.000000 0.000000 0.000134 0.008342 -0.001787 0.000281 -0.000012 
-3.900000 0.000000 0.000199 0.010632 -0.002575 0.000341 -0.000007 
-3.800000 0.000000 0.000292 0.013303 -0.003441 0.000373 0.000001 
-3.700000 0.000000 0.000425 0.016323 -0.004311 0.000358 0.000013 
-3.600000 0.000000 0.000612 0.019609 -0.005073 0.000276 0.000028 
-3.500000 0.000000 0.000873 0.023017 -0.005579 0.000112 0.000043 
-3.400000 0.000000 0.001232 0.026325 -0.005652 -0.000140 0.000056 
-3.300000 0.000000 0.001723 0.029224 -0.005097 -0.000475 0.000062 
-3.200000 0.000001 0.002384 0.031314 -0.003727 -0.000867 0.000059 
-3.100000 0.000001 0.003267 0.032102 -0.001392 -0.001271 0.000041 
-3.000000 0.000001 0.004432 0.031023 0.001984 -0.001622 0.000009 
-2.900000 0.000002 0.005953 0.027461 0.006364 -0.001840 -0.000036 
-2.800000 0.000004 0.007915 0.020800 0.011559 -0.001840 -0.000088 
-2.700000 0.000006 0.010421 0.010477 0.017207 -0.001548 -0.000139 
-2.600000 0.000010 0.013583 -0.003934 0.022758 -0.000917 -0.000176 
-2.500000 0.000016 0.017528 -0.022641 0.027503 0.000055 -0.000186 
-2.400000 0.000025 0.022395 -0.045542 0.030618 0.001310 -0.000157 
-2.300000 0.000039 0.028327 -0.072138 0.031250 0.002722 -0.000082 
-2.200000 0.000059 0.035475 -0.101467 0.028634 0.004105 0.000041 
-2.100000 0.000089 0.043984 -0.132065 0.022224 0.005229 0.000204 
-2.000000 0.000134 0.053991 -0.161973 0.011827 0.005851 0.000390 
-1.900000 0.000199 0.065616 -0.188794 -0.002276 0.005759 0.000580 
-1.800000 0.000292 0.078950 -0.209818 -0.019255 0.004822 0.000751 
-1.700000 0.000425 0.094049 -0.222200 -0.037723 0.003029 0.000889 
-1.600000 0.000612 0.110921 -0.223202 -0.055802 0.000521 0.000993 
-1.500000 0.000873 0.129518 -0.210466 -0.071283 -0.002397 0.001083 
-1.400000 0.001232 0.149727 -0.182308 -0.081858 -0.005285 0.001203 
-1.300000 0.001723 0.171369 -0.137997 -0.085416 -0.007608 0.001420 
-1.200000 0.002384 0.194186 -0.077985 -0.080361 -0.008817 0.001825 
-1.100000 0.003267 0.217852 -0.004052 -0.065897 -0.008435 0.002521 
-1.000000 0.004432 0.241971 0.080657 -0.042249 -0.006139 0.003615 
-0.900000 0.005953 0.266085 0.171731 -0.010765 -0.001831 0.005207 
-0.800000 0.007915 0.289692 0.263735 0.026136 0.004329 0.007387 
-0.700000 0.010421 0.312254 0.350578 0.065168 0.011941 0.010226 
-0.600000 0.013583 0.333225 0.425994 0.102539 0.020424 0.013785 
-0.500000 0.017528 0.352065 0.484090 0.134408 0.029116 0.018119 
-0.400000 0.022395 0.368270 0.519899 0.157397 0.037398 0.023290 
-0.300000 0.028327 0.381388 0.529900 0.169074 0.044830 0.029382 
-0.200000 0.035475 0.391043 0.512422 0.168336 0.051246 0.036507 
-0.100000 0.043984 0.396953 0.467901 0.155633 0.056817 0.044809 
0.000000 0.053991 0.398942 0.398942 0.132981 0.062058 0.054459 
0.100000 0.065616 0.396953 0.310179 0.103762 0.067755 0.065640 
0.200000 0.078950 0.391043 0.207930 0.072334 0.074860 0.078527 
0.300000 0.094049 0.381388 0.099695 0.043488 0.084334 0.093257 
0.400000 0.110921 0.368270 -0.006482 0.021857 0.096991 0.109905 
0.500000 0.129518 0.352065 -0.102686 0.011325 0.113358 0.128460 
0.600000 0.149727 0.333225 -0.181807 0.014551 0.133577 0.148811 
0.700000 0.171369 0.312254 -0.238125 0.032656 0.157373 0.170743 
0.800000 0.194186 0.289692 -0.267752 0.065115 0.184075 0.193941 
0.900000 0.217852 0.266085 -0.268906 0.109869 0.212702 0.218004 
1.000000 0.241971 0.241971 -0.241971 0.163618 0.242088 0.242463 
1.100000 0.266085 0.217852 -0.189372 0.222259 0.271016 0.266806 
1.200000 0.289692 0.194186 -0.115269 0.281388 0.298353 0.290499 
1.300000 0.312254 0.171369 -0.025123 0.336806 0.323153 0.313005 
1.400000 0.333225 0.149727 0.074824 0.384949 0.344718 0.333802 
1.500000 0.352065 0.129518 0.178087 0.423197 0.362616 0.352395 
1.600000 0.368270 0.110921 0.278456 0.450042 0.376658 0.368330 
1.700000 0.381388 0.094049 0.370434 0.465097 0.386847 0.381206 
1.800000 0.391043 0.078950 0.449574 0.468972 0.393309 0.390684 
1.900000 0.396953 0.065616 0.512683 0.463056 0.396229 0.396502 
2.000000 0.398942 0.053991 0.557907 0.449239 0.395800 0.398487 
2.100000 0.396953 0.043984 0.584692 0.429622 0.392190 0.396566 
2.200000 0.391043 0.035475 0.593646 0.406263 0.385533 0.390774 
2.300000 0.381388 0.028327 0.586334 0.380972 0.375945 0.381258 
2.400000 0.368270 0.022395 0.565023 0.355182 0.363546 0.368271 
2.500000 0.352065 0.017528 0.532422 0.329901 0.348489 0.352171 
2.600000 0.333225 0.013583 0.491428 0.305716 0.330988 0.333396 
2.700000 0.312254 0.010421 0.444905 0.282862 0.311337 0.312450 
2.800000 0.289692 0.007915 0.395507 0.261309 0.289908 0.289877 
2.900000 0.266085 0.005953 0.345549 0.240871 0.267147 0.266234 
3.000000 0.241971 0.004432 0.296934 0.221297 0.243550 0.242068 
3.100000 0.217852 0.003267 0.251118 0.202350 0.219635 0.217897 
3.200000 0.194186 0.002384 0.209122 0.183861 0.195912 0.194185 
3.300000 0.171369 0.001723 0.171563 0.165755 0.172851 0.171334 
3.400000 0.149727 0.001232 0.138716 0.148056 0.150859 0.149673 
3.500000 0.129518 0.000873 0.110576 0.130867 0.130264 0.129457 
3.600000 0.110921 0.000612 0.086928 0.114352 0.111305 0.110865 
3.700000 0.094049 0.000425 0.067413 0.098698 0.094132 0.094005 
3.800000 0.078950 0.000292 0.051585 0.084093 0.078811 0.078921 
3.900000 0.065616 0.000199 0.038957 0.070696 0.065338 0.065601 
4.000000 0.053991 0.000134 0.029041 0.058624 0.053649 0.053988 
4.100000 0.043984 0.000089 0.021374 0.047941 0.043636 0.043989 
4.200000 0.035475 0.000059 0.015534 0.038658 0.035162 0.035485 
4.300000 0.028327 0.000039 0.011150 0.030735 0.028072 0.028340 
4.400000 0.022395 0.000025 0.007905 0.024094 0.022207 0.022406 
4.500000 0.017528 0.000016 0.005536 0.018623 0.017405 0.017538 
4.600000 0.013583 0.000010 0.003831 0.014195 0.013516 0.013590 
4.700000 0.010421 0.000006 0.002619 0.010669 0.010397 0.010425 
4.800000 0.007915 0.000004 0.001769 0.007909 0.007922 0.007917 
4.900000 0.005953 0.000002 0.001181 0.005783 0.005977 0.005953 
5.000000 0.004432 0.000001 0.000780 0.004171 0.004465 0.004431 


==> Fig/hermit_2.0_1.5.dat <==
-5.000000 0.000000 0.000001 0.000618 0.003046 -0.003255 0.002747 
-4.900000 0.000000 0.000002 0.000917 0.003599 -0.003985 0.002889 
-4.800000 0.000000 0.000004 0.001341 0.004061 -0.004489 0.002472 
-4.700000 0.000000 0.000006 0.001936 0.004310 -0.004527 0.001239 
-4.600000 0.000000 0.000010 0.002757 0.004182 -0.003804 -0.001025 
-4.500000 0.000000 0.000016 0.003872 0.003465 -0.001993 -0.004411 
-4.400000 0.000000 0.000025 0.005362 0.001907 0.001213 -0.008789 
-4.300000 0.000001 0.000039 0.007317 -0.000765 0.006025 -0.013708 
-4.200000 0.000001 0.000059 0.009836 -0.004820 0.012463 -0.018337 
-4.100000 0.000001 0.000089 0.013018 -0.010474 0.020243 -0.021456 
-4.000000 0.000002 0.000134 0.016953 -0.017826 0.028674 -0.021560 
-3.900000 0.000003 0.000199 0.021708 -0.026791 0.036579 -0.017087 
-3.800000 0.000004 0.000292 0.027306 -0.037006 0.042290 -0.006779 
-3.700000 0.000006 0.000425 0.033704 -0.047757 0.043742 0.009857 
-3.600000 0.000009 0.000612 0.040766 -0.057914 0.038688 0.032056 
-3.500000 0.000014 0.000873 0.048231 -0.065911 0.025067 0.057404 
-3.400000 0.000020 0.001232 0.055685 -0.069781 0.001497 0.081680 
-3.300000 0.000028 0.001723 0.062535 -0.067278 -0.032164 0.099101 
-3.200000 0.000040 0.002384 0.067994 -0.056090 -0.074256 0.103057 
-3.100000 0.000056 0.003267 0.071078 -0.034156 -0.120912 0.087372 
-3.000000 0.000078 0.004432 0.070633 -0.000069 -0.165928 0.047946 
-2.900000 0.000109 0.005953 0.065374 0.046469 -0.201070 -0.015474 
-2.800000 0.000150 0.007915 0.053976 0.104194 -0.216901 -0.097825 
-2.700000 0.000207 0.010421 0.035182 0.169908 -0.204154 -0.188041 
-2.600000 0.000282 0.013583 0.007953 0.238278 -0.155543 -0.269606 
-2.500000 0.000381 0.017528 -0.028358 0.301898 -0.067783 -0.322621 
-2.400000 0.000513 0.022395 -0.073818 0.351693 0.056531 -0.327358 
-2.300000 0.000686 0.028327 -0.127731 0.377691 0.207644 -0.268854 
-2.200000 0.000910 0.035475 -0.188482 0.370181 0.368372 -0.141719 
-2.100000 0.001201 0.043984 -0.253430 0.321136 0.515224 0.046005 
-2.000000 0.001573 0.053991 -0.318884 0.225789 0.621050 0.271143 
-1.900000 0.002046 0.065616 -0.380184 0.084114 0.659071 0.496834 
-1.800000 0.002645 0.078950 -0.431897 -0.098022 0.607836 0.677556 
-1.700000 0.003397 0.094049 -0.468145 -0.308321 0.456299 0.767343 
-1.600000 0.004332 0.110921 -0.483051 -0.528332 0.208046 0.729909 
-1.500000 0.005489 0.129518 -0.471272 -0.734691 -0.116370 0.548630 
-1.400000 0.006908 0.149727 -0.428595 -0.901322 -0.479832 0.233942 
-1.300000 0.008637 0.171369 -0.352520 -1.002441 -0.832237 -0.174109 
-1.200000 0.010727 0.194186 -0.242781 -1.016034 -1.117106 -0.609630 
-1.100000 0.013233 0.217852 -0.101720 -0.927374 -1.280454 -0.991120 
-1.000000 0.016217 0.241971 0.065534 -0.732023 -1.280526 -1.236758 
-0.900000 0.019742 0.266085 0.251139 -0.437805 -1.096645 -1.281872 
-0.800000 0.023873 0.289692 0.444894 -0.065303 -0.735349 -1.094787 
-0.700000 0.028677 0.312254 0.634863 0.353369 -0.232303 -0.687178 
-0.600000 0.034218 0.333225 0.808236 0.777534 0.350838 -0.115920 
-0.500000 0.040559 0.352065 0.952364 1.162395 0.934529 0.524842 
-0.400000 0.047755 0.368270 1.055861 1.464422 1.433318 1.120419 
-0.300000 0.055855 0.381388 1.109678 1.646974 1.769757 1.558008 
-0.200000 0.064894 0.391043 1.108019 1.685344 1.887774 1.750095 
-0.100000 0.074895 0.396953 1.049011 1.570463 1.763004 1.653616 
0.000000 0.085863 0.398942 0.935021 1.310653 1.408001 1.280386 
0.100000 0.097783 0.396953 0.772600 0.931108 0.871209 0.696143 
0.200000 0.110618 0.391043 0.572030 0.471115 0.229689 0.008136 
0.300000 0.124307 0.381388 0.346521 -0.020642 -0.423165 -0.656201 
0.400000 0.138761 0.368270 0.111126 -0.492037 -0.992744 -1.174824 
0.500000 0.153866 0.352065 -0.118501 -0.893878 -1.398438 -1.455332 
0.600000 0.169483 0.333225 -0.327393 -1.185809 -1.586228 -1.452611 
0.700000 0.185444 0.312254 -0.502470 -1.340916 -1.536465 -1.176214 
0.800000 0.201559 0.289692 -0.633531 -1.348453 -1.265612 -0.686237 
0.900000 0.217620 0.266085 -0.713952 -1.214369 -0.821891 -0.079044 
1.000000 0.233399 0.241971 -0.741035 -0.959687 -0.275904 0.533587 
1.100000 0.248659 0.217852 -0.715990 -0.617060 0.291839 1.047063 
1.200000 0.263157 0.194186 -0.643581 -0.226119 0.804104 1.383460 
1.300000 0.276649 0.171369 -0.531486 0.171698 1.198503 1.504021 
1.400000 0.288901 0.149727 -0.389466 0.538072 1.435596 1.412699 
1.500000 0.299691 0.129518 -0.228427 0.841874 1.502495 1.150871 
1.600000 0.308818 0.110921 -0.059481 1.061909 1.411796 0.785246 
1.700000 0.316108 0.094049 0.106902 1.188136 1.196583 0.392248 
1.800000 0.321421 0.078950 0.261601 1.221377 0.902799 0.042488 
1.900000 0.324651 0.065616 0.397342 1.171751 0.580611 -0.211516 
2.000000 0.325735 0.053991 0.508977 1.056210 0.276358 -0.342346 
2.100000 0.324651 0.043984 0.593562 0.895627 0.026301 -0.348783 
2.200000 0.321421 0.035475 0.650232 0.711867 -0.147044 -0.251720 
2.300000 0.316108 0.028327 0.679938 0.525239 -0.235838 -0.086535 
2.400000 0.308818 0.022395 0.685088 0.352565 -0.245418 0.105926 
2.500000 0.299691 0.017528 0.669122 0.206008 -0.191046 0.287737 
2.600000 0.288901 0.013583 0.636102 0.092672 -0.093772 0.430123 
2.700000 0.276649 0.010421 0.590316 0.014863 0.023771 0.516733 
2.800000 0.263157 0.007915 0.535953 -0.029147 0.140937 0.543933 
2.900000 0.248659 0.005953 0.476851 -0.044057 0.241582 0.518689 
3.000000 0.233399 0.004432 0.416317 -0.036363 0.315347 0.454976 
3.100000 0.217620 0.003267 0.357035 -0.013251 0.357791 0.369741 
3.200000 0.201559 0.002384 0.301037 0.018329 0.369618 0.279283 
3.300000 0.185444 0.001723 0.249725 0.052342 0.355336 0.196641 
3.400000 0.169483 0.001232 0.203939 0.084076 0.321697 0.130227 
3.500000 0.153866 0.000873 0.164043 0.110293 0.276207 0.083639 
3.600000 0.138761 0.000612 0.130025 0.129182 0.225922 0.056379 
3.700000 0.124307 0.000425 0.101596 0.140167 0.176634 0.045090 
3.800000 0.110618 0.000292 0.078279 0.143625 0.132457 0.044955 
3.900000 0.097783 0.000199 0.059493 0.140586 0.095773 0.050933 
4.000000 0.085863 0.000134 0.044611 0.132446 0.067424 0.058671 
4.100000 0.074895 0.000089 0.033014 0.120720 0.047076 0.065021 
4.200000 0.064894 0.000059 0.024115 0.106855 0.033618 0.068176 
4.300000 0.055855 0.000039 0.017391 0.092115 0.025549 0.067543 
4.400000 0.047755 0.000025 0.012384 0.077506 0.021299 0.063436 
4.500000 0.040559 0.000016 0.008709 0.063764 0.019444 0.056724 
4.600000 0.034218 0.000010 0.006050 0.051365 0.018833 0.048489 
4.700000 0.028677 0.000006 0.004151 0.040562 0.018639 0.039778 
4.800000 0.023873 0.000004 0.002814 0.031430 0.018342 0.031435 
4.900000 0.019742 0.000002 0.001885 0.023917 0.017678 0.024033 
5.000000 0.016217 0.000001 0.001248 0.017887 0.016578 0.017870 


==> Fig/hermit_2.0_2.0.dat <==
-5.000000 0.000001 0.000001 0.000967 0.011044 -0.029032 0.066376 
-4.900000 0.000002 0.000002 0.001436 0.013139 -0.036039 0.071783 
-4.800000 0.000003 0.000004 0.002103 0.014963 -0.041285 0.064557 
-4.700000 0.000004 0.000006 0.003039 0.016093 -0.042672 0.038381 
-4.600000 0.000005 0.000010 0.004334 0.015949 -0.037553 -0.012327 
-4.500000 0.000007 0.000016 0.006096 0.013777 -0.022943 -0.090517 
-4.400000 0.000010 0.000025 0.008454 0.008674 0.004067 -0.194174 
-4.300000 0.000014 0.000039 0.011555 -0.000364 0.045660 -0.313915 
-4.200000 0.000019 0.000059 0.015560 -0.014342 0.102430 -0.431192 
-4.100000 0.000026 0.000089 0.020634 -0.034108 0.172384 -0.517896 
-4.000000 0.000035 0.000134 0.026928 -0.060136 0.249943 -0.538284 
-3.900000 0.000047 0.000199 0.034561 -0.092260 0.325198 -0.453924 
-3.800000 0.000063 0.000292 0.043587 -0.129370 0.383693 -0.231887 
-3.700000 0.000084 0.000425 0.053960 -0.169116 0.407068 0.144379 
-3.600000 0.000111 0.000612 0.065487 -0.207661 0.374842 0.663135 
-3.500000 0.000147 0.000873 0.077785 -0.239574 0.267473 1.274087 
-3.400000 0.000192 0.001232 0.090226 -0.257913 0.070630 1.883286 
-3.300000 0.000252 0.001723 0.101902 -0.254601 -0.219728 2.356860 
-3.200000 0.000327 0.002384 0.111590 -0.221142 -0.592221 2.536437 
-3.100000 0.000423 0.003267 0.117750 -0.149694 -1.015953 2.267105 
-3.000000 0.000545 0.004432 0.118552 -0.034477 -1.438757 1.435681 
-2.900000 0.000697 0.005953 0.111943 0.126596 -1.789085 0.013396 
-2.800000 0.000889 0.007915 0.095773 0.330265 -1.982513 -1.906403 
-2.700000 0.001127 0.010421 0.067965 0.566487 -1.933175 -4.087053 
-2.600000 0.001422 0.013583 0.026748 0.817564 -1.569437 -6.155104 
-2.500000 0.001786 0.017528 -0.029077 1.058147 -0.851978 -7.642297 
-2.400000 0.002231 0.022395 -0.099830 1.256408 0.208742 -8.063897 
-2.300000 0.002772 0.028327 -0.184664 1.376569 1.539421 -7.024971 
-2.200000 0.003429 0.035475 -0.281295 1.382757 2.999305 -4.336347 
-2.100000 0.004220 0.043984 -0.385824 1.243982 4.387385 -0.114110 
-2.000000 0.005167 0.053991 -0.492668 0.939712 5.463186 5.166543 
-1.900000 0.006295 0.065616 -0.594653 0.465339 5.980469 10.688301 
-1.800000 0.007631 0.078950 -0.683298 -0.163367 5.730274 15.393063 
-1.700000 0.009205 0.094049 -0.749288 -0.907766 4.586834 18.162797 
-1.600000 0.011048 0.110921 -0.783153 -1.706645 2.547853 18.053894 
-1.500000 0.013194 0.129518 -0.776094 -2.479853 -0.240100 14.539771 
-1.400000 0.015678 0.149727 -0.720908 -3.135400 -3.479073 7.705121 
-1.300000 0.018537 0.171369 -0.612926 -3.579558 -6.744952 -1.663757 
-1.200000 0.021807 0.194186 -0.450861 -3.728975 -9.540379 -12.132390 
-1.100000 0.025527 0.217852 -0.237456 -3.523277 -11.369704 -21.826508 
-1.000000 0.029733 0.241971 0.020164 -2.936320 -11.824825 -28.770206 
-0.900000 0.034458 0.266085 0.310525 -1.984195 -10.666961 -31.293309 
-0.800000 0.039735 0.289692 0.618260 -0.728371 -7.888140 -28.422236 
-0.700000 0.045592 0.312254 0.925004 0.727123 -3.738208 -20.161891 
-0.600000 0.052052 0.333225 1.210672 2.244684 1.291538 -7.591742 
-0.500000 0.059130 0.352065 1.455020 3.667603 6.529340 7.264217 
-0.400000 0.066836 0.368270 1.639367 4.838375 11.221081 21.783824 
-0.300000 0.075169 0.381388 1.748287 5.618476 14.650094 33.247589 
-0.200000 0.084120 0.391043 1.771111 5.906832 16.257883 39.391326 
-0.100000 0.093667 0.396953 1.703064 5.654237 15.743537 38.889535 
0.000000 0.103777 0.398942 1.545901 4.871459 13.122560 31.658478 
0.100000 0.114405 0.396953 1.307964 3.629628 8.732922 18.905306 
0.200000 0.125492 0.391043 1.003624 2.052650 3.185823 2.905952 
0.300000 0.136967 0.381388 0.652178 0.302578 -2.730794 -13.443537 
0.400000 0.148746 0.368270 0.276276 -1.440052 -8.178953 -27.205384 
0.500000 0.160733 0.352065 -0.099935 -2.998165 -12.404786 -35.981836 
0.600000 0.172819 0.333225 -0.452786 -4.219279 -14.856147 -38.374436 
0.700000 0.184887 0.312254 -0.760959 -4.992933 -15.263276 -34.224934 
0.800000 0.196811 0.289692 -1.007103 -5.262121 -13.669498 -24.593586 
0.900000 0.208459 0.266085 -1.179020 -5.027416 -10.408702 -11.490756 
1.000000 0.219696 0.241971 -1.270346 -4.343591 -6.036237 2.568434 
1.100000 0.230383 0.217852 -1.280678 -3.309630 -1.228021 15.081641 
1.200000 0.240385 0.194186 -1.215177 -2.053939 3.332526 24.035459 
1.300000 0.249571 0.171369 -1.083733 -0.717094 7.059400 28.244180 
1.400000 0.257815 0.149727 -0.899782 0.565362 9.543601 27.493100 
1.500000 0.265004 0.129518 -0.678956 1.677799 10.596351 22.475904 
1.600000 0.271034 0.110921 -0.437671 2.535346 10.252483 14.560915 
1.700000 0.275819 0.094049 -0.191828 3.089741 8.737988 5.453692 
1.800000 0.279288 0.078950 0.044307 3.330028 6.411524 -3.162630 
1.900000 0.281390 0.065616 0.258921 3.278674 3.693026 -9.933606 
2.000000 0.282095 0.053991 0.443176 2.984256 0.993007 -14.032280 
2.100000 0.281390 0.043984 0.591404 2.512132 -1.345950 -15.226808 
2.200000 0.279288 0.035475 0.701021 1.934620 -3.087855 -13.824092 
2.300000 0.275819 0.028327 0.772205 1.321980 -4.119109 -10.521164 
2.400000 0.271034 0.022395 0.807417 0.735216 -4.442837 -6.209622 
2.500000 0.265004 0.017528 0.810821 0.221262 -4.156540 -1.779970 
2.600000 0.257815 0.013583 0.787684 -0.189296 -3.419794 2.035955 
2.700000 0.249571 0.010421 0.743805 -0.482176 -2.419074 4.761470 
2.800000 0.240385 0.007915 0.685021 -0.657495 -1.335864 6.204380 
2.900000 0.230383 0.005953 0.616809 -0.726653 -0.322365 6.427845 
3.000000 0.219696 0.004432 0.544009 -0.708625 0.513057 5.681273 
3.100000 0.208459 0.003267 0.470647 -0.626247 1.110640 4.313477 
3.200000 0.196811 0.002384 0.399868 -0.502952 1.455765 2.688703 
3.300000 0.184887 0.001723 0.333942 -0.360226 1.569778 1.120608 
3.400000 0.172819 0.001232 0.274343 -0.215916 1.497935 -0.167981 
3.500000 0.160733 0.000873 0.221850 -0.083366 1.297043 -1.058665 
3.600000 0.148746 0.000612 0.176687 0.028732 1.024728 -1.529010 
3.700000 0.136967 0.000425 0.138653 0.115936 0.731534 -1.629551 
3.800000 0.125492 0.000292 0.107252 0.177320 0.456223 -1.454558 
3.900000 0.114405 0.000199 0.081805 0.214566 0.224084 -1.113656 
4.000000 0.103777 0.000134 0.061545 0.231043 0.047614 -0.709200 
4.100000 0.093667 0.000089 0.045683 0.230988 -0.071231 -0.321752 
4.200000 0.084120 0.000059 0.033464 0.218833 -0.138023 -0.003777 
4.300000 0.075169 0.000039 0.024196 0.198730 -0.162765 0.219884 
4.400000 0.066836 0.000025 0.017271 0.174250 -0.157182 0.347025 
4.500000 0.059130 0.000016 0.012174 0.148231 -0.132662 0.390918 
4.600000 0.052052 0.000010 0.008474 0.122759 -0.098932 0.372964 
4.700000 0.045592 0.000006 0.005826 0.099226 -0.063404 0.316510 
4.800000 0.039735 0.000004 0.003957 0.078432 -0.031055 0.242488 
4.900000 0.034458 0.000002 0.002655 0.060718 -0.004676 0.166996 
5.000000 0.029733 0.000001 0.001760 0.046094 0.014689 0.100548 


==> Fig/hermit_4.0_0.5.dat <==
-5.000000 0.000000 0.000001 0.004849 0.026241 0.000465 0.000063 
-4.900000 0.000000 0.000002 0.007199 0.030767 0.000848 0.000183 
-4.800000 0.000000 0.000004 0.010552 0.034360 0.001346 0.000341 
-4.700000 0.000000 0.000006 0.015261 0.035925 0.001936 0.000524 
-4.600000 0.000000 0.000010 0.021778 0.033989 0.002564 0.000699 
-4.500000 0.000000 0.000016 0.030654 0.026687 0.003127 0.000818 
-4.400000 0.000000 0.000025 0.042543 0.011837 0.003471 0.000813 
-4.300000 0.000000 0.000039 0.058199 -0.012905 0.003388 0.000610 
-4.200000 0.000000 0.000059 0.078442 -0.049765 0.002630 0.000139 
-4.100000 0.000000 0.000089 0.104118 -0.100436 0.000936 -0.000641 
-4.000000 0.000000 0.000134 0.136018 -0.165519 -0.001914 -0.001713 
-3.900000 0.000000 0.000199 0.174766 -0.243858 -0.006028 -0.002976 
-3.800000 0.000000 0.000292 0.220674 -0.331815 -0.011321 -0.004225 
-3.700000 0.000000 0.000425 0.273549 -0.422595 -0.017420 -0.005149 
-3.600000 0.000000 0.000612 0.332472 -0.505765 -0.023595 -0.005359 
-3.500000 0.000000 0.000873 0.395550 -0.567139 -0.028728 -0.004451 
-3.400000 0.000000 0.001232 0.459669 -0.589227 -0.031354 -0.002103 
-3.300000 0.000000 0.001723 0.520272 -0.552419 -0.029797 0.001800 
-3.200000 0.000000 0.002384 0.571202 -0.437027 -0.022420 0.007040 
-3.100000 0.000000 0.003267 0.604657 -0.226188 -0.007977 0.012977 
-3.000000 0.000000 0.004432 0.611318 0.090504 0.013953 0.018527 
-2.900000 0.000000 0.005953 0.580676 0.512985 0.042537 0.022249 
-2.800000 0.000000 0.007915 0.501632 1.026841 0.075335 0.022571 
-2.700000 0.000000 0.010421 0.363361 1.600285 0.108150 0.018126 
-2.600000 0.000000 0.013583 0.156460 2.182796 0.135196 0.008176 
-2.500000 0.000000 0.017528 -0.125677 2.706215 0.149657 -0.006980 
-2.400000 0.000000 0.022395 -0.485340 3.088923 0.144662 -0.025717 
-2.300000 0.000000 0.028327 -0.918974 3.243398 0.114615 -0.045032 
-2.200000 0.000000 0.035475 -1.415809 3.086925 0.056703 -0.060834 
-2.100000 0.000000 0.043984 -1.956860 2.554632 -0.027677 -0.068594 
-2.000000 0.000000 0.053991 -2.514517 1.613378 -0.131917 -0.064307 
-1.900000 0.000000 0.065616 -3.052918 0.274476 -0.243948 -0.045600 
-1.800000 0.000000 0.078950 -3.529269 -1.397090 -0.347022 -0.012740 
-1.700000 0.000000 0.094049 -3.896179 -3.279276 -0.421642 0.030746 
-1.600000 0.000000 0.110921 -4.104986 -5.197287 -0.448532 0.078087 
-1.500000 0.000000 0.129518 -4.109907 -6.936583 -0.412287 0.120100 
-1.400000 0.000000 0.149727 -3.872726 -8.264318 -0.305122 0.146778 
-1.300000 0.000000 0.171369 -3.367594 -8.957486 -0.129942 0.149438 
-1.200000 0.000000 0.194186 -2.585442 -8.834630 0.098008 0.122980 
-1.100000 0.000000 0.217852 -1.537457 -7.786792 0.351568 0.067725 
-1.000000 0.000000 0.241971 -0.257094 -5.802846 0.594441 -0.009703 
-0.900000 0.000000 0.266085 1.199799 -2.984475 0.786205 -0.096837 
-0.800000 0.000000 0.289692 2.757019 0.452883 0.888913 -0.177279 
-0.700000 0.000000 0.312254 4.322243 4.195040 0.874228 -0.233810 
-0.600000 0.000000 0.333225 5.793276 7.859579 0.729738 -0.252112 
-0.500000 0.000000 0.352065 7.065832 11.038937 0.463119 -0.224290 
-0.400000 0.000000 0.368270 8.042191 13.350806 0.103052 -0.151309 
-0.300000 0.000000 0.381388 8.639894 14.488974 -0.303635 -0.043655 
-0.200000 0.000000 0.391043 8.799569 14.267171 -0.698432 0.080111 
-0.100000 0.000000 0.396953 8.491044 12.649026 -1.020289 0.196749 
0.000000 0.000000 0.398942 7.717040 9.759087 -1.215914 0.283036 
0.100000 0.000000 0.396953 6.513956 5.872482 -1.249328 0.320743 
0.200000 0.000000 0.391043 4.949623 1.384079 -1.108835 0.300760 
0.300000 0.000001 0.381388 3.118161 -3.238911 -0.809968 0.225360 
0.400000 0.000001 0.368270 1.132461 -7.514294 -0.393700 0.108024 
0.500000 0.000003 0.352065 -0.884977 -11.004118 0.079879 -0.029201 
0.600000 0.000005 0.333225 -2.811916 -13.367391 0.541333 -0.160248 
0.700000 0.000011 0.312254 -4.535984 -14.399000 0.923344 -0.260456 
0.800000 0.000020 0.289692 -5.963083 -14.049782 1.171744 -0.311654 
0.900000 0.000038 0.266085 -7.023832 -12.425639 1.254138 -0.305762 
1.000000 0.000070 0.241971 -7.677529 -9.766749 1.164578 -0.246136 
1.100000 0.000126 0.217852 -7.913409 -6.410817 0.923568 -0.146423 
1.200000 0.000222 0.194186 -7.749237 -2.746384 0.573579 -0.027288 
1.300000 0.000385 0.171369 -7.227614 0.836760 0.171062 0.088174 
1.400000 0.000654 0.149727 -6.410507 3.993146 -0.223404 0.179245 
1.500000 0.001089 0.129518 -5.372704 6.457417 -0.554996 0.231568 
1.600000 0.001778 0.110921 -4.194906 8.066540 -0.782801 0.239482 
1.700000 0.002845 0.094049 -2.957131 8.766945 -0.884979 0.206371 
1.800000 0.004461 0.078950 -1.732995 8.607383 -0.860280 0.143112 
1.900000 0.006858 0.065616 -0.585282 7.720205 -0.726029 0.065170 
2.000000 0.010333 0.053991 0.436989 6.295016 -0.513283 -0.010909 
2.100000 0.015262 0.043984 1.299950 4.549183 -0.260318 -0.070779 
2.200000 0.022096 0.035475 1.984833 2.699451 -0.005770 -0.104695 
2.300000 0.031356 0.028327 2.486748 0.938115 0.217388 -0.108646 
2.400000 0.043615 0.022395 2.812568 -0.583968 0.386091 -0.084165 
2.500000 0.059465 0.017528 2.978293 -1.766561 0.489215 -0.037072 
2.600000 0.079471 0.013583 3.006203 -2.561675 0.527380 0.024420 
2.700000 0.104104 0.010421 2.922096 -2.968836 0.510894 0.091724 
2.800000 0.133672 0.007915 2.752828 -3.025823 0.456496 0.157569 
2.900000 0.168240 0.005953 2.524301 -2.796925 0.383622 0.217073 
3.000000 0.207554 0.004432 2.259966 -2.360656 0.310901 0.268075 
3.100000 0.250984 0.003267 1.979855 -1.798537 0.253400 0.310809 
3.200000 0.297493 0.002384 1.700102 -1.186057 0.220938 0.347121 
3.300000 0.345637 0.001723 1.432858 -0.586377 0.217520 0.379491 
3.400000 0.393622 0.001232 1.186527 -0.046884 0.241775 0.410120 
3.500000 0.439391 0.000873 0.966211 0.401712 0.288131 0.440265 
3.600000 0.480771 0.000612 0.774275 0.744259 0.348383 0.469934 
3.700000 0.515630 0.000425 0.610949 0.978672 0.413340 0.497935 
3.800000 0.542067 0.000292 0.474919 1.112733 0.474289 0.522205 
3.900000 0.558576 0.000199 0.363853 1.160719 0.524086 0.540301 
4.000000 0.564190 0.000134 0.274844 1.140292 0.557806 0.549925 
4.100000 0.558576 0.000089 0.204758 1.069927 0.572959 0.549373 
4.200000 0.542067 0.000059 0.150492 0.966997 0.569331 0.537826 
4.300000 0.515630 0.000039 0.109147 0.846538 0.548578 0.515463 
4.400000 0.480771 0.000025 0.078133 0.720614 0.513669 0.483398 
4.500000 0.439391 0.000016 0.055217 0.598167 0.468304 0.443488 
4.600000 0.393622 0.000010 0.038529 0.485214 0.416384 0.398059 
4.700000 0.345637 0.000006 0.026550 0.385265 0.361579 0.349610 
4.800000 0.297493 0.000004 0.018071 0.299831 0.307041 0.300550 
4.900000 0.250984 0.000002 0.012149 0.228957 0.255237 0.252981 
5.000000 0.207554 0.000001 0.008070 0.171703 0.207898 0.208571 


==> Fig/hermit_4.0_1.0.dat <==
-5.000000 0.000000 0.000001 0.006093 0.101068 -0.188822 0.184666 
-4.900000 0.000000 0.000002 0.009053 0.120218 -0.232398 0.194098 
-4.800000 0.000000 0.000004 0.013278 0.136861 -0.263437 0.165814 
-4.700000 0.000000 0.000006 0.019218 0.147140 -0.268166 0.082559 
-4.600000 0.000000 0.000010 0.027447 0.145711 -0.229392 -0.070072 
-4.500000 0.000000 0.000016 0.038665 0.125680 -0.127986 -0.298130 
-4.400000 0.000000 0.000025 0.053711 0.078754 0.054284 -0.592725 
-4.300000 0.000000 0.000039 0.073549 -0.004275 0.330454 -0.923559 
-4.200000 0.000000 0.000059 0.099238 -0.132611 0.702701 -1.234463 
-4.100000 0.000000 0.000089 0.131878 -0.314017 1.155867 -1.443322 
-4.000000 0.000000 0.000134 0.172507 -0.552837 1.651187 -1.448840 
-3.900000 0.000000 0.000199 0.221973 -0.847528 2.121765 -1.145950 
-3.800000 0.000000 0.000292 0.280737 -1.187889 2.471730 -0.450168 
-3.700000 0.000000 0.000425 0.348645 -1.552323 2.581130 0.671230 
-3.600000 0.000000 0.000612 0.424639 -1.905619 2.318313 2.166288 
-3.500000 0.000000 0.000873 0.506447 -2.197900 1.560612 3.871787 
-3.400000 0.000000 0.001232 0.590261 -2.365456 0.222629 5.503058 
-3.300000 0.000000 0.001723 0.670449 -2.334170 -1.710712 6.670279 
-3.200000 0.000000 0.002384 0.739343 -2.026077 -4.151471 6.928462 
-3.100000 0.000000 0.003267 0.787167 -1.369261 -6.883651 5.862074 
-3.000000 0.000000 0.004432 0.802165 -0.310778 -9.554325 3.196156 
-2.900000 0.000000 0.005953 0.770994 1.168385 -11.689238 -1.084698 
-2.800000 0.000000 0.007915 0.679450 3.038051 -12.738813 -6.637474 
-2.700000 0.000000 0.010421 0.513527 5.205723 -12.155926 -12.714896 
-2.600000 0.000000 0.013583 0.260844 7.508511 -9.500176 -18.203102 
-2.500000 0.000000 0.017528 -0.087642 9.713183 -4.555683 -21.761501 
-2.400000 0.000000 0.022395 -0.535713 11.526965 2.557856 -22.062503 
-2.300000 0.000000 0.028327 -1.079948 12.620732 11.306129 -18.101677 
-2.200000 0.000000 0.035475 -1.707946 12.664532 20.719185 -9.521325 
-2.100000 0.000000 0.043984 -2.397000 11.373292 29.449488 3.129737 
-2.000000 0.000000 0.053991 -3.113479 8.558168 35.918889 18.282447 
-1.900000 0.000000 0.065616 -3.813171 4.176839 38.547904 33.446265 
-1.800000 0.000000 0.078950 -4.442810 -1.625510 36.041362 45.549135 
-1.700000 0.000000 0.094049 -4.942868 -8.493191 27.686207 51.492484 
-1.600000 0.000000 0.110921 -5.251613 -15.862699 13.604377 48.834261 
-1.500000 0.000000 0.129518 -5.310221 -22.996157 -5.099330 36.461502 
-1.400000 0.000000 0.149727 -5.068614 -29.046576 -26.345005 15.087958 
-1.300000 0.000000 0.171369 -4.491502 -33.150905 -47.269062 -12.575917 
-1.200000 0.000001 0.194186 -3.564013 -34.541584 -64.594544 -42.079444 
-1.100000 0.000001 0.217852 -2.296220 -32.662663 -75.137789 -67.924610 
-1.000000 0.000001 0.241971 -0.725912 -27.273557 -76.374154 -84.599079 
-0.900000 0.000002 0.266085 1.080945 -18.523008 -66.961900 -87.755174 
-0.800000 0.000004 0.289692 3.032414 -6.978124 -47.117878 -75.278260 
-0.700000 0.000006 0.312254 5.015548 6.401306 -18.755042 -47.982482 
-0.600000 0.000010 0.333225 6.903881 20.345545 14.670826 -9.731715 
-0.500000 0.000016 0.352065 8.566923 33.408205 48.605292 33.099190 
-0.400000 0.000025 0.368270 9.880835 44.135076 78.072686 72.757780 
-0.300000 0.000039 0.381388 10.739271 51.246642 98.478221 101.629936 
-0.200000 0.000059 0.391043 11.063276 53.808724 106.393847 113.820323 
-0.100000 0.000089 0.396953 10.809177 51.365881 100.181225 106.444492 
0.000000 0.000134 0.398942 9.973557 44.016632 80.329245 80.329245 
0.100000 0.000199 0.396953 8.594711 32.417539 49.433553 39.943452 
0.200000 0.000292 0.391043 6.750335 17.713602 11.812141 -7.445369 
0.300000 0.000425 0.381388 4.551635 1.403495 -27.179451 -53.214805 
0.400000 0.000612 0.368270 2.134396 -14.841921 -62.011840 -89.117901 
0.500000 0.000873 0.352065 -0.352065 -29.382366 -87.868853 -108.920640 
0.600000 0.001232 0.333225 -2.756967 -40.803744 -101.399200 -109.591542 
0.700000 0.001723 0.312254 -4.939940 -48.079718 -101.202203 -91.796228 
0.800000 0.002384 0.289692 -6.781563 -50.678101 -87.970150 -59.613158 
0.900000 0.003267 0.266085 -8.191594 -48.599736 -64.276308 -19.564195 
1.000000 0.004432 0.241971 -9.114231 -42.347949 -34.063522 20.798122 
1.100000 0.005953 0.217852 -9.530074 -32.836764 -1.940156 54.420152 
1.200000 0.007915 0.194186 -9.454841 -21.254391 27.581540 76.062757 
1.300000 0.010421 0.171369 -8.935204 -8.903656 50.769120 83.143708 
1.400000 0.013583 0.149727 -8.042401 2.957436 65.165392 75.972621 
1.500000 0.017528 0.129518 -6.864433 13.253967 69.829257 57.388412 
1.600000 0.022395 0.110921 -5.497710 21.195234 65.307725 31.937288 
1.700000 0.028327 0.094049 -4.038994 26.329681 53.374214 4.812797 
1.800000 0.035475 0.078950 -2.578323 28.552106 36.605396 -19.196000 
1.900000 0.043984 0.065616 -1.193438 28.068360 17.888157 -36.535259 
2.000000 0.053991 0.053991 0.053991 25.327934 -0.051908 -45.358713 
2.100000 0.065616 0.043984 1.120280 20.937705 -15.025886 -45.599662 
2.200000 0.078950 0.035475 1.979899 15.570712 -25.614135 -38.690823 
2.300000 0.094049 0.028327 2.624171 9.882241 -31.241459 -27.045908 
2.400000 0.110921 0.022395 3.058878 4.442522 -32.109639 -13.446943 
2.500000 0.129518 0.017528 3.301163 -0.308554 -29.023797 -0.475282 
2.600000 0.149727 0.013583 3.376161 -4.083182 -23.160340 9.910220 
2.700000 0.171369 0.010421 3.313674 -6.745744 -15.824946 16.594414 
2.800000 0.194186 0.007915 3.145187 -8.295617 -8.241041 19.324458 
2.900000 0.217852 0.005953 2.901398 -8.838388 -1.395753 18.565204 
3.000000 0.241971 0.004432 2.610359 -8.551484 4.044971 15.255030 
3.100000 0.266085 0.003267 2.296246 -7.649588 7.754440 10.531493 
3.200000 0.289692 0.002384 1.978713 -6.354018 9.709228 5.486089 
3.300000 0.312254 0.001723 1.672736 -4.868752 10.117676 0.987563 
3.400000 0.333225 0.001232 1.388844 -3.364299 9.332661 -2.410054 
3.500000 0.352065 0.000873 1.133615 -1.969296 7.765972 -4.479167 
3.600000 0.368270 0.000612 0.910323 -0.768815 5.816901 -5.269074 
3.700000 0.381388 0.000425 0.719647 0.192224 3.822005 -5.020937 
3.800000 0.391043 0.000292 0.560365 0.902337 2.027773 -4.072820 
3.900000 0.396953 0.000199 0.429979 1.375128 0.583801 -2.775065 
4.000000 0.398942 0.000134 0.325252 1.640748 -0.448426 -1.428439 
4.100000 0.396953 0.000089 0.242626 1.738160 -1.077088 -0.249513 
4.200000 0.391043 0.000059 0.178537 1.708835 -1.357522 0.638788 
4.300000 0.381388 0.000039 0.129631 1.592139 -1.370225 1.197595 
4.400000 0.368270 0.000025 0.092892 1.422382 -1.202382 1.451243 
4.500000 0.352065 0.000016 0.065709 1.227326 -0.934472 1.462523 
4.600000 0.333225 0.000010 0.045892 1.027821 -0.632192 1.309706 
4.700000 0.312254 0.000006 0.031650 0.838255 -0.343090 1.068786 
4.800000 0.289692 0.000004 0.021559 0.667467 -0.096780 0.802253 
4.900000 0.266085 0.000002 0.014505 0.519891 0.092541 0.554065 
5.000000 0.241971 0.000001 0.009641 0.396712 0.222412 0.349488 


==> Fig/hermit_4.0_1.5.dat <==
-5.000000 0.000000 0.000001 0.007382 0.229169 -1.047779 3.339008 
-4.900000 0.000000 0.000002 0.010973 0.274108 -1.308567 3.633551 
-4.800000 0.000000 0.000004 0.016102 0.314342 -1.510010 3.302854 
-4.700000 0.000000 0.000006 0.023318 0.341448 -1.577012 2.027940 
-4.600000 0.000000 0.000010 0.033320 0.343644 -1.413920 -0.476496 
-4.500000 0.000000 0.000016 0.046967 0.305577 -0.911794 -4.367614 
-4.400000 0.000000 0.000025 0.065286 0.208593 0.037003 -9.557049 
-4.300000 0.000000 0.000039 0.089462 0.031721 1.515829 -15.589822 
-4.200000 0.000000 0.000059 0.120802 -0.246389 3.552827 -21.551162 
-4.100000 0.000000 0.000089 0.160668 -0.644363 6.084553 -26.042953 
-4.000000 0.000000 0.000134 0.210360 -1.173774 8.919458 -27.274755 
-3.900000 0.000000 0.000199 0.270956 -1.833662 11.709384 -23.305958 
-3.800000 0.000000 0.000292 0.343079 -2.604296 13.939690 -12.451866 
-3.700000 0.000000 0.000425 0.426616 -3.440866 14.949657 6.173450 
-3.600000 0.000000 0.000612 0.520371 -4.268188 13.993559 32.056782 
-3.500000 0.000000 0.000873 0.621684 -4.977810 10.348315 62.761670 
-3.400000 0.000000 0.001232 0.726033 -5.429147 3.465612 93.655849 
-3.300000 0.000000 0.001723 0.826681 -5.456240 -6.844823 118.075460 
-3.200000 0.000000 0.002384 0.914401 -4.881457 -20.227159 128.072298 
-3.100000 0.000000 0.003267 0.977373 -3.536717 -35.625302 115.792653 
-3.000000 0.000000 0.004432 1.001321 -1.291715 -51.209621 75.383831 
-2.900000 0.000000 0.005953 0.969968 1.912813 -64.432013 5.139706 
-2.800000 0.000000 0.007915 0.865888 6.030455 -72.246233 -90.579011 
-2.700000 0.000000 0.010421 0.671772 10.878332 -71.507215 -200.225880 
-2.600000 0.000000 0.013583 0.372136 16.116608 -59.528283 -305.319190 
-2.500000 0.000000 0.017528 -0.044608 21.245150 -34.732970 -382.461230 
-2.400000 0.000000 0.022395 -0.583822 25.623470 2.703562 -407.190383 
-2.300000 0.000001 0.028327 -1.242259 28.517999 50.359725 -359.268306 
-2.200000 0.000001 0.035475 -2.005879 29.177271 103.365257 -228.507681 
-2.100000 0.000001 0.043984 -2.848170 26.930955 154.616913 -19.843959 
-2.000000 0.000002 0.053991 -3.729314 21.303490 195.482740 243.812243 
-1.900000 0.000003 0.065616 -4.596504 12.128095 216.979944 522.224589 
-1.800000 0.000004 0.078950 -5.385672 -0.356728 211.306798 762.694403 
-1.700000 0.000006 0.094049 -6.024755 -15.447530 173.505146 908.948982 
-1.600000 0.000009 0.110921 -6.438494 -31.970678 102.951060 912.802468 
-1.500000 0.000014 0.129518 -6.554552 -48.343989 4.341183 746.365224 
-1.400000 0.000020 0.149727 -6.310529 -62.709162 -112.121319 411.982165 
-1.300000 0.000028 0.171369 -5.661294 -73.128097 -231.529129 -52.900269 
-1.200000 0.000040 0.194186 -4.585869 -77.824490 -336.080140 -577.991216 
-1.100000 0.000056 0.217852 -3.093052 -75.441525 -407.709391 -1070.181709 
-1.000000 0.000078 0.241971 -1.224977 -65.279250 -431.162053 -1430.180818 
-0.900000 0.000109 0.266085 0.942069 -47.473054 -396.979982 -1572.816802 
-0.800000 0.000150 0.289692 3.300016 -23.078788 -303.819484 -1446.765980 
-0.700000 0.000207 0.312254 5.714709 5.959425 -159.578757 -1049.078910 
-0.600000 0.000282 0.333225 8.034678 36.966879 19.008976 -430.594376 
-0.500000 0.000381 0.352065 10.102395 66.810767 208.391926 309.893921 
-0.400000 0.000513 0.368270 11.767023 92.257818 381.590428 1042.375588 
-0.300000 0.000686 0.381388 12.897479 110.371751 512.437315 1630.316084 
-0.200000 0.000910 0.391043 13.394477 118.895787 579.939879 1958.270387 
-0.100000 0.001201 0.396953 13.200251 116.564410 571.967078 1956.394767 
0.000000 0.001573 0.398942 12.304876 103.296507 487.555538 1616.252675 
0.100000 0.002046 0.396953 10.748408 80.238128 337.364626 994.103421 
0.200000 0.002645 0.391043 8.618542 49.644894 142.150434 200.633612 
0.300000 0.003397 0.381388 6.043940 14.617959 -70.497431 -620.820586 
0.400000 0.004332 0.368270 3.183873 -21.270441 -270.581298 -1322.866868 
0.500000 0.005489 0.352065 0.215227 -54.409435 -430.489262 -1783.226225 
0.600000 0.006908 0.333225 -2.681825 -81.579385 -529.302024 -1928.170350 
0.700000 0.008637 0.312254 -5.338040 -100.320144 -555.864314 -1745.329749 
0.800000 0.010727 0.289692 -7.607836 -109.189366 -510.122654 -1283.492795 
0.900000 0.013233 0.266085 -9.379378 -107.880361 -402.569514 -639.999257 
1.000000 0.016217 0.241971 -10.581178 -97.190772 -251.988416 60.954396 
1.100000 0.019742 0.217852 -11.184808 -78.855307 -81.993098 693.972088 
1.200000 0.023873 0.194186 -11.203730 -55.274388 82.960129 1156.426249 
1.300000 0.028677 0.171369 -10.688677 -29.182956 221.363794 1385.881311 
1.400000 0.034218 0.149727 -9.720322 -3.308497 317.627445 1367.945844 
1.500000 0.040559 0.129518 -8.400177 19.935749 363.800893 1133.872270 
1.600000 0.047755 0.110921 -6.840767 38.685986 359.894703 749.490193 
1.700000 0.055855 0.094049 -5.156055 51.769090 312.905185 298.730576 
1.800000 0.064894 0.078950 -3.452972 58.743140 234.865785 -134.245678 
1.900000 0.074895 0.065616 -1.824673 59.845263 140.375576 -480.522859 
2.000000 0.085863 0.053991 -0.345880 55.866428 44.084872 -696.740411 
2.100000 0.097783 0.043984 0.929581 47.979876 -41.444164 -768.950472 
2.200000 0.110618 0.035475 1.969167 37.552132 -107.212524 -710.274343 
2.300000 0.124307 0.028327 2.760257 25.963189 -148.465846 -553.850154 
2.400000 0.138761 0.022395 3.307452 14.456712 -164.610129 -343.278079 
2.500000 0.153866 0.017528 3.629031 4.033459 -158.513927 -122.887810 
2.600000 0.169483 0.013583 3.753027 -4.607102 -135.424256 70.244107 
2.700000 0.185444 0.010421 3.713331 -11.079272 -101.744059 211.328185 
2.800000 0.201559 0.007915 3.546166 -15.285556 -63.892192 289.584498 
2.900000 0.217620 0.005953 3.287150 -17.364204 -27.407047 307.030638 
3.000000 0.233399 0.004432 2.969061 -17.622095 3.620159 275.214942 
3.100000 0.248659 0.003267 2.620333 -16.464314 26.769623 210.984060 
3.200000 0.263157 0.002384 2.264240 -14.329599 41.220719 132.311048 
3.300000 0.276649 0.001723 1.918670 -11.637866 47.466226 54.951837 
3.400000 0.288901 0.001232 1.596341 -8.752976 46.909956 -9.653819 
3.500000 0.299691 0.000873 1.305358 -5.961197 41.438718 -55.168502 
3.600000 0.308818 0.000612 1.049936 -3.463715 33.039937 -80.033541 
3.700000 0.316108 0.000425 0.831221 -1.380266 23.509858 -86.397403 
3.800000 0.321421 0.000292 0.648089 0.239616 14.270613 -78.700865 
3.900000 0.324651 0.000199 0.497882 1.401183 6.292222 -62.274393 
4.000000 0.325735 0.000134 0.377023 2.147855 0.100387 -42.197699 
4.100000 0.324651 0.000089 0.281524 2.545620 -4.156720 -22.547876 
4.200000 0.321421 0.000059 0.207349 2.669889 -6.610400 -6.051380 
4.300000 0.316108 0.000039 0.150677 2.595502 -7.566087 5.924841 
4.400000 0.308818 0.000025 0.108058 2.389985 -7.408199 13.150027 
4.500000 0.299691 0.000016 0.076493 2.109740 -6.525494 16.189239 
4.600000 0.288901 0.000010 0.053460 1.798611 -5.260755 16.044497 
4.700000 0.276649 0.000006 0.036893 1.488189 -3.883698 13.846182 
4.800000 0.263157 0.000004 0.025145 1.199205 -2.582928 10.630748 
4.900000 0.248659 0.000002 0.016927 0.943511 -1.471387 7.212656 
5.000000 0.233399 0.000001 0.011257 0.726199 -0.599734 4.138701 


==> Fig/hermit_4.0_2.0.dat <==
-5.000000 0.000000 0.000001 0.008715 0.422346 -3.363201 20.805000 
-4.900000 0.000000 0.000002 0.012960 0.506868 -4.234183 23.023119 
-4.800000 0.000000 0.000004 0.019023 0.583832 -4.932990 21.522629 
-4.700000 0.000000 0.000006 0.027560 0.638087 -5.221097 14.297299 
-4.600000 0.000000 0.000010 0.039399 0.648308 -4.791347 -0.503538 
-4.500000 0.000000 0.000016 0.055561 0.586542 -3.289473 -24.002485 
-4.400000 0.000000 0.000025 0.077269 0.418617 -0.359031 -55.869448 
-4.300000 0.000000 0.000039 0.105939 0.105818 4.286596 -93.556537 
-4.200000 0.000000 0.000059 0.143133 -0.391684 10.765830 -131.681752 
-4.100000 0.000000 0.000089 0.190488 -1.109316 18.911636 -161.816392 
-4.000000 0.000000 0.000134 0.249577 -2.070289 28.151528 -172.957450 
-3.900000 0.000000 0.000199 0.321715 -3.275657 37.410431 -152.923187 
-3.800000 0.000000 0.000292 0.407699 -4.692878 45.070102 -90.773340 
-3.700000 0.000000 0.000425 0.507461 -6.244115 49.022839 19.882405 
-3.600000 0.000000 0.000612 0.619668 -7.796194 46.853925 177.141812 
-3.500000 0.000000 0.000873 0.741260 -9.154735 36.174020 367.428565 
-3.400000 0.000000 0.001232 0.866987 -10.065405 15.097919 563.539250 
-3.300000 0.000000 0.001723 0.988970 -10.225273 -17.169136 725.275915 
-3.200000 0.000001 0.002384 1.096376 -9.306715 -59.718181 803.618613 
-3.100000 0.000001 0.003267 1.175275 -6.995110 -109.417292 748.829468 
-3.000000 0.000001 0.004432 1.208787 -3.039587 -160.636024 521.970449 
-2.900000 0.000002 0.005953 1.177599 2.686552 -205.367871 108.186299 
-2.800000 0.000003 0.007915 1.060948 10.122114 -233.875343 -471.004624 
-2.700000 0.000004 0.010421 0.838097 18.960334 -235.912072 -1149.924665 
-2.600000 0.000005 0.013583 0.490336 28.608851 -202.468048 -1819.022831 
-2.500000 0.000007 0.017528 0.003423 38.179859 -127.850275 -2335.884900 
-2.400000 0.000010 0.022395 -0.629667 46.521845 -11.775615 -2547.668977 
-2.300000 0.000014 0.028327 -1.405909 52.300765 138.952801 -2322.893995 
-2.200000 0.000019 0.035475 -2.309609 54.132388 309.654543 -1587.438013 
-2.100000 0.000026 0.043984 -3.310368 50.759296 478.281254 -357.011484 
-2.000000 0.000035 0.053991 -4.362020 41.256588 617.478518 1242.876329 
-1.900000 0.000047 0.065616 -5.402917 25.241259 698.188500 2977.620389 
-1.800000 0.000063 0.078950 -6.357856 3.053196 694.451883 4529.848854 
-1.700000 0.000084 0.094049 -7.141838 -24.127237 588.732078 5551.022623 
-1.600000 0.000111 0.110921 -7.665628 -54.257569 376.819644 5731.484367 
-1.500000 0.000147 0.129518 -7.842898 -84.531269 71.257536 4876.018372 
-1.400000 0.000192 0.149727 -7.598469 -111.604373 -297.682941 2967.950062 
-1.300000 0.000252 0.171369 -6.876968 -131.940276 -684.127855 204.382397 
-1.200000 0.000327 0.194186 -5.651008 -142.241084 -1031.962251 -3010.855528 
-1.100000 0.000423 0.217852 -3.927952 -139.914567 -1282.923742 -6121.850659 
-1.000000 0.000545 0.241971 -1.754288 -123.511868 -1386.289169 -8517.335771 
-0.900000 0.000697 0.266085 0.783172 -93.066247 -1308.525471 -9652.948542 
-0.800000 0.000889 0.289692 3.559826 -50.269414 -1041.061278 -9174.030416 
-0.700000 0.001127 0.312254 6.419726 1.560218 -604.480862 -7010.730246 
-0.600000 0.001422 0.333225 9.185669 57.735450 -47.959946 -3420.605736 
-0.500000 0.001786 0.352065 11.672249 112.668852 556.417727 1036.117345 
-0.400000 0.002231 0.368270 13.700754 160.502189 1123.850227 5588.864141 
-0.300000 0.002772 0.381388 15.114518 195.817907 1569.969038 9400.923871 
-0.200000 0.003429 0.391043 15.793172 214.335638 1824.721727 11736.591635 
-0.100000 0.004220 0.396953 15.664269 213.493070 1844.478721 12115.183983 
0.000000 0.005167 0.398942 14.710997 192.823141 1620.073910 10417.133073 
0.100000 0.006295 0.396953 12.975047 154.066906 1179.176864 6917.065453 
0.200000 0.007631 0.391043 10.554242 100.999480 582.427326 2234.817587 
0.300000 0.009205 0.381388 7.595076 38.989106 -86.066124 -2786.075150 
0.400000 0.011048 0.368270 4.280895 -25.650591 -732.193089 -7246.303332 
0.500000 0.013194 0.352065 0.816902 -86.424452 -1266.861061 -10368.535324 
0.600000 0.015678 0.333225 -2.586489 -137.428749 -1619.889999 -11646.590070 
0.700000 0.018537 0.312254 -5.730283 -174.027109 -1750.366271 -10934.806009 
0.800000 0.021807 0.289692 -8.441902 -193.340504 -1651.765434 -8460.635381 
0.900000 0.025527 0.266085 -10.587183 -194.492876 -1351.179803 -4761.170914 
1.000000 0.029733 0.241971 -12.078372 -178.592086 -903.095586 -561.039838 
1.100000 0.034458 0.217852 -12.877610 -148.465057 -379.128674 3379.062235 
1.200000 0.039735 0.194186 -12.995902 -108.199821 144.236046 6409.497945 
1.300000 0.045592 0.171369 -12.488033 -62.570630 597.653973 8104.299823 
1.400000 0.052052 0.149727 -11.444269 -16.432301 928.667292 8319.126180 
1.500000 0.059130 0.129518 -9.979938 25.833782 1107.769146 7188.061712 
1.600000 0.066836 0.110921 -8.224077 60.755296 1130.163557 5066.498679 
1.700000 0.075169 0.094049 -6.308312 86.043409 1013.426033 2437.979528 
1.800000 0.084120 0.078950 -4.356943 100.690634 791.962591 -191.662807 
1.900000 0.093667 0.065616 -2.478989 104.902939 509.606362 -2389.883073 
2.000000 0.103777 0.053991 -0.762622 99.898148 211.829219 -3865.061156 
2.100000 0.114405 0.043984 0.727854 87.616154 -61.103573 -4496.942231 
2.200000 0.125492 0.035475 1.952640 70.391357 -279.074248 -4329.758271 
2.300000 0.136967 0.028327 2.895004 50.634641 -424.668415 -3535.616322 
2.400000 0.148746 0.022395 3.558289 30.562863 -493.351755 -2360.532434 
2.500000 0.160733 0.017528 3.961898 12.000704 -491.673454 -1066.807181 
2.600000 0.172819 0.013583 4.136802 -3.734446 -434.157380 116.386097 
2.700000 0.184887 0.010421 4.121066 -15.866904 -339.632138 1026.305134 
2.800000 0.196811 0.007915 3.955765 -24.128819 -227.692017 1580.776769 
2.900000 0.208459 0.005953 3.681560 -28.676667 -115.813620 1774.583262 
3.000000 0.219696 0.004432 3.336074 -29.979148 -17.430866 1662.727903 
3.100000 0.230383 0.003267 2.952115 -28.696419 58.953729 1336.755731 
3.200000 0.240385 0.002384 2.556684 -25.567087 109.730073 900.226295 
3.300000 0.249571 0.001723 2.170660 -21.314419 135.446075 448.130059 
3.400000 0.257815 0.001232 1.809020 -16.577989 139.664156 53.081177 
3.500000 0.265004 0.000873 1.481440 -11.872177 127.687275 -240.917297 
3.600000 0.271034 0.000612 1.193113 -7.569216 105.380633 -418.007222 
3.700000 0.275819 0.000425 0.945669 -3.902070 78.239070 -485.227437 
3.800000 0.279288 0.000292 0.738093 -0.981260 50.770018 -464.781803 
3.900000 0.281390 0.000199 0.567561 1.180265 26.192703 -385.938002 
4.000000 0.282095 0.000134 0.430158 2.639394 6.404927 -278.125063 
4.100000 0.281390 0.000089 0.321453 3.496242 -7.858138 -166.104951 
4.200000 0.279288 0.000059 0.236929 3.871285 -16.755230 -67.439433 
4.300000 0.275819 0.000039 0.172288 3.887627 -21.033681 8.021562 
4.400000 0.271034 0.000025 0.123632 3.658699 -21.743115 57.189880 
4.500000 0.265004 0.000016 0.087568 3.280982 -20.002851 81.973588 
4.600000 0.257815 0.000010 0.061233 2.830865 -16.838110 87.276754 
4.700000 0.249571 0.000006 0.042278 2.364580 -13.084797 79.191637 
4.800000 0.240385 0.000004 0.028829 1.920151 -9.352457 63.628390 
4.900000 0.230383 0.000002 0.019416 1.520452 -6.030080 45.462749 
5.000000 0.219696 0.000001 0.012918 1.176633 -3.318574 28.160773 

